Bound States at Semiconductor -- Mott Insulator Interfaces

Utilizing the hierarchy of correlations in the context of a Fermi-Hubbard model, we deduce the presence of quasi-particle bound states at the interface between a Mott insulator and a semiconductor, as well as within a semiconductor-Mott-semiconductor heterostructure forming a quantum well. In the case of the solitary interface, the existence of bound states necessitates the presence of an additional perturbation with a minimal strength depending on the spin background of the Mott insulator. Conversely, within the quantum well, this additional perturbation is still required to have bound states while standing-wave solutions even exist in its absence.

==> pics/back_reaction_single_transp.dat <==
-5	0.	5.595882180570345e-18
-4	5.968940992608368e-17	3.73058812038023e-18
-3	-5.968940992608368e-17	-3.73058812038023e-18
-2	0.	0.
-1	0.013479824401150175	0.0010146104387962491
0	0	-0.011597062988794126
1	0	0.
2	0	0.
3	0	0.
4	0	0.

==> pics/dV_min_v.dat <==
-0.9	1.9949999999999999
-0.8	1.895
-0.7	1.795
-0.6	1.6940000000000002
-0.5	1.594
-0.4	1.494
-0.3	1.393
-0.2	1.293
-0.1	1.1920000000000002
0.	1.092
0.1	0.991
0.2	0.89
0.3	0.7889999999999999
0.4	0.6869999999999999
0.5	0.585
0.6	0.48300000000000004
0.7	0.379
0.8	0.273
0.9	0.162
1.	0.035
1.1	0.07200000000000001
1.2	0.081
1.3	0.085
1.4	0.088
1.5	0.089
1.6	0.091
1.7	0.092
1.8	0.092
1.9	0.093

==> pics/decay_const_one_int_v0p2_T0p20p80p1.dat <==
0.3	1.7947720438232244	1.395799976708018	1.1194244855974316	0.9126030163945209	0.751236544475137	0.6219381169685576	0.5162868496029734
0.9000000000000001	2.9124348318306295	2.53921276573269	2.2929506889761164	1.388472229119721	1.2126812301091532	1.0679026665659639	0.9464518890587945
1.1	3.0960906729808007	2.6973758230648244	2.419617264036646	2.209729993233568	2.043984331007292	1.9094937377660657	1.7982611886200948
1.3	3.2607426829589734	2.858670418894055	2.575825759147252	2.3589988560594986	2.1844926112544005	2.0396561708922096	1.916915192572174
1.5000000000000002	3.4029048670560242	2.9995996101119964	2.714964854179092	2.495762624284203	2.3182777385162274	2.1698549376690184	2.04293274850139
1.7000000000000002	3.5275754672531408	3.1236385498352037	2.838103513836987	2.6177263356061307	2.438788319798126	2.2886335303841587	2.159702948604611
1.9000000000000001	3.638502674452805	3.2341872533333005	2.9481173207809093	2.7270475124264646	2.5472588837104024	2.3960963616819773	2.2660029108780875
2.1	3.7383889569675794	3.3338248873839174	3.0474050746836605	2.825883972008044	2.6455430231752772	2.4937281067586956	2.3628836868755294
2.3	3.829222588777028	3.4244848745517875	3.137821289935148	2.915986394487915	2.735262067922781	2.5829949463552677	2.4516305613650244
2.5	3.912503179874965	3.5076387369305295	3.220797479639702	2.9987341269139174	2.8177309205670533	2.6651350562539124	2.533392815107995
2.7	3.989387889359193	3.5844278038031803	3.297452561569725	3.075217029604448	2.894003728603233	2.7411602605785728	2.609133435936682
2.9	4.06078764965885	3.6557534415198005	3.3686744109522335	3.146305547474249	2.9649295820471737	2.8118944125121415	2.679647227841173
3.1	4.127432114114877	3.722339206161409	3.4351780065974236	3.2127036024983426	3.031198883011155	2.8780119634284027	2.7455903076536474
3.3	4.189914632823295	3.784774394048233	3.497546951868797	3.2749874699932096	3.0933789572344197	2.9400696906958332	2.807507337083298
3.5	4.248724145626699	3.8435451556623743	3.556263484512953	3.3336343559659496	3.1519408701558986	2.998531426159644	2.8658538425463385
3.7	4.3042682863005535	3.8990571497700346	3.6117304950984894	3.3890435933292724	3.207279614985779	3.0537870522663644	2.9210138390805036
3.9	4.356890442974474	3.9516523317916015	3.6642879320692803	3.441552552235312	3.259729417625509	3.1061670924021643	2.973313599236785
4.1000000000000005	4.406882573172575	4.001621598051494	3.714225205782295	3.4914487345732463	3.3095754528741366	3.1559539811004846	3.0230324110688738
4.3	4.4544949788665145	4.049214450107962	3.76179069731484	3.5389790825938867	3.3570629086357786	3.203390840300675	3.070411023877404
4.5	4.499943866549128	4.094646481030058	3.8071991411886934	3.5843572284530882	3.40240407295765	3.2486883750281845	3.1156583243137965
4.7	4.5434172678599705	4.138105245636322	3.850637424958133	3.627769202988627	3.4457839320483354	3.2920303410263276	3.158956654418781
4.9	4.585079729292149	4.179754915060022	3.892269194528728	3.6693779777668123	3.487364635176133	3.333577918848216	3.2004660815336434
5.1000000000000005	4.625076065600917	4.219740005181871	3.9322385476048844	3.7093271135944628	3.5272890884005386	3.3734732431135037	3.2403278535815336
5.3	4.663534392488633	4.258188391262005	3.9706730230420657	3.7477437174087473	3.565683871891781	3.411842273254383	3.2786672163709447
5.5	4.700568598413843	4.295213766500013	4.0076860408591655	3.7847408584752045	3.6026616271014777	3.4487971465200604	3.315595727389292
5.7	4.736280375509555	4.33091766309504	4.043378909500087	3.820419557935082	3.6383230247181424	3.484438120515972	3.351213169167628
5.9	4.77076090069535	4.365391125929825	4.077842489123067	3.8548704387501456	3.6727583983465584	3.51885518773433	3.385609141827503
6.1000000000000005	4.80409223685417	4.398716108086457	4.11115857919428	3.8881751031273253	3.706049109536485	3.5521294259884395	3.4188643967566046
6.3	4.8363485081933515	4.430966641846507	4.143401083386757	3.9204072895855093	3.7382686953022684	3.584334134689938	3.4510519599743006
6.5	4.867596892086855	4.462209827141715	4.174636993285822	3.9516338505698623	3.7694838383112206	3.615535796291971	3.482238083529188
6.7	4.897898460735773	4.492506670552575	4.204927223663723	3.981915582945977	3.799755191549679	3.6457948940908795	3.51248305541405
6.9	4.927308899127749	4.521912801161234	4.234327325385273	4.011307937122356	3.829138082832877	3.675166611302272	3.5418418923980135
7.1000000000000005	4.955879120485783	4.550479084319867	4.262888096825775	4.039861625450895	3.857683119525726	3.7037014314472474	3.570364935430783
7.3	4.983655796279711	4.578252150312351	4.290656110644118	4.067623146575453	3.8854367099353255	3.7314456562612768	3.5980983635473858
7.5	5.010681814646819	4.605274851682752	4.3176741695836585	4.094635239271737	3.912441514758877	3.758441854324016	3.6250846392577047
7.7	5.036996678518756	4.631586660473385	4.343981702466691	4.120937276845066	3.9387368395342874	3.7847292512147614	3.65136289606329
7.9	5.062636852726373	4.6572240146013195	4.369615109552409	4.146565611180618	3.9643589770954217	3.810344070087994	3.6769692768708113
0.3	1.7947720438232244	0.9000000000000001	2.9124348318306295	1.1	3.0960906729808007	1.3	3.2607426829589734	1.5000000000000002	3.4029048670560242	1.7000000000000002	3.5275754672531408	1.9000000000000001	3.638502674452805	2.1	3.7383889569675794	2.3	3.829222588777028	2.5	3.912503179874965	2.7	3.989387889359193	2.9	4.06078764965885	3.1	4.127432114114877	3.3	4.189914632823295	3.5	4.248724145626699	3.7	4.3042682863005535	3.9	4.356890442974474	4.1000000000000005	4.406882573172575	4.3	4.4544949788665145	4.5	4.499943866549128	4.7	4.5434172678599705	4.9	4.585079729292149	5.1000000000000005	4.625076065600917	5.3	4.663534392488633	5.5	4.700568598413843	5.7	4.736280375509555	5.9	4.77076090069535	6.1000000000000005	4.80409223685417	6.3	4.8363485081933515	6.5	4.867596892086855	6.7	4.897898460735773	6.9	4.927308899127749	7.1000000000000005	4.955879120485783	7.3	4.983655796279711	7.5	5.010681814646819	7.7	5.036996678518756	7.9	5.062636852726373	0.3	1.395799976708018	0.9000000000000001	2.53921276573269	1.1	2.6973758230648244	1.3	2.858670418894055	1.5000000000000002	2.9995996101119964	1.7000000000000002	3.1236385498352037	1.9000000000000001	3.2341872533333005	2.1	3.3338248873839174	2.3	3.4244848745517875	2.5	3.5076387369305295	2.7	3.5844278038031803	2.9	3.6557534415198005	3.1	3.722339206161409	3.3	3.784774394048233	3.5	3.8435451556623743	3.7	3.8990571497700346	3.9	3.9516523317916015	4.1000000000000005	4.001621598051494	4.3	4.049214450107962	4.5	4.094646481030058	4.7	4.138105245636322	4.9	4.179754915060022	5.1000000000000005	4.219740005181871	5.3	4.258188391262005	5.5	4.295213766500013	5.7	4.33091766309504	5.9	4.365391125929825	6.1000000000000005	4.398716108086457	6.3	4.430966641846507	6.5	4.462209827141715	6.7	4.492506670552575	6.9	4.521912801161234	7.1000000000000005	4.550479084319867	7.3	4.578252150312351	7.5	4.605274851682752	7.7	4.631586660473385	7.9	4.6572240146013195	0.3	1.1194244855974316	0.9000000000000001	2.2929506889761164	1.1	2.419617264036646	1.3	2.575825759147252	1.5000000000000002	2.714964854179092	1.7000000000000002	2.838103513836987	1.9000000000000001	2.9481173207809093	2.1	3.0474050746836605	2.3	3.137821289935148	2.5	3.220797479639702	2.7	3.297452561569725	2.9	3.3686744109522335	3.1	3.4351780065974236	3.3	3.497546951868797	3.5	3.556263484512953	3.7	3.6117304950984894	3.9	3.6642879320692803	4.1000000000000005	3.714225205782295	4.3	3.76179069731484	4.5	3.8071991411886934	4.7	3.850637424958133	4.9	3.892269194528728	5.1000000000000005	3.9322385476048844	5.3	3.9706730230420657	5.5	4.0076860408591655	5.7	4.043378909500087	5.9	4.077842489123067	6.1000000000000005	4.11115857919428	6.3	4.143401083386757	6.5	4.174636993285822	6.7	4.204927223663723	6.9	4.234327325385273	7.1000000000000005	4.262888096825775	7.3	4.290656110644118	7.5	4.3176741695836585	7.7	4.343981702466691	7.9	4.369615109552409	0.3	0.9126030163945209	0.5	1.388472229119721	1.1	2.209729993233568	1.3	2.3589988560594986	1.5000000000000002	2.495762624284203	1.7000000000000002	2.6177263356061307	1.9000000000000001	2.7270475124264646	2.1	2.825883972008044	2.3	2.915986394487915	2.5	2.9987341269139174	2.7	3.075217029604448	2.9	3.146305547474249	3.1	3.2127036024983426	3.3	3.2749874699932096	3.5	3.3336343559659496	3.7	3.3890435933292724	3.9	3.441552552235312	4.1000000000000005	3.4914487345732463	4.3	3.5389790825938867	4.5	3.5843572284530882	4.7	3.627769202988627	4.9	3.6693779777668123	5.1000000000000005	3.7093271135944628	5.3	3.7477437174087473	5.5	3.7847408584752045	5.7	3.820419557935082	5.9	3.8548704387501456	6.1000000000000005	3.8881751031273253	6.3	3.9204072895855093	6.5	3.9516338505698623	6.7	3.981915582945977	6.9	4.011307937122356	7.1000000000000005	4.039861625450895	7.3	4.067623146575453	7.5	4.094635239271737	7.7	4.120937276845066	7.9	4.146565611180618	0.3	0.751236544475137	0.5	1.2126812301091532	1.1	2.043984331007292	1.3	2.1844926112544005	1.5000000000000002	2.3182777385162274	1.7000000000000002	2.438788319798126	1.9000000000000001	2.5472588837104024	2.1	2.6455430231752772	2.3	2.735262067922781	2.5	2.8177309205670533	2.7	2.894003728603233	2.9	2.9649295820471737	3.1	3.031198883011155	3.3	3.0933789572344197	3.5	3.1519408701558986	3.7	3.207279614985779	3.9	3.259729417625509	4.1000000000000005	3.3095754528741366	4.3	3.3570629086357786	4.5	3.40240407295765	4.7	3.4457839320483354	4.9	3.487364635176133	5.1000000000000005	3.5272890884005386	5.3	3.565683871891781	5.5	3.6026616271014777	5.7	3.6383230247181424	5.9	3.6727583983465584	6.1000000000000005	3.706049109536485	6.3	3.7382686953022684	6.5	3.7694838383112206	6.7	3.799755191549679	6.9	3.829138082832877	7.1000000000000005	3.857683119525726	7.3	3.8854367099353255	7.5	3.912441514758877	7.7	3.9387368395342874	7.9	3.9643589770954217	0.3	0.6219381169685576	0.5	1.0679026665659639	1.1	1.9094937377660657	1.3	2.0396561708922096	1.5000000000000002	2.1698549376690184	1.7000000000000002	2.2886335303841587	1.9000000000000001	2.3960963616819773	2.1	2.4937281067586956	2.3	2.5829949463552677	2.5	2.6651350562539124	2.7	2.7411602605785728	2.9	2.8118944125121415	3.1	2.8780119634284027	3.3	2.9400696906958332	3.5	2.998531426159644	3.7	3.0537870522663644	3.9	3.1061670924021643	4.1000000000000005	3.1559539811004846	4.3	3.203390840300675	4.5	3.2486883750281845	4.7	3.2920303410263276	4.9	3.333577918848216	5.1000000000000005	3.3734732431135037	5.3	3.411842273254383	5.5	3.4487971465200604	5.7	3.484438120515972	5.9	3.51885518773433	6.1000000000000005	3.5521294259884395	6.3	3.584334134689938	6.5	3.615535796291971	6.7	3.6457948940908795	6.9	3.675166611302272	7.1000000000000005	3.7037014314472474	7.3	3.7314456562612768	7.5	3.758441854324016	7.7	3.7847292512147614	7.9	3.810344070087994	0.3	0.5162868496029734	0.5	0.9464518890587945	1.1	1.7982611886200948	1.3	1.916915192572174	1.5000000000000002	2.04293274850139	1.7000000000000002	2.159702948604611	1.9000000000000001	2.2660029108780875	2.1	2.3628836868755294	2.3	2.4516305613650244	2.5	2.533392815107995	2.7	2.609133435936682	2.9	2.679647227841173	3.1	2.7455903076536474	3.3	2.807507337083298	3.5	2.8658538425463385	3.7	2.9210138390805036	3.9	2.973313599236785	4.1000000000000005	3.0230324110688738	4.3	3.070411023877404	4.5	3.1156583243137965	4.7	3.158956654418781	4.9	3.2004660815336434	5.1000000000000005	3.2403278535815336	5.3	3.2786672163709447	5.5	3.315595727389292	5.7	3.351213169167628	5.9	3.385609141827503	6.1000000000000005	3.4188643967566046	6.3	3.4510519599743006	6.5	3.482238083529188	6.7	3.51248305541405	6.9	3.5418418923980135	7.1000000000000005	3.570364935430783	7.3	3.5980983635473858	7.5	3.6250846392577047	7.7	3.65136289606329	7.9	3.6769692768708113	{{{0.3, 1.7947720438232244}, {0.9000000000000001, 2.9124348318306295}, {1.1, 3.0960906729808007}, {1.3, 3.2607426829589734}, {1.5000000000000002, 3.4029048670560242}, {1.7000000000000002, 3.5275754672531408}, {1.9000000000000001, 3.638502674452805}, {2.1, 3.7383889569675794}, {2.3, 3.829222588777028}, {2.5, 3.912503179874965}, {2.7, 3.989387889359193}, {2.9, 4.06078764965885}, {3.1, 4.127432114114877}, {3.3, 4.189914632823295}, {3.5, 4.248724145626699}, {3.7, 4.3042682863005535}, {3.9, 4.356890442974474}, {4.1000000000000005, 4.406882573172575}, {4.3, 4.4544949788665145}, {4.5, 4.499943866549128}, {4.7, 4.5434172678599705}, {4.9, 4.585079729292149}, {5.1000000000000005, 4.625076065600917}, {5.3, 4.663534392488633}, {5.5, 4.700568598413843}, {5.7, 4.736280375509555}, {5.9, 4.77076090069535}, {6.1000000000000005, 4.80409223685417}, {6.3, 4.8363485081933515}, {6.5, 4.867596892086855}, {6.7, 4.897898460735773}, {6.9, 4.927308899127749}, {7.1000000000000005, 4.955879120485783}, {7.3, 4.983655796279711}, {7.5, 5.010681814646819}, {7.7, 5.036996678518756}, {7.9, 5.062636852726373}}, {{0.3, 1.395799976708018}, {0.9000000000000001, 2.53921276573269}, {1.1, 2.6973758230648244}, {1.3, 2.858670418894055}, {1.5000000000000002, 2.9995996101119964}, {1.7000000000000002, 3.1236385498352037}, {1.9000000000000001, 3.2341872533333005}, {2.1, 3.3338248873839174}, {2.3, 3.4244848745517875}, {2.5, 3.5076387369305295}, {2.7, 3.5844278038031803}, {2.9, 3.6557534415198005}, {3.1, 3.722339206161409}, {3.3, 3.784774394048233}, {3.5, 3.8435451556623743}, {3.7, 3.8990571497700346}, {3.9, 3.9516523317916015}, {4.1000000000000005, 4.001621598051494}, {4.3, 4.049214450107962}, {4.5, 4.094646481030058}, {4.7, 4.138105245636322}, {4.9, 4.179754915060022}, {5.1000000000000005, 4.219740005181871}, {5.3, 4.258188391262005}, {5.5, 4.295213766500013}, {5.7, 4.33091766309504}, {5.9, 4.365391125929825}, {6.1000000000000005, 4.398716108086457}, {6.3, 4.430966641846507}, {6.5, 4.462209827141715}, {6.7, 4.492506670552575}, {6.9, 4.521912801161234}, {7.1000000000000005, 4.550479084319867}, {7.3, 4.578252150312351}, {7.5, 4.605274851682752}, {7.7, 4.631586660473385}, {7.9, 4.6572240146013195}}, {{0.3, 1.1194244855974316}, {0.9000000000000001, 2.2929506889761164}, {1.1, 2.419617264036646}, {1.3, 2.575825759147252}, {1.5000000000000002, 2.714964854179092}, {1.7000000000000002, 2.838103513836987}, {1.9000000000000001, 2.9481173207809093}, {2.1, 3.0474050746836605}, {2.3, 3.137821289935148}, {2.5, 3.220797479639702}, {2.7, 3.297452561569725}, {2.9, 3.3686744109522335}, {3.1, 3.4351780065974236}, {3.3, 3.497546951868797}, {3.5, 3.556263484512953}, {3.7, 3.6117304950984894}, {3.9, 3.6642879320692803}, {4.1000000000000005, 3.714225205782295}, {4.3, 3.76179069731484}, {4.5, 3.8071991411886934}, {4.7, 3.850637424958133}, {4.9, 3.892269194528728}, {5.1000000000000005, 3.9322385476048844}, {5.3, 3.9706730230420657}, {5.5, 4.0076860408591655}, {5.7, 4.043378909500087}, {5.9, 4.077842489123067}, {6.1000000000000005, 4.11115857919428}, {6.3, 4.143401083386757}, {6.5, 4.174636993285822}, {6.7, 4.204927223663723}, {6.9, 4.234327325385273}, {7.1000000000000005, 4.262888096825775}, {7.3, 4.290656110644118}, {7.5, 4.3176741695836585}, {7.7, 4.343981702466691}, {7.9, 4.369615109552409}}, {{0.3, 0.9126030163945209}, {0.5, 1.388472229119721}, {1.1, 2.209729993233568}, {1.3, 2.3589988560594986}, {1.5000000000000002, 2.495762624284203}, {1.7000000000000002, 2.6177263356061307}, {1.9000000000000001, 2.7270475124264646}, {2.1, 2.825883972008044}, {2.3, 2.915986394487915}, {2.5, 2.9987341269139174}, {2.7, 3.075217029604448}, {2.9, 3.146305547474249}, {3.1, 3.2127036024983426}, {3.3, 3.2749874699932096}, {3.5, 3.3336343559659496}, {3.7, 3.3890435933292724}, {3.9, 3.441552552235312}, {4.1000000000000005, 3.4914487345732463}, {4.3, 3.5389790825938867}, {4.5, 3.5843572284530882}, {4.7, 3.627769202988627}, {4.9, 3.6693779777668123}, {5.1000000000000005, 3.7093271135944628}, {5.3, 3.7477437174087473}, {5.5, 3.7847408584752045}, {5.7, 3.820419557935082}, {5.9, 3.8548704387501456}, {6.1000000000000005, 3.8881751031273253}, {6.3, 3.9204072895855093}, {6.5, 3.9516338505698623}, {6.7, 3.981915582945977}, {6.9, 4.011307937122356}, {7.1000000000000005, 4.039861625450895}, {7.3, 4.067623146575453}, {7.5, 4.094635239271737}, {7.7, 4.120937276845066}, {7.9, 4.146565611180618}}, {{0.3, 0.751236544475137}, {0.5, 1.2126812301091532}, {1.1, 2.043984331007292}, {1.3, 2.1844926112544005}, {1.5000000000000002, 2.3182777385162274}, {1.7000000000000002, 2.438788319798126}, {1.9000000000000001, 2.5472588837104024}, {2.1, 2.6455430231752772}, {2.3, 2.735262067922781}, {2.5, 2.8177309205670533}, {2.7, 2.894003728603233}, {2.9, 2.9649295820471737}, {3.1, 3.031198883011155}, {3.3, 3.0933789572344197}, {3.5, 3.1519408701558986}, {3.7, 3.207279614985779}, {3.9, 3.259729417625509}, {4.1000000000000005, 3.3095754528741366}, {4.3, 3.3570629086357786}, {4.5, 3.40240407295765}, {4.7, 3.4457839320483354}, {4.9, 3.487364635176133}, {5.1000000000000005, 3.5272890884005386}, {5.3, 3.565683871891781}, {5.5, 3.6026616271014777}, {5.7, 3.6383230247181424}, {5.9, 3.6727583983465584}, {6.1000000000000005, 3.706049109536485}, {6.3, 3.7382686953022684}, {6.5, 3.7694838383112206}, {6.7, 3.799755191549679}, {6.9, 3.829138082832877}, {7.1000000000000005, 3.857683119525726}, {7.3, 3.8854367099353255}, {7.5, 3.912441514758877}, {7.7, 3.9387368395342874}, {7.9, 3.9643589770954217}}, {{0.3, 0.6219381169685576}, {0.5, 1.0679026665659639}, {1.1, 1.9094937377660657}, {1.3, 2.0396561708922096}, {1.5000000000000002, 2.1698549376690184}, {1.7000000000000002, 2.2886335303841587}, {1.9000000000000001, 2.3960963616819773}, {2.1, 2.4937281067586956}, {2.3, 2.5829949463552677}, {2.5, 2.6651350562539124}, {2.7, 2.7411602605785728}, {2.9, 2.8118944125121415}, {3.1, 2.8780119634284027}, {3.3, 2.9400696906958332}, {3.5, 2.998531426159644}, {3.7, 3.0537870522663644}, {3.9, 3.1061670924021643}, {4.1000000000000005, 3.1559539811004846}, {4.3, 3.203390840300675}, {4.5, 3.2486883750281845}, {4.7, 3.2920303410263276}, {4.9, 3.333577918848216}, {5.1000000000000005, 3.3734732431135037}, {5.3, 3.411842273254383}, {5.5, 3.4487971465200604}, {5.7, 3.484438120515972}, {5.9, 3.51885518773433}, {6.1000000000000005, 3.5521294259884395}, {6.3, 3.584334134689938}, {6.5, 3.615535796291971}, {6.7, 3.6457948940908795}, {6.9, 3.675166611302272}, {7.1000000000000005, 3.7037014314472474}, {7.3, 3.7314456562612768}, {7.5, 3.758441854324016}, {7.7, 3.7847292512147614}, {7.9, 3.810344070087994}}, {{0.3, 0.5162868496029734}, {0.5, 0.9464518890587945}, {1.1, 1.7982611886200948}, {1.3, 1.916915192572174}, {1.5000000000000002, 2.04293274850139}, {1.7000000000000002, 2.159702948604611}, {1.9000000000000001, 2.2660029108780875}, {2.1, 2.3628836868755294}, {2.3, 2.4516305613650244}, {2.5, 2.533392815107995}, {2.7, 2.609133435936682}, {2.9, 2.679647227841173}, {3.1, 2.7455903076536474}, {3.3, 2.807507337083298}, {3.5, 2.8658538425463385}, {3.7, 2.9210138390805036}, {3.9, 2.973313599236785}, {4.1000000000000005, 3.0230324110688738}, {4.3, 3.070411023877404}, {4.5, 3.1156583243137965}, {4.7, 3.158956654418781}, {4.9, 3.2004660815336434}, {5.1000000000000005, 3.2403278535815336}, {5.3, 3.2786672163709447}, {5.5, 3.315595727389292}, {5.7, 3.351213169167628}, {5.9, 3.385609141827503}, {6.1000000000000005, 3.4188643967566046}, {6.3, 3.4510519599743006}, {6.5, 3.482238083529188}, {6.7, 3.51248305541405}, {6.9, 3.5418418923980135}, {7.1000000000000005, 3.570364935430783}, {7.3, 3.5980983635473858}, {7.5, 3.6250846392577047}, {7.7, 3.65136289606329}, {7.9, 3.6769692768708113}}}[[All,38]][[All,2]]
0.3	1.7947720438232244	0.9000000000000001	2.9124348318306295	1.1	3.0960906729808007	1.3	3.2607426829589734	1.5000000000000002	3.4029048670560242	1.7000000000000002	3.5275754672531408	1.9000000000000001	3.638502674452805	2.1	3.7383889569675794	2.3	3.829222588777028	2.5	3.912503179874965	2.7	3.989387889359193	2.9	4.06078764965885	3.1	4.127432114114877	3.3	4.189914632823295	3.5	4.248724145626699	3.7	4.3042682863005535	3.9	4.356890442974474	4.1000000000000005	4.406882573172575	4.3	4.4544949788665145	4.5	4.499943866549128	4.7	4.5434172678599705	4.9	4.585079729292149	5.1000000000000005	4.625076065600917	5.3	4.663534392488633	5.5	4.700568598413843	5.7	4.736280375509555	5.9	4.77076090069535	6.1000000000000005	4.80409223685417	6.3	4.8363485081933515	6.5	4.867596892086855	6.7	4.897898460735773	6.9	4.927308899127749	7.1000000000000005	4.955879120485783	7.3	4.983655796279711	7.5	5.010681814646819	7.7	5.036996678518756	7.9	5.062636852726373	0.3	1.395799976708018	0.9000000000000001	2.53921276573269	1.1	2.6973758230648244	1.3	2.858670418894055	1.5000000000000002	2.9995996101119964	1.7000000000000002	3.1236385498352037	1.9000000000000001	3.2341872533333005	2.1	3.3338248873839174	2.3	3.4244848745517875	2.5	3.5076387369305295	2.7	3.5844278038031803	2.9	3.6557534415198005	3.1	3.722339206161409	3.3	3.784774394048233	3.5	3.8435451556623743	3.7	3.8990571497700346	3.9	3.9516523317916015	4.1000000000000005	4.001621598051494	4.3	4.049214450107962	4.5	4.094646481030058	4.7	4.138105245636322	4.9	4.179754915060022	5.1000000000000005	4.219740005181871	5.3	4.258188391262005	5.5	4.295213766500013	5.7	4.33091766309504	5.9	4.365391125929825	6.1000000000000005	4.398716108086457	6.3	4.430966641846507	6.5	4.462209827141715	6.7	4.492506670552575	6.9	4.521912801161234	7.1000000000000005	4.550479084319867	7.3	4.578252150312351	7.5	4.605274851682752	7.7	4.631586660473385	7.9	4.6572240146013195	0.3	1.1194244855974316	0.9000000000000001	2.2929506889761164	1.1	2.419617264036646	1.3	2.575825759147252	1.5000000000000002	2.714964854179092	1.7000000000000002	2.838103513836987	1.9000000000000001	2.9481173207809093	2.1	3.0474050746836605	2.3	3.137821289935148	2.5	3.220797479639702	2.7	3.297452561569725	2.9	3.3686744109522335	3.1	3.4351780065974236	3.3	3.497546951868797	3.5	3.556263484512953	3.7	3.6117304950984894	3.9	3.6642879320692803	4.1000000000000005	3.714225205782295	4.3	3.76179069731484	4.5	3.8071991411886934	4.7	3.850637424958133	4.9	3.892269194528728	5.1000000000000005	3.9322385476048844	5.3	3.9706730230420657	5.5	4.0076860408591655	5.7	4.043378909500087	5.9	4.077842489123067	6.1000000000000005	4.11115857919428	6.3	4.143401083386757	6.5	4.174636993285822	6.7	4.204927223663723	6.9	4.234327325385273	7.1000000000000005	4.262888096825775	7.3	4.290656110644118	7.5	4.3176741695836585	7.7	4.343981702466691	7.9	4.369615109552409	0.3	0.9126030163945209	0.5	1.388472229119721	1.1	2.209729993233568	1.3	2.3589988560594986	1.5000000000000002	2.495762624284203	1.7000000000000002	2.6177263356061307	1.9000000000000001	2.7270475124264646	2.1	2.825883972008044	2.3	2.915986394487915	2.5	2.9987341269139174	2.7	3.075217029604448	2.9	3.146305547474249	3.1	3.2127036024983426	3.3	3.2749874699932096	3.5	3.3336343559659496	3.7	3.3890435933292724	3.9	3.441552552235312	4.1000000000000005	3.4914487345732463	4.3	3.5389790825938867	4.5	3.5843572284530882	4.7	3.627769202988627	4.9	3.6693779777668123	5.1000000000000005	3.7093271135944628	5.3	3.7477437174087473	5.5	3.7847408584752045	5.7	3.820419557935082	5.9	3.8548704387501456	6.1000000000000005	3.8881751031273253	6.3	3.9204072895855093	6.5	3.9516338505698623	6.7	3.981915582945977	6.9	4.011307937122356	7.1000000000000005	4.039861625450895	7.3	4.067623146575453	7.5	4.094635239271737	7.7	4.120937276845066	7.9	4.146565611180618	0.3	0.751236544475137	0.5	1.2126812301091532	1.1	2.043984331007292	1.3	2.1844926112544005	1.5000000000000002	2.3182777385162274	1.7000000000000002	2.438788319798126	1.9000000000000001	2.5472588837104024	2.1	2.6455430231752772	2.3	2.735262067922781	2.5	2.8177309205670533	2.7	2.894003728603233	2.9	2.9649295820471737	3.1	3.031198883011155	3.3	3.0933789572344197	3.5	3.1519408701558986	3.7	3.207279614985779	3.9	3.259729417625509	4.1000000000000005	3.3095754528741366	4.3	3.3570629086357786	4.5	3.40240407295765	4.7	3.4457839320483354	4.9	3.487364635176133	5.1000000000000005	3.5272890884005386	5.3	3.565683871891781	5.5	3.6026616271014777	5.7	3.6383230247181424	5.9	3.6727583983465584	6.1000000000000005	3.706049109536485	6.3	3.7382686953022684	6.5	3.7694838383112206	6.7	3.799755191549679	6.9	3.829138082832877	7.1000000000000005	3.857683119525726	7.3	3.8854367099353255	7.5	3.912441514758877	7.7	3.9387368395342874	7.9	3.9643589770954217	0.3	0.6219381169685576	0.5	1.0679026665659639	1.1	1.9094937377660657	1.3	2.0396561708922096	1.5000000000000002	2.1698549376690184	1.7000000000000002	2.2886335303841587	1.9000000000000001	2.3960963616819773	2.1	2.4937281067586956	2.3	2.5829949463552677	2.5	2.6651350562539124	2.7	2.7411602605785728	2.9	2.8118944125121415	3.1	2.8780119634284027	3.3	2.9400696906958332	3.5	2.998531426159644	3.7	3.0537870522663644	3.9	3.1061670924021643	4.1000000000000005	3.1559539811004846	4.3	3.203390840300675	4.5	3.2486883750281845	4.7	3.2920303410263276	4.9	3.333577918848216	5.1000000000000005	3.3734732431135037	5.3	3.411842273254383	5.5	3.4487971465200604	5.7	3.484438120515972	5.9	3.51885518773433	6.1000000000000005	3.5521294259884395	6.3	3.584334134689938	6.5	3.615535796291971	6.7	3.6457948940908795	6.9	3.675166611302272	7.1000000000000005	3.7037014314472474	7.3	3.7314456562612768	7.5	3.758441854324016	7.7	3.7847292512147614	7.9	3.810344070087994	0.3	0.5162868496029734	0.5	0.9464518890587945	1.1	1.7982611886200948	1.3	1.916915192572174	1.5000000000000002	2.04293274850139	1.7000000000000002	2.159702948604611	1.9000000000000001	2.2660029108780875	2.1	2.3628836868755294	2.3	2.4516305613650244	2.5	2.533392815107995	2.7	2.609133435936682	2.9	2.679647227841173	3.1	2.7455903076536474	3.3	2.807507337083298	3.5	2.8658538425463385	3.7	2.9210138390805036	3.9	2.973313599236785	4.1000000000000005	3.0230324110688738	4.3	3.070411023877404	4.5	3.1156583243137965	4.7	3.158956654418781	4.9	3.2004660815336434	5.1000000000000005	3.2403278535815336	5.3	3.2786672163709447	5.5	3.315595727389292	5.7	3.351213169167628	5.9	3.385609141827503	6.1000000000000005	3.4188643967566046	6.3	3.4510519599743006	6.5	3.482238083529188	6.7	3.51248305541405	6.9	3.5418418923980135	7.1000000000000005	3.570364935430783	7.3	3.5980983635473858	7.5	3.6250846392577047	7.7	3.65136289606329	7.9	3.6769692768708113	{{{0.3, 1.7947720438232244}, {0.9000000000000001, 2.9124348318306295}, {1.1, 3.0960906729808007}, {1.3, 3.2607426829589734}, {1.5000000000000002, 3.4029048670560242}, {1.7000000000000002, 3.5275754672531408}, {1.9000000000000001, 3.638502674452805}, {2.1, 3.7383889569675794}, {2.3, 3.829222588777028}, {2.5, 3.912503179874965}, {2.7, 3.989387889359193}, {2.9, 4.06078764965885}, {3.1, 4.127432114114877}, {3.3, 4.189914632823295}, {3.5, 4.248724145626699}, {3.7, 4.3042682863005535}, {3.9, 4.356890442974474}, {4.1000000000000005, 4.406882573172575}, {4.3, 4.4544949788665145}, {4.5, 4.499943866549128}, {4.7, 4.5434172678599705}, {4.9, 4.585079729292149}, {5.1000000000000005, 4.625076065600917}, {5.3, 4.663534392488633}, {5.5, 4.700568598413843}, {5.7, 4.736280375509555}, {5.9, 4.77076090069535}, {6.1000000000000005, 4.80409223685417}, {6.3, 4.8363485081933515}, {6.5, 4.867596892086855}, {6.7, 4.897898460735773}, {6.9, 4.927308899127749}, {7.1000000000000005, 4.955879120485783}, {7.3, 4.983655796279711}, {7.5, 5.010681814646819}, {7.7, 5.036996678518756}, {7.9, 5.062636852726373}}, {{0.3, 1.395799976708018}, {0.9000000000000001, 2.53921276573269}, {1.1, 2.6973758230648244}, {1.3, 2.858670418894055}, {1.5000000000000002, 2.9995996101119964}, {1.7000000000000002, 3.1236385498352037}, {1.9000000000000001, 3.2341872533333005}, {2.1, 3.3338248873839174}, {2.3, 3.4244848745517875}, {2.5, 3.5076387369305295}, {2.7, 3.5844278038031803}, {2.9, 3.6557534415198005}, {3.1, 3.722339206161409}, {3.3, 3.784774394048233}, {3.5, 3.8435451556623743}, {3.7, 3.8990571497700346}, {3.9, 3.9516523317916015}, {4.1000000000000005, 4.001621598051494}, {4.3, 4.049214450107962}, {4.5, 4.094646481030058}, {4.7, 4.138105245636322}, {4.9, 4.179754915060022}, {5.1000000000000005, 4.219740005181871}, {5.3, 4.258188391262005}, {5.5, 4.295213766500013}, {5.7, 4.33091766309504}, {5.9, 4.365391125929825}, {6.1000000000000005, 4.398716108086457}, {6.3, 4.430966641846507}, {6.5, 4.462209827141715}, {6.7, 4.492506670552575}, {6.9, 4.521912801161234}, {7.1000000000000005, 4.550479084319867}, {7.3, 4.578252150312351}, {7.5, 4.605274851682752}, {7.7, 4.631586660473385}, {7.9, 4.6572240146013195}}, {{0.3, 1.1194244855974316}, {0.9000000000000001, 2.2929506889761164}, {1.1, 2.419617264036646}, {1.3, 2.575825759147252}, {1.5000000000000002, 2.714964854179092}, {1.7000000000000002, 2.838103513836987}, {1.9000000000000001, 2.9481173207809093}, {2.1, 3.0474050746836605}, {2.3, 3.137821289935148}, {2.5, 3.220797479639702}, {2.7, 3.297452561569725}, {2.9, 3.3686744109522335}, {3.1, 3.4351780065974236}, {3.3, 3.497546951868797}, {3.5, 3.556263484512953}, {3.7, 3.6117304950984894}, {3.9, 3.6642879320692803}, {4.1000000000000005, 3.714225205782295}, {4.3, 3.76179069731484}, {4.5, 3.8071991411886934}, {4.7, 3.850637424958133}, {4.9, 3.892269194528728}, {5.1000000000000005, 3.9322385476048844}, {5.3, 3.9706730230420657}, {5.5, 4.0076860408591655}, {5.7, 4.043378909500087}, {5.9, 4.077842489123067}, {6.1000000000000005, 4.11115857919428}, {6.3, 4.143401083386757}, {6.5, 4.174636993285822}, {6.7, 4.204927223663723}, {6.9, 4.234327325385273}, {7.1000000000000005, 4.262888096825775}, {7.3, 4.290656110644118}, {7.5, 4.3176741695836585}, {7.7, 4.343981702466691}, {7.9, 4.369615109552409}}, {{0.3, 0.9126030163945209}, {0.5, 1.388472229119721}, {1.1, 2.209729993233568}, {1.3, 2.3589988560594986}, {1.5000000000000002, 2.495762624284203}, {1.7000000000000002, 2.6177263356061307}, {1.9000000000000001, 2.7270475124264646}, {2.1, 2.825883972008044}, {2.3, 2.915986394487915}, {2.5, 2.9987341269139174}, {2.7, 3.075217029604448}, {2.9, 3.146305547474249}, {3.1, 3.2127036024983426}, {3.3, 3.2749874699932096}, {3.5, 3.3336343559659496}, {3.7, 3.3890435933292724}, {3.9, 3.441552552235312}, {4.1000000000000005, 3.4914487345732463}, {4.3, 3.5389790825938867}, {4.5, 3.5843572284530882}, {4.7, 3.627769202988627}, {4.9, 3.6693779777668123}, {5.1000000000000005, 3.7093271135944628}, {5.3, 3.7477437174087473}, {5.5, 3.7847408584752045}, {5.7, 3.820419557935082}, {5.9, 3.8548704387501456}, {6.1000000000000005, 3.8881751031273253}, {6.3, 3.9204072895855093}, {6.5, 3.9516338505698623}, {6.7, 3.981915582945977}, {6.9, 4.011307937122356}, {7.1000000000000005, 4.039861625450895}, {7.3, 4.067623146575453}, {7.5, 4.094635239271737}, {7.7, 4.120937276845066}, {7.9, 4.146565611180618}}, {{0.3, 0.751236544475137}, {0.5, 1.2126812301091532}, {1.1, 2.043984331007292}, {1.3, 2.1844926112544005}, {1.5000000000000002, 2.3182777385162274}, {1.7000000000000002, 2.438788319798126}, {1.9000000000000001, 2.5472588837104024}, {2.1, 2.6455430231752772}, {2.3, 2.735262067922781}, {2.5, 2.8177309205670533}, {2.7, 2.894003728603233}, {2.9, 2.9649295820471737}, {3.1, 3.031198883011155}, {3.3, 3.0933789572344197}, {3.5, 3.1519408701558986}, {3.7, 3.207279614985779}, {3.9, 3.259729417625509}, {4.1000000000000005, 3.3095754528741366}, {4.3, 3.3570629086357786}, {4.5, 3.40240407295765}, {4.7, 3.4457839320483354}, {4.9, 3.487364635176133}, {5.1000000000000005, 3.5272890884005386}, {5.3, 3.565683871891781}, {5.5, 3.6026616271014777}, {5.7, 3.6383230247181424}, {5.9, 3.6727583983465584}, {6.1000000000000005, 3.706049109536485}, {6.3, 3.7382686953022684}, {6.5, 3.7694838383112206}, {6.7, 3.799755191549679}, {6.9, 3.829138082832877}, {7.1000000000000005, 3.857683119525726}, {7.3, 3.8854367099353255}, {7.5, 3.912441514758877}, {7.7, 3.9387368395342874}, {7.9, 3.9643589770954217}}, {{0.3, 0.6219381169685576}, {0.5, 1.0679026665659639}, {1.1, 1.9094937377660657}, {1.3, 2.0396561708922096}, {1.5000000000000002, 2.1698549376690184}, {1.7000000000000002, 2.2886335303841587}, {1.9000000000000001, 2.3960963616819773}, {2.1, 2.4937281067586956}, {2.3, 2.5829949463552677}, {2.5, 2.6651350562539124}, {2.7, 2.7411602605785728}, {2.9, 2.8118944125121415}, {3.1, 2.8780119634284027}, {3.3, 2.9400696906958332}, {3.5, 2.998531426159644}, {3.7, 3.0537870522663644}, {3.9, 3.1061670924021643}, {4.1000000000000005, 3.1559539811004846}, {4.3, 3.203390840300675}, {4.5, 3.2486883750281845}, {4.7, 3.2920303410263276}, {4.9, 3.333577918848216}, {5.1000000000000005, 3.3734732431135037}, {5.3, 3.411842273254383}, {5.5, 3.4487971465200604}, {5.7, 3.484438120515972}, {5.9, 3.51885518773433}, {6.1000000000000005, 3.5521294259884395}, {6.3, 3.584334134689938}, {6.5, 3.615535796291971}, {6.7, 3.6457948940908795}, {6.9, 3.675166611302272}, {7.1000000000000005, 3.7037014314472474}, {7.3, 3.7314456562612768}, {7.5, 3.758441854324016}, {7.7, 3.7847292512147614}, {7.9, 3.810344070087994}}, {{0.3, 0.5162868496029734}, {0.5, 0.9464518890587945}, {1.1, 1.7982611886200948}, {1.3, 1.916915192572174}, {1.5000000000000002, 2.04293274850139}, {1.7000000000000002, 2.159702948604611}, {1.9000000000000001, 2.2660029108780875}, {2.1, 2.3628836868755294}, {2.3, 2.4516305613650244}, {2.5, 2.533392815107995}, {2.7, 2.609133435936682}, {2.9, 2.679647227841173}, {3.1, 2.7455903076536474}, {3.3, 2.807507337083298}, {3.5, 2.8658538425463385}, {3.7, 2.9210138390805036}, {3.9, 2.973313599236785}, {4.1000000000000005, 3.0230324110688738}, {4.3, 3.070411023877404}, {4.5, 3.1156583243137965}, {4.7, 3.158956654418781}, {4.9, 3.2004660815336434}, {5.1000000000000005, 3.2403278535815336}, {5.3, 3.2786672163709447}, {5.5, 3.315595727389292}, {5.7, 3.351213169167628}, {5.9, 3.385609141827503}, {6.1000000000000005, 3.4188643967566046}, {6.3, 3.4510519599743006}, {6.5, 3.482238083529188}, {6.7, 3.51248305541405}, {6.9, 3.5418418923980135}, {7.1000000000000005, 3.570364935430783}, {7.3, 3.5980983635473858}, {7.5, 3.6250846392577047}, {7.7, 3.65136289606329}, {7.9, 3.6769692768708113}}}[[All,39]][[All,2]]
0.3	1.7947720438232244	0.9000000000000001	2.9124348318306295	1.1	3.0960906729808007	1.3	3.2607426829589734	1.5000000000000002	3.4029048670560242	1.7000000000000002	3.5275754672531408	1.9000000000000001	3.638502674452805	2.1	3.7383889569675794	2.3	3.829222588777028	2.5	3.912503179874965	2.7	3.989387889359193	2.9	4.06078764965885	3.1	4.127432114114877	3.3	4.189914632823295	3.5	4.248724145626699	3.7	4.3042682863005535	3.9	4.356890442974474	4.1000000000000005	4.406882573172575	4.3	4.4544949788665145	4.5	4.499943866549128	4.7	4.5434172678599705	4.9	4.585079729292149	5.1000000000000005	4.625076065600917	5.3	4.663534392488633	5.5	4.700568598413843	5.7	4.736280375509555	5.9	4.77076090069535	6.1000000000000005	4.80409223685417	6.3	4.8363485081933515	6.5	4.867596892086855	6.7	4.897898460735773	6.9	4.927308899127749	7.1000000000000005	4.955879120485783	7.3	4.983655796279711	7.5	5.010681814646819	7.7	5.036996678518756	7.9	5.062636852726373	0.3	1.395799976708018	0.9000000000000001	2.53921276573269	1.1	2.6973758230648244	1.3	2.858670418894055	1.5000000000000002	2.9995996101119964	1.7000000000000002	3.1236385498352037	1.9000000000000001	3.2341872533333005	2.1	3.3338248873839174	2.3	3.4244848745517875	2.5	3.5076387369305295	2.7	3.5844278038031803	2.9	3.6557534415198005	3.1	3.722339206161409	3.3	3.784774394048233	3.5	3.8435451556623743	3.7	3.8990571497700346	3.9	3.9516523317916015	4.1000000000000005	4.001621598051494	4.3	4.049214450107962	4.5	4.094646481030058	4.7	4.138105245636322	4.9	4.179754915060022	5.1000000000000005	4.219740005181871	5.3	4.258188391262005	5.5	4.295213766500013	5.7	4.33091766309504	5.9	4.365391125929825	6.1000000000000005	4.398716108086457	6.3	4.430966641846507	6.5	4.462209827141715	6.7	4.492506670552575	6.9	4.521912801161234	7.1000000000000005	4.550479084319867	7.3	4.578252150312351	7.5	4.605274851682752	7.7	4.631586660473385	7.9	4.6572240146013195	0.3	1.1194244855974316	0.9000000000000001	2.2929506889761164	1.1	2.419617264036646	1.3	2.575825759147252	1.5000000000000002	2.714964854179092	1.7000000000000002	2.838103513836987	1.9000000000000001	2.9481173207809093	2.1	3.0474050746836605	2.3	3.137821289935148	2.5	3.220797479639702	2.7	3.297452561569725	2.9	3.3686744109522335	3.1	3.4351780065974236	3.3	3.497546951868797	3.5	3.556263484512953	3.7	3.6117304950984894	3.9	3.6642879320692803	4.1000000000000005	3.714225205782295	4.3	3.76179069731484	4.5	3.8071991411886934	4.7	3.850637424958133	4.9	3.892269194528728	5.1000000000000005	3.9322385476048844	5.3	3.9706730230420657	5.5	4.0076860408591655	5.7	4.043378909500087	5.9	4.077842489123067	6.1000000000000005	4.11115857919428	6.3	4.143401083386757	6.5	4.174636993285822	6.7	4.204927223663723	6.9	4.234327325385273	7.1000000000000005	4.262888096825775	7.3	4.290656110644118	7.5	4.3176741695836585	7.7	4.343981702466691	7.9	4.369615109552409	0.3	0.9126030163945209	0.5	1.388472229119721	1.1	2.209729993233568	1.3	2.3589988560594986	1.5000000000000002	2.495762624284203	1.7000000000000002	2.6177263356061307	1.9000000000000001	2.7270475124264646	2.1	2.825883972008044	2.3	2.915986394487915	2.5	2.9987341269139174	2.7	3.075217029604448	2.9	3.146305547474249	3.1	3.2127036024983426	3.3	3.2749874699932096	3.5	3.3336343559659496	3.7	3.3890435933292724	3.9	3.441552552235312	4.1000000000000005	3.4914487345732463	4.3	3.5389790825938867	4.5	3.5843572284530882	4.7	3.627769202988627	4.9	3.6693779777668123	5.1000000000000005	3.7093271135944628	5.3	3.7477437174087473	5.5	3.7847408584752045	5.7	3.820419557935082	5.9	3.8548704387501456	6.1000000000000005	3.8881751031273253	6.3	3.9204072895855093	6.5	3.9516338505698623	6.7	3.981915582945977	6.9	4.011307937122356	7.1000000000000005	4.039861625450895	7.3	4.067623146575453	7.5	4.094635239271737	7.7	4.120937276845066	7.9	4.146565611180618	0.3	0.751236544475137	0.5	1.2126812301091532	1.1	2.043984331007292	1.3	2.1844926112544005	1.5000000000000002	2.3182777385162274	1.7000000000000002	2.438788319798126	1.9000000000000001	2.5472588837104024	2.1	2.6455430231752772	2.3	2.735262067922781	2.5	2.8177309205670533	2.7	2.894003728603233	2.9	2.9649295820471737	3.1	3.031198883011155	3.3	3.0933789572344197	3.5	3.1519408701558986	3.7	3.207279614985779	3.9	3.259729417625509	4.1000000000000005	3.3095754528741366	4.3	3.3570629086357786	4.5	3.40240407295765	4.7	3.4457839320483354	4.9	3.487364635176133	5.1000000000000005	3.5272890884005386	5.3	3.565683871891781	5.5	3.6026616271014777	5.7	3.6383230247181424	5.9	3.6727583983465584	6.1000000000000005	3.706049109536485	6.3	3.7382686953022684	6.5	3.7694838383112206	6.7	3.799755191549679	6.9	3.829138082832877	7.1000000000000005	3.857683119525726	7.3	3.8854367099353255	7.5	3.912441514758877	7.7	3.9387368395342874	7.9	3.9643589770954217	0.3	0.6219381169685576	0.5	1.0679026665659639	1.1	1.9094937377660657	1.3	2.0396561708922096	1.5000000000000002	2.1698549376690184	1.7000000000000002	2.2886335303841587	1.9000000000000001	2.3960963616819773	2.1	2.4937281067586956	2.3	2.5829949463552677	2.5	2.6651350562539124	2.7	2.7411602605785728	2.9	2.8118944125121415	3.1	2.8780119634284027	3.3	2.9400696906958332	3.5	2.998531426159644	3.7	3.0537870522663644	3.9	3.1061670924021643	4.1000000000000005	3.1559539811004846	4.3	3.203390840300675	4.5	3.2486883750281845	4.7	3.2920303410263276	4.9	3.333577918848216	5.1000000000000005	3.3734732431135037	5.3	3.411842273254383	5.5	3.4487971465200604	5.7	3.484438120515972	5.9	3.51885518773433	6.1000000000000005	3.5521294259884395	6.3	3.584334134689938	6.5	3.615535796291971	6.7	3.6457948940908795	6.9	3.675166611302272	7.1000000000000005	3.7037014314472474	7.3	3.7314456562612768	7.5	3.758441854324016	7.7	3.7847292512147614	7.9	3.810344070087994	0.3	0.5162868496029734	0.5	0.9464518890587945	1.1	1.7982611886200948	1.3	1.916915192572174	1.5000000000000002	2.04293274850139	1.7000000000000002	2.159702948604611	1.9000000000000001	2.2660029108780875	2.1	2.3628836868755294	2.3	2.4516305613650244	2.5	2.533392815107995	2.7	2.609133435936682	2.9	2.679647227841173	3.1	2.7455903076536474	3.3	2.807507337083298	3.5	2.8658538425463385	3.7	2.9210138390805036	3.9	2.973313599236785	4.1000000000000005	3.0230324110688738	4.3	3.070411023877404	4.5	3.1156583243137965	4.7	3.158956654418781	4.9	3.2004660815336434	5.1000000000000005	3.2403278535815336	5.3	3.2786672163709447	5.5	3.315595727389292	5.7	3.351213169167628	5.9	3.385609141827503	6.1000000000000005	3.4188643967566046	6.3	3.4510519599743006	6.5	3.482238083529188	6.7	3.51248305541405	6.9	3.5418418923980135	7.1000000000000005	3.570364935430783	7.3	3.5980983635473858	7.5	3.6250846392577047	7.7	3.65136289606329	7.9	3.6769692768708113	{{{0.3, 1.7947720438232244}, {0.9000000000000001, 2.9124348318306295}, {1.1, 3.0960906729808007}, {1.3, 3.2607426829589734}, {1.5000000000000002, 3.4029048670560242}, {1.7000000000000002, 3.5275754672531408}, {1.9000000000000001, 3.638502674452805}, {2.1, 3.7383889569675794}, {2.3, 3.829222588777028}, {2.5, 3.912503179874965}, {2.7, 3.989387889359193}, {2.9, 4.06078764965885}, {3.1, 4.127432114114877}, {3.3, 4.189914632823295}, {3.5, 4.248724145626699}, {3.7, 4.3042682863005535}, {3.9, 4.356890442974474}, {4.1000000000000005, 4.406882573172575}, {4.3, 4.4544949788665145}, {4.5, 4.499943866549128}, {4.7, 4.5434172678599705}, {4.9, 4.585079729292149}, {5.1000000000000005, 4.625076065600917}, {5.3, 4.663534392488633}, {5.5, 4.700568598413843}, {5.7, 4.736280375509555}, {5.9, 4.77076090069535}, {6.1000000000000005, 4.80409223685417}, {6.3, 4.8363485081933515}, {6.5, 4.867596892086855}, {6.7, 4.897898460735773}, {6.9, 4.927308899127749}, {7.1000000000000005, 4.955879120485783}, {7.3, 4.983655796279711}, {7.5, 5.010681814646819}, {7.7, 5.036996678518756}, {7.9, 5.062636852726373}}, {{0.3, 1.395799976708018}, {0.9000000000000001, 2.53921276573269}, {1.1, 2.6973758230648244}, {1.3, 2.858670418894055}, {1.5000000000000002, 2.9995996101119964}, {1.7000000000000002, 3.1236385498352037}, {1.9000000000000001, 3.2341872533333005}, {2.1, 3.3338248873839174}, {2.3, 3.4244848745517875}, {2.5, 3.5076387369305295}, {2.7, 3.5844278038031803}, {2.9, 3.6557534415198005}, {3.1, 3.722339206161409}, {3.3, 3.784774394048233}, {3.5, 3.8435451556623743}, {3.7, 3.8990571497700346}, {3.9, 3.9516523317916015}, {4.1000000000000005, 4.001621598051494}, {4.3, 4.049214450107962}, {4.5, 4.094646481030058}, {4.7, 4.138105245636322}, {4.9, 4.179754915060022}, {5.1000000000000005, 4.219740005181871}, {5.3, 4.258188391262005}, {5.5, 4.295213766500013}, {5.7, 4.33091766309504}, {5.9, 4.365391125929825}, {6.1000000000000005, 4.398716108086457}, {6.3, 4.430966641846507}, {6.5, 4.462209827141715}, {6.7, 4.492506670552575}, {6.9, 4.521912801161234}, {7.1000000000000005, 4.550479084319867}, {7.3, 4.578252150312351}, {7.5, 4.605274851682752}, {7.7, 4.631586660473385}, {7.9, 4.6572240146013195}}, {{0.3, 1.1194244855974316}, {0.9000000000000001, 2.2929506889761164}, {1.1, 2.419617264036646}, {1.3, 2.575825759147252}, {1.5000000000000002, 2.714964854179092}, {1.7000000000000002, 2.838103513836987}, {1.9000000000000001, 2.9481173207809093}, {2.1, 3.0474050746836605}, {2.3, 3.137821289935148}, {2.5, 3.220797479639702}, {2.7, 3.297452561569725}, {2.9, 3.3686744109522335}, {3.1, 3.4351780065974236}, {3.3, 3.497546951868797}, {3.5, 3.556263484512953}, {3.7, 3.6117304950984894}, {3.9, 3.6642879320692803}, {4.1000000000000005, 3.714225205782295}, {4.3, 3.76179069731484}, {4.5, 3.8071991411886934}, {4.7, 3.850637424958133}, {4.9, 3.892269194528728}, {5.1000000000000005, 3.9322385476048844}, {5.3, 3.9706730230420657}, {5.5, 4.0076860408591655}, {5.7, 4.043378909500087}, {5.9, 4.077842489123067}, {6.1000000000000005, 4.11115857919428}, {6.3, 4.143401083386757}, {6.5, 4.174636993285822}, {6.7, 4.204927223663723}, {6.9, 4.234327325385273}, {7.1000000000000005, 4.262888096825775}, {7.3, 4.290656110644118}, {7.5, 4.3176741695836585}, {7.7, 4.343981702466691}, {7.9, 4.369615109552409}}, {{0.3, 0.9126030163945209}, {0.5, 1.388472229119721}, {1.1, 2.209729993233568}, {1.3, 2.3589988560594986}, {1.5000000000000002, 2.495762624284203}, {1.7000000000000002, 2.6177263356061307}, {1.9000000000000001, 2.7270475124264646}, {2.1, 2.825883972008044}, {2.3, 2.915986394487915}, {2.5, 2.9987341269139174}, {2.7, 3.075217029604448}, {2.9, 3.146305547474249}, {3.1, 3.2127036024983426}, {3.3, 3.2749874699932096}, {3.5, 3.3336343559659496}, {3.7, 3.3890435933292724}, {3.9, 3.441552552235312}, {4.1000000000000005, 3.4914487345732463}, {4.3, 3.5389790825938867}, {4.5, 3.5843572284530882}, {4.7, 3.627769202988627}, {4.9, 3.6693779777668123}, {5.1000000000000005, 3.7093271135944628}, {5.3, 3.7477437174087473}, {5.5, 3.7847408584752045}, {5.7, 3.820419557935082}, {5.9, 3.8548704387501456}, {6.1000000000000005, 3.8881751031273253}, {6.3, 3.9204072895855093}, {6.5, 3.9516338505698623}, {6.7, 3.981915582945977}, {6.9, 4.011307937122356}, {7.1000000000000005, 4.039861625450895}, {7.3, 4.067623146575453}, {7.5, 4.094635239271737}, {7.7, 4.120937276845066}, {7.9, 4.146565611180618}}, {{0.3, 0.751236544475137}, {0.5, 1.2126812301091532}, {1.1, 2.043984331007292}, {1.3, 2.1844926112544005}, {1.5000000000000002, 2.3182777385162274}, {1.7000000000000002, 2.438788319798126}, {1.9000000000000001, 2.5472588837104024}, {2.1, 2.6455430231752772}, {2.3, 2.735262067922781}, {2.5, 2.8177309205670533}, {2.7, 2.894003728603233}, {2.9, 2.9649295820471737}, {3.1, 3.031198883011155}, {3.3, 3.0933789572344197}, {3.5, 3.1519408701558986}, {3.7, 3.207279614985779}, {3.9, 3.259729417625509}, {4.1000000000000005, 3.3095754528741366}, {4.3, 3.3570629086357786}, {4.5, 3.40240407295765}, {4.7, 3.4457839320483354}, {4.9, 3.487364635176133}, {5.1000000000000005, 3.5272890884005386}, {5.3, 3.565683871891781}, {5.5, 3.6026616271014777}, {5.7, 3.6383230247181424}, {5.9, 3.6727583983465584}, {6.1000000000000005, 3.706049109536485}, {6.3, 3.7382686953022684}, {6.5, 3.7694838383112206}, {6.7, 3.799755191549679}, {6.9, 3.829138082832877}, {7.1000000000000005, 3.857683119525726}, {7.3, 3.8854367099353255}, {7.5, 3.912441514758877}, {7.7, 3.9387368395342874}, {7.9, 3.9643589770954217}}, {{0.3, 0.6219381169685576}, {0.5, 1.0679026665659639}, {1.1, 1.9094937377660657}, {1.3, 2.0396561708922096}, {1.5000000000000002, 2.1698549376690184}, {1.7000000000000002, 2.2886335303841587}, {1.9000000000000001, 2.3960963616819773}, {2.1, 2.4937281067586956}, {2.3, 2.5829949463552677}, {2.5, 2.6651350562539124}, {2.7, 2.7411602605785728}, {2.9, 2.8118944125121415}, {3.1, 2.8780119634284027}, {3.3, 2.9400696906958332}, {3.5, 2.998531426159644}, {3.7, 3.0537870522663644}, {3.9, 3.1061670924021643}, {4.1000000000000005, 3.1559539811004846}, {4.3, 3.203390840300675}, {4.5, 3.2486883750281845}, {4.7, 3.2920303410263276}, {4.9, 3.333577918848216}, {5.1000000000000005, 3.3734732431135037}, {5.3, 3.411842273254383}, {5.5, 3.4487971465200604}, {5.7, 3.484438120515972}, {5.9, 3.51885518773433}, {6.1000000000000005, 3.5521294259884395}, {6.3, 3.584334134689938}, {6.5, 3.615535796291971}, {6.7, 3.6457948940908795}, {6.9, 3.675166611302272}, {7.1000000000000005, 3.7037014314472474}, {7.3, 3.7314456562612768}, {7.5, 3.758441854324016}, {7.7, 3.7847292512147614}, {7.9, 3.810344070087994}}, {{0.3, 0.5162868496029734}, {0.5, 0.9464518890587945}, {1.1, 1.7982611886200948}, {1.3, 1.916915192572174}, {1.5000000000000002, 2.04293274850139}, {1.7000000000000002, 2.159702948604611}, {1.9000000000000001, 2.2660029108780875}, {2.1, 2.3628836868755294}, {2.3, 2.4516305613650244}, {2.5, 2.533392815107995}, {2.7, 2.609133435936682}, {2.9, 2.679647227841173}, {3.1, 2.7455903076536474}, {3.3, 2.807507337083298}, {3.5, 2.8658538425463385}, {3.7, 2.9210138390805036}, {3.9, 2.973313599236785}, {4.1000000000000005, 3.0230324110688738}, {4.3, 3.070411023877404}, {4.5, 3.1156583243137965}, {4.7, 3.158956654418781}, {4.9, 3.2004660815336434}, {5.1000000000000005, 3.2403278535815336}, {5.3, 3.2786672163709447}, {5.5, 3.315595727389292}, {5.7, 3.351213169167628}, {5.9, 3.385609141827503}, {6.1000000000000005, 3.4188643967566046}, {6.3, 3.4510519599743006}, {6.5, 3.482238083529188}, {6.7, 3.51248305541405}, {6.9, 3.5418418923980135}, {7.1000000000000005, 3.570364935430783}, {7.3, 3.5980983635473858}, {7.5, 3.6250846392577047}, {7.7, 3.65136289606329}, {7.9, 3.6769692768708113}}}[[All,40]][[All,2]]

==> pics/decay_const_one_int_v0p2_T0p20p80p1_mott.dat <==
0.3	4.011694083913772	3.2648216067003513	2.7631796384201506	2.3991214399421126	2.1234402395365874	1.908864407137759	1.7384446471151929
0.9000000000000001	0.9124263533506363	0.4009358397193402	0.10079475281473665	4.74202536969842	3.53513406408973	2.9540429262912635	2.5697911542332257
1.1	2.1951520228341517	1.7483023702673293	1.420654181936897	1.1607363822817374	0.9468042624922681	0.767964385747163	0.6177848078956512
1.3	2.6752315364719035	2.2538662243801455	1.9507673323683101	1.712835403916698	1.5165305447390571	1.349407255086936	1.2041409956694804
1.5000000000000002	2.9706822748206805	2.5575226717715904	2.2626029649477233	2.0327001581946553	1.844121437925985	1.6842419340658494	1.545538998823214
1.7000000000000002	3.186090358227148	2.776387165158114	2.4848688307508784	2.2582942135444437	2.072949286701503	1.9161847016928357	1.7804500576718332
1.9000000000000001	3.356887970618369	2.9488889471261523	2.6590145628842854	2.434020106480823	2.250187863549978	2.0948646011171923	1.9604957618369043
2.1	3.499148952994318	3.092081503776767	2.8030856901201933	2.5789161123853317	2.3958545895168277	2.2412476124922804	2.107540503188798
2.3	3.62149688886545	3.214977330659197	2.9264856134194304	2.7027763174644366	2.52013144710106	2.365897869945758	2.232521458544504
2.5	3.7290979869472154	3.3229187569064336	3.0347317978535298	2.811291818726467	2.628881103952598	2.4748469455001767	2.341635775396404
2.7	3.82529890246066	3.419340202248822	3.1313449018227693	2.9080678531034647	2.7257915906265766	2.5718637595455935	2.438731243029842
2.9	3.912397404300886	3.5065864842854273	3.218715394885001	2.995539112158668	2.8133403704813245	2.65946708816258	2.5263664918185684
3.1	3.9920433935214543	3.586334226016278	3.298545490368299	3.0754322629833224	2.893277432711506	2.7394291250011022	2.6063348244092404
3.3	4.065464336975403	3.6598268008307313	3.372093587619363	3.149019852935677	2.9668886041241915	2.8130481235013733	2.679946089683635
3.5	4.133600006677015	3.7280138252870527	3.4403184707986973	3.217269160911587	3.0351489940787086	2.8813063721183534	2.7481891207686338
3.7	4.197187125818835	3.791638318795095	3.503968935352265	3.2809342419724543	3.098817407625786	2.9449669259730458	2.8118307354019945
3.9	4.256814785180063	3.851293513628372	3.5636419533578225	3.3406154093644176	3.1584971056575233	3.0046356071818585	2.871478939498895
4.1000000000000005	4.312962004455972	3.907461220569952	3.6198218142085903	3.3967991209802677	3.2146764082408157	3.060802296819238	2.9276248804513747
4.3	4.366023955195679	3.960538532417053	3.672907286826784	3.449885578545861	3.267756709377115	3.1138693443913126	2.9806716311847614
4.5	4.416330740026715	4.010856899131266	3.723230974544065	3.500208346163354	3.3180723434077812	3.1641716667015483	3.0309545066049624
4.7	4.464161142136986	4.058696064445384	3.771073426828059	3.5480486252593866	3.3659050114838043	3.2119913144269514	3.0787557592331276
4.9	4.509752889416707	4.104294451147171	3.8166736367680656	3.593645855416153	3.4114944770290245	3.257568253701294	3.1243154386531065
5.1000000000000005	4.553310449229168	4.147857035939074	3.860236989322588	3.637205729367861	3.455046640949581	3.3011084951438194	3.1678395681446574
5.3	4.595011038821824	4.189561413805368	3.9019413745805758	3.678906350140856	3.4967397377114575	3.34279032403298	3.2095064042385095
5.5	4.6350093234886875	4.229562533148803	3.9419419560183018	3.7189030286103777	3.536729158430214	3.382769145234097	3.2494712998765296
5.7	4.673441134323531	4.267996439275565	3.980374936756884	3.7573320695974073	3.5751512539120203	3.4211813003413005	3.287870532874935
5.9	4.710426442975477	4.304983267311991	4.017360568350848	3.7943137942574974	3.6121263684001934	3.4581471105759842	3.324824355815925
6.1000000000000005	4.746071766005421	4.340629659545513	4.053005579327053	3.829954978046138	3.6477612852153634	3.493773328378306	3.360439451900255
6.3	4.780472126165037	4.375030736096544	4.087405153846339	3.8643508359768695	3.6821512172327284	3.5281551317458706	3.3948109318149235
6.5	4.81371266577687	4.408271715168228	4.120644557711804	3.8975866532851087	3.7153814411095945	3.5613777609485777	3.428023971877419
6.7	4.845869984239732	4.440429255626303	4.152800485137709	3.9297391355064053	3.747528649802275	3.5935178726247146	3.4601551688652203
6.9	4.8770132547748215	4.471572577528849	4.183942182352092	3.960877534446167	3.7786620802036937	3.6246446683953866	3.491273668926965
7.1000000000000005	4.907205163028254	4.501764403573919	4.214132391316141	3.9910645936005666	3.808844459700358	3.654820841999528	3.521442114744728
7.3	4.936502700796245	4.531061754981736	4.243428147297204	4.020357346957052	3.8381328057415423	3.684103379176813	3.5507174452827828
7.5	4.9649578410734385	4.559516628190079	4.271881456830706	4.048807797844438	3.8665791052016285	3.7125442371711914	3.579151575065123
7.7	4.992618115229822	4.587176573298	4.29953987711793	4.07646349897367	3.8942308947554363	3.7401909251348306	3.606791974306559
7.9	5.019527108966385	4.614085191001576	4.326447013683974	4.103368050561168	3.921131759212084	3.7670870024201495	3.633682166912876
0.3	4.011694083913772	0.9000000000000001	0.9124263533506363	1.1	2.1951520228341517	1.3	2.6752315364719035	1.5000000000000002	2.9706822748206805	1.7000000000000002	3.186090358227148	1.9000000000000001	3.356887970618369	2.1	3.499148952994318	2.3	3.62149688886545	2.5	3.7290979869472154	2.7	3.82529890246066	2.9	3.912397404300886	3.1	3.9920433935214543	3.3	4.065464336975403	3.5	4.133600006677015	3.7	4.197187125818835	3.9	4.256814785180063	4.1000000000000005	4.312962004455972	4.3	4.366023955195679	4.5	4.416330740026715	4.7	4.464161142136986	4.9	4.509752889416707	5.1000000000000005	4.553310449229168	5.3	4.595011038821824	5.5	4.6350093234886875	5.7	4.673441134323531	5.9	4.710426442975477	6.1000000000000005	4.746071766005421	6.3	4.780472126165037	6.5	4.81371266577687	6.7	4.845869984239732	6.9	4.8770132547748215	7.1000000000000005	4.907205163028254	7.3	4.936502700796245	7.5	4.9649578410734385	7.7	4.992618115229822	7.9	5.019527108966385	0.3	3.2648216067003513	0.9000000000000001	0.4009358397193402	1.1	1.7483023702673293	1.3	2.2538662243801455	1.5000000000000002	2.5575226717715904	1.7000000000000002	2.776387165158114	1.9000000000000001	2.9488889471261523	2.1	3.092081503776767	2.3	3.214977330659197	2.5	3.3229187569064336	2.7	3.419340202248822	2.9	3.5065864842854273	3.1	3.586334226016278	3.3	3.6598268008307313	3.5	3.7280138252870527	3.7	3.791638318795095	3.9	3.851293513628372	4.1000000000000005	3.907461220569952	4.3	3.960538532417053	4.5	4.010856899131266	4.7	4.058696064445384	4.9	4.104294451147171	5.1000000000000005	4.147857035939074	5.3	4.189561413805368	5.5	4.229562533148803	5.7	4.267996439275565	5.9	4.304983267311991	6.1000000000000005	4.340629659545513	6.3	4.375030736096544	6.5	4.408271715168228	6.7	4.440429255626303	6.9	4.471572577528849	7.1000000000000005	4.501764403573919	7.3	4.531061754981736	7.5	4.559516628190079	7.7	4.587176573298	7.9	4.614085191001576	0.3	2.7631796384201506	0.9000000000000001	0.10079475281473665	1.1	1.420654181936897	1.3	1.9507673323683101	1.5000000000000002	2.2626029649477233	1.7000000000000002	2.4848688307508784	1.9000000000000001	2.6590145628842854	2.1	2.8030856901201933	2.3	2.9264856134194304	2.5	3.0347317978535298	2.7	3.1313449018227693	2.9	3.218715394885001	3.1	3.298545490368299	3.3	3.372093587619363	3.5	3.4403184707986973	3.7	3.503968935352265	3.9	3.5636419533578225	4.1000000000000005	3.6198218142085903	4.3	3.672907286826784	4.5	3.723230974544065	4.7	3.771073426828059	4.9	3.8166736367680656	5.1000000000000005	3.860236989322588	5.3	3.9019413745805758	5.5	3.9419419560183018	5.7	3.980374936756884	5.9	4.017360568350848	6.1000000000000005	4.053005579327053	6.3	4.087405153846339	6.5	4.120644557711804	6.7	4.152800485137709	6.9	4.183942182352092	7.1000000000000005	4.214132391316141	7.3	4.243428147297204	7.5	4.271881456830706	7.7	4.29953987711793	7.9	4.326447013683974	0.3	2.3991214399421126	0.5	4.74202536969842	1.1	1.1607363822817374	1.3	1.712835403916698	1.5000000000000002	2.0327001581946553	1.7000000000000002	2.2582942135444437	1.9000000000000001	2.434020106480823	2.1	2.5789161123853317	2.3	2.7027763174644366	2.5	2.811291818726467	2.7	2.9080678531034647	2.9	2.995539112158668	3.1	3.0754322629833224	3.3	3.149019852935677	3.5	3.217269160911587	3.7	3.2809342419724543	3.9	3.3406154093644176	4.1000000000000005	3.3967991209802677	4.3	3.449885578545861	4.5	3.500208346163354	4.7	3.5480486252593866	4.9	3.593645855416153	5.1000000000000005	3.637205729367861	5.3	3.678906350140856	5.5	3.7189030286103777	5.7	3.7573320695974073	5.9	3.7943137942574974	6.1000000000000005	3.829954978046138	6.3	3.8643508359768695	6.5	3.8975866532851087	6.7	3.9297391355064053	6.9	3.960877534446167	7.1000000000000005	3.9910645936005666	7.3	4.020357346957052	7.5	4.048807797844438	7.7	4.07646349897367	7.9	4.103368050561168	0.3	2.1234402395365874	0.5	3.53513406408973	1.1	0.9468042624922681	1.3	1.5165305447390571	1.5000000000000002	1.844121437925985	1.7000000000000002	2.072949286701503	1.9000000000000001	2.250187863549978	2.1	2.3958545895168277	2.3	2.52013144710106	2.5	2.628881103952598	2.7	2.7257915906265766	2.9	2.8133403704813245	3.1	2.893277432711506	3.3	2.9668886041241915	3.5	3.0351489940787086	3.7	3.098817407625786	3.9	3.1584971056575233	4.1000000000000005	3.2146764082408157	4.3	3.267756709377115	4.5	3.3180723434077812	4.7	3.3659050114838043	4.9	3.4114944770290245	5.1000000000000005	3.455046640949581	5.3	3.4967397377114575	5.5	3.536729158430214	5.7	3.5751512539120203	5.9	3.6121263684001934	6.1000000000000005	3.6477612852153634	6.3	3.6821512172327284	6.5	3.7153814411095945	6.7	3.747528649802275	6.9	3.7786620802036937	7.1000000000000005	3.808844459700358	7.3	3.8381328057415423	7.5	3.8665791052016285	7.7	3.8942308947554363	7.9	3.921131759212084	0.3	1.908864407137759	0.5	2.9540429262912635	1.1	0.767964385747163	1.3	1.349407255086936	1.5000000000000002	1.6842419340658494	1.7000000000000002	1.9161847016928357	1.9000000000000001	2.0948646011171923	2.1	2.2412476124922804	2.3	2.365897869945758	2.5	2.4748469455001767	2.7	2.5718637595455935	2.9	2.65946708816258	3.1	2.7394291250011022	3.3	2.8130481235013733	3.5	2.8813063721183534	3.7	2.9449669259730458	3.9	3.0046356071818585	4.1000000000000005	3.060802296819238	4.3	3.1138693443913126	4.5	3.1641716667015483	4.7	3.2119913144269514	4.9	3.257568253701294	5.1000000000000005	3.3011084951438194	5.3	3.34279032403298	5.5	3.382769145234097	5.7	3.4211813003413005	5.9	3.4581471105759842	6.1000000000000005	3.493773328378306	6.3	3.5281551317458706	6.5	3.5613777609485777	6.7	3.5935178726247146	6.9	3.6246446683953866	7.1000000000000005	3.654820841999528	7.3	3.684103379176813	7.5	3.7125442371711914	7.7	3.7401909251348306	7.9	3.7670870024201495	0.3	1.7384446471151929	0.5	2.5697911542332257	1.1	0.6177848078956512	1.3	1.2041409956694804	1.5000000000000002	1.545538998823214	1.7000000000000002	1.7804500576718332	1.9000000000000001	1.9604957618369043	2.1	2.107540503188798	2.3	2.232521458544504	2.5	2.341635775396404	2.7	2.438731243029842	2.9	2.5263664918185684	3.1	2.6063348244092404	3.3	2.679946089683635	3.5	2.7481891207686338	3.7	2.8118307354019945	3.9	2.871478939498895	4.1000000000000005	2.9276248804513747	4.3	2.9806716311847614	4.5	3.0309545066049624	4.7	3.0787557592331276	4.9	3.1243154386531065	5.1000000000000005	3.1678395681446574	5.3	3.2095064042385095	5.5	3.2494712998765296	5.7	3.287870532874935	5.9	3.324824355815925	6.1000000000000005	3.360439451900255	6.3	3.3948109318149235	6.5	3.428023971877419	6.7	3.4601551688652203	6.9	3.491273668926965	7.1000000000000005	3.521442114744728	7.3	3.5507174452827828	7.5	3.579151575065123	7.7	3.606791974306559	7.9	3.633682166912876	{{{0.3, 4.011694083913772}, {0.9000000000000001, 0.9124263533506363}, {1.1, 2.1951520228341517}, {1.3, 2.6752315364719035}, {1.5000000000000002, 2.9706822748206805}, {1.7000000000000002, 3.186090358227148}, {1.9000000000000001, 3.356887970618369}, {2.1, 3.499148952994318}, {2.3, 3.62149688886545}, {2.5, 3.7290979869472154}, {2.7, 3.82529890246066}, {2.9, 3.912397404300886}, {3.1, 3.9920433935214543}, {3.3, 4.065464336975403}, {3.5, 4.133600006677015}, {3.7, 4.197187125818835}, {3.9, 4.256814785180063}, {4.1000000000000005, 4.312962004455972}, {4.3, 4.366023955195679}, {4.5, 4.416330740026715}, {4.7, 4.464161142136986}, {4.9, 4.509752889416707}, {5.1000000000000005, 4.553310449229168}, {5.3, 4.595011038821824}, {5.5, 4.6350093234886875}, {5.7, 4.673441134323531}, {5.9, 4.710426442975477}, {6.1000000000000005, 4.746071766005421}, {6.3, 4.780472126165037}, {6.5, 4.81371266577687}, {6.7, 4.845869984239732}, {6.9, 4.8770132547748215}, {7.1000000000000005, 4.907205163028254}, {7.3, 4.936502700796245}, {7.5, 4.9649578410734385}, {7.7, 4.992618115229822}, {7.9, 5.019527108966385}}, {{0.3, 3.2648216067003513}, {0.9000000000000001, 0.4009358397193402}, {1.1, 1.7483023702673293}, {1.3, 2.2538662243801455}, {1.5000000000000002, 2.5575226717715904}, {1.7000000000000002, 2.776387165158114}, {1.9000000000000001, 2.9488889471261523}, {2.1, 3.092081503776767}, {2.3, 3.214977330659197}, {2.5, 3.3229187569064336}, {2.7, 3.419340202248822}, {2.9, 3.5065864842854273}, {3.1, 3.586334226016278}, {3.3, 3.6598268008307313}, {3.5, 3.7280138252870527}, {3.7, 3.791638318795095}, {3.9, 3.851293513628372}, {4.1000000000000005, 3.907461220569952}, {4.3, 3.960538532417053}, {4.5, 4.010856899131266}, {4.7, 4.058696064445384}, {4.9, 4.104294451147171}, {5.1000000000000005, 4.147857035939074}, {5.3, 4.189561413805368}, {5.5, 4.229562533148803}, {5.7, 4.267996439275565}, {5.9, 4.304983267311991}, {6.1000000000000005, 4.340629659545513}, {6.3, 4.375030736096544}, {6.5, 4.408271715168228}, {6.7, 4.440429255626303}, {6.9, 4.471572577528849}, {7.1000000000000005, 4.501764403573919}, {7.3, 4.531061754981736}, {7.5, 4.559516628190079}, {7.7, 4.587176573298}, {7.9, 4.614085191001576}}, {{0.3, 2.7631796384201506}, {0.9000000000000001, 0.10079475281473665}, {1.1, 1.420654181936897}, {1.3, 1.9507673323683101}, {1.5000000000000002, 2.2626029649477233}, {1.7000000000000002, 2.4848688307508784}, {1.9000000000000001, 2.6590145628842854}, {2.1, 2.8030856901201933}, {2.3, 2.9264856134194304}, {2.5, 3.0347317978535298}, {2.7, 3.1313449018227693}, {2.9, 3.218715394885001}, {3.1, 3.298545490368299}, {3.3, 3.372093587619363}, {3.5, 3.4403184707986973}, {3.7, 3.503968935352265}, {3.9, 3.5636419533578225}, {4.1000000000000005, 3.6198218142085903}, {4.3, 3.672907286826784}, {4.5, 3.723230974544065}, {4.7, 3.771073426828059}, {4.9, 3.8166736367680656}, {5.1000000000000005, 3.860236989322588}, {5.3, 3.9019413745805758}, {5.5, 3.9419419560183018}, {5.7, 3.980374936756884}, {5.9, 4.017360568350848}, {6.1000000000000005, 4.053005579327053}, {6.3, 4.087405153846339}, {6.5, 4.120644557711804}, {6.7, 4.152800485137709}, {6.9, 4.183942182352092}, {7.1000000000000005, 4.214132391316141}, {7.3, 4.243428147297204}, {7.5, 4.271881456830706}, {7.7, 4.29953987711793}, {7.9, 4.326447013683974}}, {{0.3, 2.3991214399421126}, {0.5, 4.74202536969842}, {1.1, 1.1607363822817374}, {1.3, 1.712835403916698}, {1.5000000000000002, 2.0327001581946553}, {1.7000000000000002, 2.2582942135444437}, {1.9000000000000001, 2.434020106480823}, {2.1, 2.5789161123853317}, {2.3, 2.7027763174644366}, {2.5, 2.811291818726467}, {2.7, 2.9080678531034647}, {2.9, 2.995539112158668}, {3.1, 3.0754322629833224}, {3.3, 3.149019852935677}, {3.5, 3.217269160911587}, {3.7, 3.2809342419724543}, {3.9, 3.3406154093644176}, {4.1000000000000005, 3.3967991209802677}, {4.3, 3.449885578545861}, {4.5, 3.500208346163354}, {4.7, 3.5480486252593866}, {4.9, 3.593645855416153}, {5.1000000000000005, 3.637205729367861}, {5.3, 3.678906350140856}, {5.5, 3.7189030286103777}, {5.7, 3.7573320695974073}, {5.9, 3.7943137942574974}, {6.1000000000000005, 3.829954978046138}, {6.3, 3.8643508359768695}, {6.5, 3.8975866532851087}, {6.7, 3.9297391355064053}, {6.9, 3.960877534446167}, {7.1000000000000005, 3.9910645936005666}, {7.3, 4.020357346957052}, {7.5, 4.048807797844438}, {7.7, 4.07646349897367}, {7.9, 4.103368050561168}}, {{0.3, 2.1234402395365874}, {0.5, 3.53513406408973}, {1.1, 0.9468042624922681}, {1.3, 1.5165305447390571}, {1.5000000000000002, 1.844121437925985}, {1.7000000000000002, 2.072949286701503}, {1.9000000000000001, 2.250187863549978}, {2.1, 2.3958545895168277}, {2.3, 2.52013144710106}, {2.5, 2.628881103952598}, {2.7, 2.7257915906265766}, {2.9, 2.8133403704813245}, {3.1, 2.893277432711506}, {3.3, 2.9668886041241915}, {3.5, 3.0351489940787086}, {3.7, 3.098817407625786}, {3.9, 3.1584971056575233}, {4.1000000000000005, 3.2146764082408157}, {4.3, 3.267756709377115}, {4.5, 3.3180723434077812}, {4.7, 3.3659050114838043}, {4.9, 3.4114944770290245}, {5.1000000000000005, 3.455046640949581}, {5.3, 3.4967397377114575}, {5.5, 3.536729158430214}, {5.7, 3.5751512539120203}, {5.9, 3.6121263684001934}, {6.1000000000000005, 3.6477612852153634}, {6.3, 3.6821512172327284}, {6.5, 3.7153814411095945}, {6.7, 3.747528649802275}, {6.9, 3.7786620802036937}, {7.1000000000000005, 3.808844459700358}, {7.3, 3.8381328057415423}, {7.5, 3.8665791052016285}, {7.7, 3.8942308947554363}, {7.9, 3.921131759212084}}, {{0.3, 1.908864407137759}, {0.5, 2.9540429262912635}, {1.1, 0.767964385747163}, {1.3, 1.349407255086936}, {1.5000000000000002, 1.6842419340658494}, {1.7000000000000002, 1.9161847016928357}, {1.9000000000000001, 2.0948646011171923}, {2.1, 2.2412476124922804}, {2.3, 2.365897869945758}, {2.5, 2.4748469455001767}, {2.7, 2.5718637595455935}, {2.9, 2.65946708816258}, {3.1, 2.7394291250011022}, {3.3, 2.8130481235013733}, {3.5, 2.8813063721183534}, {3.7, 2.9449669259730458}, {3.9, 3.0046356071818585}, {4.1000000000000005, 3.060802296819238}, {4.3, 3.1138693443913126}, {4.5, 3.1641716667015483}, {4.7, 3.2119913144269514}, {4.9, 3.257568253701294}, {5.1000000000000005, 3.3011084951438194}, {5.3, 3.34279032403298}, {5.5, 3.382769145234097}, {5.7, 3.4211813003413005}, {5.9, 3.4581471105759842}, {6.1000000000000005, 3.493773328378306}, {6.3, 3.5281551317458706}, {6.5, 3.5613777609485777}, {6.7, 3.5935178726247146}, {6.9, 3.6246446683953866}, {7.1000000000000005, 3.654820841999528}, {7.3, 3.684103379176813}, {7.5, 3.7125442371711914}, {7.7, 3.7401909251348306}, {7.9, 3.7670870024201495}}, {{0.3, 1.7384446471151929}, {0.5, 2.5697911542332257}, {1.1, 0.6177848078956512}, {1.3, 1.2041409956694804}, {1.5000000000000002, 1.545538998823214}, {1.7000000000000002, 1.7804500576718332}, {1.9000000000000001, 1.9604957618369043}, {2.1, 2.107540503188798}, {2.3, 2.232521458544504}, {2.5, 2.341635775396404}, {2.7, 2.438731243029842}, {2.9, 2.5263664918185684}, {3.1, 2.6063348244092404}, {3.3, 2.679946089683635}, {3.5, 2.7481891207686338}, {3.7, 2.8118307354019945}, {3.9, 2.871478939498895}, {4.1000000000000005, 2.9276248804513747}, {4.3, 2.9806716311847614}, {4.5, 3.0309545066049624}, {4.7, 3.0787557592331276}, {4.9, 3.1243154386531065}, {5.1000000000000005, 3.1678395681446574}, {5.3, 3.2095064042385095}, {5.5, 3.2494712998765296}, {5.7, 3.287870532874935}, {5.9, 3.324824355815925}, {6.1000000000000005, 3.360439451900255}, {6.3, 3.3948109318149235}, {6.5, 3.428023971877419}, {6.7, 3.4601551688652203}, {6.9, 3.491273668926965}, {7.1000000000000005, 3.521442114744728}, {7.3, 3.5507174452827828}, {7.5, 3.579151575065123}, {7.7, 3.606791974306559}, {7.9, 3.633682166912876}}}[[All,38]][[All,2]]
0.3	4.011694083913772	0.9000000000000001	0.9124263533506363	1.1	2.1951520228341517	1.3	2.6752315364719035	1.5000000000000002	2.9706822748206805	1.7000000000000002	3.186090358227148	1.9000000000000001	3.356887970618369	2.1	3.499148952994318	2.3	3.62149688886545	2.5	3.7290979869472154	2.7	3.82529890246066	2.9	3.912397404300886	3.1	3.9920433935214543	3.3	4.065464336975403	3.5	4.133600006677015	3.7	4.197187125818835	3.9	4.256814785180063	4.1000000000000005	4.312962004455972	4.3	4.366023955195679	4.5	4.416330740026715	4.7	4.464161142136986	4.9	4.509752889416707	5.1000000000000005	4.553310449229168	5.3	4.595011038821824	5.5	4.6350093234886875	5.7	4.673441134323531	5.9	4.710426442975477	6.1000000000000005	4.746071766005421	6.3	4.780472126165037	6.5	4.81371266577687	6.7	4.845869984239732	6.9	4.8770132547748215	7.1000000000000005	4.907205163028254	7.3	4.936502700796245	7.5	4.9649578410734385	7.7	4.992618115229822	7.9	5.019527108966385	0.3	3.2648216067003513	0.9000000000000001	0.4009358397193402	1.1	1.7483023702673293	1.3	2.2538662243801455	1.5000000000000002	2.5575226717715904	1.7000000000000002	2.776387165158114	1.9000000000000001	2.9488889471261523	2.1	3.092081503776767	2.3	3.214977330659197	2.5	3.3229187569064336	2.7	3.419340202248822	2.9	3.5065864842854273	3.1	3.586334226016278	3.3	3.6598268008307313	3.5	3.7280138252870527	3.7	3.791638318795095	3.9	3.851293513628372	4.1000000000000005	3.907461220569952	4.3	3.960538532417053	4.5	4.010856899131266	4.7	4.058696064445384	4.9	4.104294451147171	5.1000000000000005	4.147857035939074	5.3	4.189561413805368	5.5	4.229562533148803	5.7	4.267996439275565	5.9	4.304983267311991	6.1000000000000005	4.340629659545513	6.3	4.375030736096544	6.5	4.408271715168228	6.7	4.440429255626303	6.9	4.471572577528849	7.1000000000000005	4.501764403573919	7.3	4.531061754981736	7.5	4.559516628190079	7.7	4.587176573298	7.9	4.614085191001576	0.3	2.7631796384201506	0.9000000000000001	0.10079475281473665	1.1	1.420654181936897	1.3	1.9507673323683101	1.5000000000000002	2.2626029649477233	1.7000000000000002	2.4848688307508784	1.9000000000000001	2.6590145628842854	2.1	2.8030856901201933	2.3	2.9264856134194304	2.5	3.0347317978535298	2.7	3.1313449018227693	2.9	3.218715394885001	3.1	3.298545490368299	3.3	3.372093587619363	3.5	3.4403184707986973	3.7	3.503968935352265	3.9	3.5636419533578225	4.1000000000000005	3.6198218142085903	4.3	3.672907286826784	4.5	3.723230974544065	4.7	3.771073426828059	4.9	3.8166736367680656	5.1000000000000005	3.860236989322588	5.3	3.9019413745805758	5.5	3.9419419560183018	5.7	3.980374936756884	5.9	4.017360568350848	6.1000000000000005	4.053005579327053	6.3	4.087405153846339	6.5	4.120644557711804	6.7	4.152800485137709	6.9	4.183942182352092	7.1000000000000005	4.214132391316141	7.3	4.243428147297204	7.5	4.271881456830706	7.7	4.29953987711793	7.9	4.326447013683974	0.3	2.3991214399421126	0.5	4.74202536969842	1.1	1.1607363822817374	1.3	1.712835403916698	1.5000000000000002	2.0327001581946553	1.7000000000000002	2.2582942135444437	1.9000000000000001	2.434020106480823	2.1	2.5789161123853317	2.3	2.7027763174644366	2.5	2.811291818726467	2.7	2.9080678531034647	2.9	2.995539112158668	3.1	3.0754322629833224	3.3	3.149019852935677	3.5	3.217269160911587	3.7	3.2809342419724543	3.9	3.3406154093644176	4.1000000000000005	3.3967991209802677	4.3	3.449885578545861	4.5	3.500208346163354	4.7	3.5480486252593866	4.9	3.593645855416153	5.1000000000000005	3.637205729367861	5.3	3.678906350140856	5.5	3.7189030286103777	5.7	3.7573320695974073	5.9	3.7943137942574974	6.1000000000000005	3.829954978046138	6.3	3.8643508359768695	6.5	3.8975866532851087	6.7	3.9297391355064053	6.9	3.960877534446167	7.1000000000000005	3.9910645936005666	7.3	4.020357346957052	7.5	4.048807797844438	7.7	4.07646349897367	7.9	4.103368050561168	0.3	2.1234402395365874	0.5	3.53513406408973	1.1	0.9468042624922681	1.3	1.5165305447390571	1.5000000000000002	1.844121437925985	1.7000000000000002	2.072949286701503	1.9000000000000001	2.250187863549978	2.1	2.3958545895168277	2.3	2.52013144710106	2.5	2.628881103952598	2.7	2.7257915906265766	2.9	2.8133403704813245	3.1	2.893277432711506	3.3	2.9668886041241915	3.5	3.0351489940787086	3.7	3.098817407625786	3.9	3.1584971056575233	4.1000000000000005	3.2146764082408157	4.3	3.267756709377115	4.5	3.3180723434077812	4.7	3.3659050114838043	4.9	3.4114944770290245	5.1000000000000005	3.455046640949581	5.3	3.4967397377114575	5.5	3.536729158430214	5.7	3.5751512539120203	5.9	3.6121263684001934	6.1000000000000005	3.6477612852153634	6.3	3.6821512172327284	6.5	3.7153814411095945	6.7	3.747528649802275	6.9	3.7786620802036937	7.1000000000000005	3.808844459700358	7.3	3.8381328057415423	7.5	3.8665791052016285	7.7	3.8942308947554363	7.9	3.921131759212084	0.3	1.908864407137759	0.5	2.9540429262912635	1.1	0.767964385747163	1.3	1.349407255086936	1.5000000000000002	1.6842419340658494	1.7000000000000002	1.9161847016928357	1.9000000000000001	2.0948646011171923	2.1	2.2412476124922804	2.3	2.365897869945758	2.5	2.4748469455001767	2.7	2.5718637595455935	2.9	2.65946708816258	3.1	2.7394291250011022	3.3	2.8130481235013733	3.5	2.8813063721183534	3.7	2.9449669259730458	3.9	3.0046356071818585	4.1000000000000005	3.060802296819238	4.3	3.1138693443913126	4.5	3.1641716667015483	4.7	3.2119913144269514	4.9	3.257568253701294	5.1000000000000005	3.3011084951438194	5.3	3.34279032403298	5.5	3.382769145234097	5.7	3.4211813003413005	5.9	3.4581471105759842	6.1000000000000005	3.493773328378306	6.3	3.5281551317458706	6.5	3.5613777609485777	6.7	3.5935178726247146	6.9	3.6246446683953866	7.1000000000000005	3.654820841999528	7.3	3.684103379176813	7.5	3.7125442371711914	7.7	3.7401909251348306	7.9	3.7670870024201495	0.3	1.7384446471151929	0.5	2.5697911542332257	1.1	0.6177848078956512	1.3	1.2041409956694804	1.5000000000000002	1.545538998823214	1.7000000000000002	1.7804500576718332	1.9000000000000001	1.9604957618369043	2.1	2.107540503188798	2.3	2.232521458544504	2.5	2.341635775396404	2.7	2.438731243029842	2.9	2.5263664918185684	3.1	2.6063348244092404	3.3	2.679946089683635	3.5	2.7481891207686338	3.7	2.8118307354019945	3.9	2.871478939498895	4.1000000000000005	2.9276248804513747	4.3	2.9806716311847614	4.5	3.0309545066049624	4.7	3.0787557592331276	4.9	3.1243154386531065	5.1000000000000005	3.1678395681446574	5.3	3.2095064042385095	5.5	3.2494712998765296	5.7	3.287870532874935	5.9	3.324824355815925	6.1000000000000005	3.360439451900255	6.3	3.3948109318149235	6.5	3.428023971877419	6.7	3.4601551688652203	6.9	3.491273668926965	7.1000000000000005	3.521442114744728	7.3	3.5507174452827828	7.5	3.579151575065123	7.7	3.606791974306559	7.9	3.633682166912876	{{{0.3, 4.011694083913772}, {0.9000000000000001, 0.9124263533506363}, {1.1, 2.1951520228341517}, {1.3, 2.6752315364719035}, {1.5000000000000002, 2.9706822748206805}, {1.7000000000000002, 3.186090358227148}, {1.9000000000000001, 3.356887970618369}, {2.1, 3.499148952994318}, {2.3, 3.62149688886545}, {2.5, 3.7290979869472154}, {2.7, 3.82529890246066}, {2.9, 3.912397404300886}, {3.1, 3.9920433935214543}, {3.3, 4.065464336975403}, {3.5, 4.133600006677015}, {3.7, 4.197187125818835}, {3.9, 4.256814785180063}, {4.1000000000000005, 4.312962004455972}, {4.3, 4.366023955195679}, {4.5, 4.416330740026715}, {4.7, 4.464161142136986}, {4.9, 4.509752889416707}, {5.1000000000000005, 4.553310449229168}, {5.3, 4.595011038821824}, {5.5, 4.6350093234886875}, {5.7, 4.673441134323531}, {5.9, 4.710426442975477}, {6.1000000000000005, 4.746071766005421}, {6.3, 4.780472126165037}, {6.5, 4.81371266577687}, {6.7, 4.845869984239732}, {6.9, 4.8770132547748215}, {7.1000000000000005, 4.907205163028254}, {7.3, 4.936502700796245}, {7.5, 4.9649578410734385}, {7.7, 4.992618115229822}, {7.9, 5.019527108966385}}, {{0.3, 3.2648216067003513}, {0.9000000000000001, 0.4009358397193402}, {1.1, 1.7483023702673293}, {1.3, 2.2538662243801455}, {1.5000000000000002, 2.5575226717715904}, {1.7000000000000002, 2.776387165158114}, {1.9000000000000001, 2.9488889471261523}, {2.1, 3.092081503776767}, {2.3, 3.214977330659197}, {2.5, 3.3229187569064336}, {2.7, 3.419340202248822}, {2.9, 3.5065864842854273}, {3.1, 3.586334226016278}, {3.3, 3.6598268008307313}, {3.5, 3.7280138252870527}, {3.7, 3.791638318795095}, {3.9, 3.851293513628372}, {4.1000000000000005, 3.907461220569952}, {4.3, 3.960538532417053}, {4.5, 4.010856899131266}, {4.7, 4.058696064445384}, {4.9, 4.104294451147171}, {5.1000000000000005, 4.147857035939074}, {5.3, 4.189561413805368}, {5.5, 4.229562533148803}, {5.7, 4.267996439275565}, {5.9, 4.304983267311991}, {6.1000000000000005, 4.340629659545513}, {6.3, 4.375030736096544}, {6.5, 4.408271715168228}, {6.7, 4.440429255626303}, {6.9, 4.471572577528849}, {7.1000000000000005, 4.501764403573919}, {7.3, 4.531061754981736}, {7.5, 4.559516628190079}, {7.7, 4.587176573298}, {7.9, 4.614085191001576}}, {{0.3, 2.7631796384201506}, {0.9000000000000001, 0.10079475281473665}, {1.1, 1.420654181936897}, {1.3, 1.9507673323683101}, {1.5000000000000002, 2.2626029649477233}, {1.7000000000000002, 2.4848688307508784}, {1.9000000000000001, 2.6590145628842854}, {2.1, 2.8030856901201933}, {2.3, 2.9264856134194304}, {2.5, 3.0347317978535298}, {2.7, 3.1313449018227693}, {2.9, 3.218715394885001}, {3.1, 3.298545490368299}, {3.3, 3.372093587619363}, {3.5, 3.4403184707986973}, {3.7, 3.503968935352265}, {3.9, 3.5636419533578225}, {4.1000000000000005, 3.6198218142085903}, {4.3, 3.672907286826784}, {4.5, 3.723230974544065}, {4.7, 3.771073426828059}, {4.9, 3.8166736367680656}, {5.1000000000000005, 3.860236989322588}, {5.3, 3.9019413745805758}, {5.5, 3.9419419560183018}, {5.7, 3.980374936756884}, {5.9, 4.017360568350848}, {6.1000000000000005, 4.053005579327053}, {6.3, 4.087405153846339}, {6.5, 4.120644557711804}, {6.7, 4.152800485137709}, {6.9, 4.183942182352092}, {7.1000000000000005, 4.214132391316141}, {7.3, 4.243428147297204}, {7.5, 4.271881456830706}, {7.7, 4.29953987711793}, {7.9, 4.326447013683974}}, {{0.3, 2.3991214399421126}, {0.5, 4.74202536969842}, {1.1, 1.1607363822817374}, {1.3, 1.712835403916698}, {1.5000000000000002, 2.0327001581946553}, {1.7000000000000002, 2.2582942135444437}, {1.9000000000000001, 2.434020106480823}, {2.1, 2.5789161123853317}, {2.3, 2.7027763174644366}, {2.5, 2.811291818726467}, {2.7, 2.9080678531034647}, {2.9, 2.995539112158668}, {3.1, 3.0754322629833224}, {3.3, 3.149019852935677}, {3.5, 3.217269160911587}, {3.7, 3.2809342419724543}, {3.9, 3.3406154093644176}, {4.1000000000000005, 3.3967991209802677}, {4.3, 3.449885578545861}, {4.5, 3.500208346163354}, {4.7, 3.5480486252593866}, {4.9, 3.593645855416153}, {5.1000000000000005, 3.637205729367861}, {5.3, 3.678906350140856}, {5.5, 3.7189030286103777}, {5.7, 3.7573320695974073}, {5.9, 3.7943137942574974}, {6.1000000000000005, 3.829954978046138}, {6.3, 3.8643508359768695}, {6.5, 3.8975866532851087}, {6.7, 3.9297391355064053}, {6.9, 3.960877534446167}, {7.1000000000000005, 3.9910645936005666}, {7.3, 4.020357346957052}, {7.5, 4.048807797844438}, {7.7, 4.07646349897367}, {7.9, 4.103368050561168}}, {{0.3, 2.1234402395365874}, {0.5, 3.53513406408973}, {1.1, 0.9468042624922681}, {1.3, 1.5165305447390571}, {1.5000000000000002, 1.844121437925985}, {1.7000000000000002, 2.072949286701503}, {1.9000000000000001, 2.250187863549978}, {2.1, 2.3958545895168277}, {2.3, 2.52013144710106}, {2.5, 2.628881103952598}, {2.7, 2.7257915906265766}, {2.9, 2.8133403704813245}, {3.1, 2.893277432711506}, {3.3, 2.9668886041241915}, {3.5, 3.0351489940787086}, {3.7, 3.098817407625786}, {3.9, 3.1584971056575233}, {4.1000000000000005, 3.2146764082408157}, {4.3, 3.267756709377115}, {4.5, 3.3180723434077812}, {4.7, 3.3659050114838043}, {4.9, 3.4114944770290245}, {5.1000000000000005, 3.455046640949581}, {5.3, 3.4967397377114575}, {5.5, 3.536729158430214}, {5.7, 3.5751512539120203}, {5.9, 3.6121263684001934}, {6.1000000000000005, 3.6477612852153634}, {6.3, 3.6821512172327284}, {6.5, 3.7153814411095945}, {6.7, 3.747528649802275}, {6.9, 3.7786620802036937}, {7.1000000000000005, 3.808844459700358}, {7.3, 3.8381328057415423}, {7.5, 3.8665791052016285}, {7.7, 3.8942308947554363}, {7.9, 3.921131759212084}}, {{0.3, 1.908864407137759}, {0.5, 2.9540429262912635}, {1.1, 0.767964385747163}, {1.3, 1.349407255086936}, {1.5000000000000002, 1.6842419340658494}, {1.7000000000000002, 1.9161847016928357}, {1.9000000000000001, 2.0948646011171923}, {2.1, 2.2412476124922804}, {2.3, 2.365897869945758}, {2.5, 2.4748469455001767}, {2.7, 2.5718637595455935}, {2.9, 2.65946708816258}, {3.1, 2.7394291250011022}, {3.3, 2.8130481235013733}, {3.5, 2.8813063721183534}, {3.7, 2.9449669259730458}, {3.9, 3.0046356071818585}, {4.1000000000000005, 3.060802296819238}, {4.3, 3.1138693443913126}, {4.5, 3.1641716667015483}, {4.7, 3.2119913144269514}, {4.9, 3.257568253701294}, {5.1000000000000005, 3.3011084951438194}, {5.3, 3.34279032403298}, {5.5, 3.382769145234097}, {5.7, 3.4211813003413005}, {5.9, 3.4581471105759842}, {6.1000000000000005, 3.493773328378306}, {6.3, 3.5281551317458706}, {6.5, 3.5613777609485777}, {6.7, 3.5935178726247146}, {6.9, 3.6246446683953866}, {7.1000000000000005, 3.654820841999528}, {7.3, 3.684103379176813}, {7.5, 3.7125442371711914}, {7.7, 3.7401909251348306}, {7.9, 3.7670870024201495}}, {{0.3, 1.7384446471151929}, {0.5, 2.5697911542332257}, {1.1, 0.6177848078956512}, {1.3, 1.2041409956694804}, {1.5000000000000002, 1.545538998823214}, {1.7000000000000002, 1.7804500576718332}, {1.9000000000000001, 1.9604957618369043}, {2.1, 2.107540503188798}, {2.3, 2.232521458544504}, {2.5, 2.341635775396404}, {2.7, 2.438731243029842}, {2.9, 2.5263664918185684}, {3.1, 2.6063348244092404}, {3.3, 2.679946089683635}, {3.5, 2.7481891207686338}, {3.7, 2.8118307354019945}, {3.9, 2.871478939498895}, {4.1000000000000005, 2.9276248804513747}, {4.3, 2.9806716311847614}, {4.5, 3.0309545066049624}, {4.7, 3.0787557592331276}, {4.9, 3.1243154386531065}, {5.1000000000000005, 3.1678395681446574}, {5.3, 3.2095064042385095}, {5.5, 3.2494712998765296}, {5.7, 3.287870532874935}, {5.9, 3.324824355815925}, {6.1000000000000005, 3.360439451900255}, {6.3, 3.3948109318149235}, {6.5, 3.428023971877419}, {6.7, 3.4601551688652203}, {6.9, 3.491273668926965}, {7.1000000000000005, 3.521442114744728}, {7.3, 3.5507174452827828}, {7.5, 3.579151575065123}, {7.7, 3.606791974306559}, {7.9, 3.633682166912876}}}[[All,39]][[All,2]]
0.3	4.011694083913772	0.9000000000000001	0.9124263533506363	1.1	2.1951520228341517	1.3	2.6752315364719035	1.5000000000000002	2.9706822748206805	1.7000000000000002	3.186090358227148	1.9000000000000001	3.356887970618369	2.1	3.499148952994318	2.3	3.62149688886545	2.5	3.7290979869472154	2.7	3.82529890246066	2.9	3.912397404300886	3.1	3.9920433935214543	3.3	4.065464336975403	3.5	4.133600006677015	3.7	4.197187125818835	3.9	4.256814785180063	4.1000000000000005	4.312962004455972	4.3	4.366023955195679	4.5	4.416330740026715	4.7	4.464161142136986	4.9	4.509752889416707	5.1000000000000005	4.553310449229168	5.3	4.595011038821824	5.5	4.6350093234886875	5.7	4.673441134323531	5.9	4.710426442975477	6.1000000000000005	4.746071766005421	6.3	4.780472126165037	6.5	4.81371266577687	6.7	4.845869984239732	6.9	4.8770132547748215	7.1000000000000005	4.907205163028254	7.3	4.936502700796245	7.5	4.9649578410734385	7.7	4.992618115229822	7.9	5.019527108966385	0.3	3.2648216067003513	0.9000000000000001	0.4009358397193402	1.1	1.7483023702673293	1.3	2.2538662243801455	1.5000000000000002	2.5575226717715904	1.7000000000000002	2.776387165158114	1.9000000000000001	2.9488889471261523	2.1	3.092081503776767	2.3	3.214977330659197	2.5	3.3229187569064336	2.7	3.419340202248822	2.9	3.5065864842854273	3.1	3.586334226016278	3.3	3.6598268008307313	3.5	3.7280138252870527	3.7	3.791638318795095	3.9	3.851293513628372	4.1000000000000005	3.907461220569952	4.3	3.960538532417053	4.5	4.010856899131266	4.7	4.058696064445384	4.9	4.104294451147171	5.1000000000000005	4.147857035939074	5.3	4.189561413805368	5.5	4.229562533148803	5.7	4.267996439275565	5.9	4.304983267311991	6.1000000000000005	4.340629659545513	6.3	4.375030736096544	6.5	4.408271715168228	6.7	4.440429255626303	6.9	4.471572577528849	7.1000000000000005	4.501764403573919	7.3	4.531061754981736	7.5	4.559516628190079	7.7	4.587176573298	7.9	4.614085191001576	0.3	2.7631796384201506	0.9000000000000001	0.10079475281473665	1.1	1.420654181936897	1.3	1.9507673323683101	1.5000000000000002	2.2626029649477233	1.7000000000000002	2.4848688307508784	1.9000000000000001	2.6590145628842854	2.1	2.8030856901201933	2.3	2.9264856134194304	2.5	3.0347317978535298	2.7	3.1313449018227693	2.9	3.218715394885001	3.1	3.298545490368299	3.3	3.372093587619363	3.5	3.4403184707986973	3.7	3.503968935352265	3.9	3.5636419533578225	4.1000000000000005	3.6198218142085903	4.3	3.672907286826784	4.5	3.723230974544065	4.7	3.771073426828059	4.9	3.8166736367680656	5.1000000000000005	3.860236989322588	5.3	3.9019413745805758	5.5	3.9419419560183018	5.7	3.980374936756884	5.9	4.017360568350848	6.1000000000000005	4.053005579327053	6.3	4.087405153846339	6.5	4.120644557711804	6.7	4.152800485137709	6.9	4.183942182352092	7.1000000000000005	4.214132391316141	7.3	4.243428147297204	7.5	4.271881456830706	7.7	4.29953987711793	7.9	4.326447013683974	0.3	2.3991214399421126	0.5	4.74202536969842	1.1	1.1607363822817374	1.3	1.712835403916698	1.5000000000000002	2.0327001581946553	1.7000000000000002	2.2582942135444437	1.9000000000000001	2.434020106480823	2.1	2.5789161123853317	2.3	2.7027763174644366	2.5	2.811291818726467	2.7	2.9080678531034647	2.9	2.995539112158668	3.1	3.0754322629833224	3.3	3.149019852935677	3.5	3.217269160911587	3.7	3.2809342419724543	3.9	3.3406154093644176	4.1000000000000005	3.3967991209802677	4.3	3.449885578545861	4.5	3.500208346163354	4.7	3.5480486252593866	4.9	3.593645855416153	5.1000000000000005	3.637205729367861	5.3	3.678906350140856	5.5	3.7189030286103777	5.7	3.7573320695974073	5.9	3.7943137942574974	6.1000000000000005	3.829954978046138	6.3	3.8643508359768695	6.5	3.8975866532851087	6.7	3.9297391355064053	6.9	3.960877534446167	7.1000000000000005	3.9910645936005666	7.3	4.020357346957052	7.5	4.048807797844438	7.7	4.07646349897367	7.9	4.103368050561168	0.3	2.1234402395365874	0.5	3.53513406408973	1.1	0.9468042624922681	1.3	1.5165305447390571	1.5000000000000002	1.844121437925985	1.7000000000000002	2.072949286701503	1.9000000000000001	2.250187863549978	2.1	2.3958545895168277	2.3	2.52013144710106	2.5	2.628881103952598	2.7	2.7257915906265766	2.9	2.8133403704813245	3.1	2.893277432711506	3.3	2.9668886041241915	3.5	3.0351489940787086	3.7	3.098817407625786	3.9	3.1584971056575233	4.1000000000000005	3.2146764082408157	4.3	3.267756709377115	4.5	3.3180723434077812	4.7	3.3659050114838043	4.9	3.4114944770290245	5.1000000000000005	3.455046640949581	5.3	3.4967397377114575	5.5	3.536729158430214	5.7	3.5751512539120203	5.9	3.6121263684001934	6.1000000000000005	3.6477612852153634	6.3	3.6821512172327284	6.5	3.7153814411095945	6.7	3.747528649802275	6.9	3.7786620802036937	7.1000000000000005	3.808844459700358	7.3	3.8381328057415423	7.5	3.8665791052016285	7.7	3.8942308947554363	7.9	3.921131759212084	0.3	1.908864407137759	0.5	2.9540429262912635	1.1	0.767964385747163	1.3	1.349407255086936	1.5000000000000002	1.6842419340658494	1.7000000000000002	1.9161847016928357	1.9000000000000001	2.0948646011171923	2.1	2.2412476124922804	2.3	2.365897869945758	2.5	2.4748469455001767	2.7	2.5718637595455935	2.9	2.65946708816258	3.1	2.7394291250011022	3.3	2.8130481235013733	3.5	2.8813063721183534	3.7	2.9449669259730458	3.9	3.0046356071818585	4.1000000000000005	3.060802296819238	4.3	3.1138693443913126	4.5	3.1641716667015483	4.7	3.2119913144269514	4.9	3.257568253701294	5.1000000000000005	3.3011084951438194	5.3	3.34279032403298	5.5	3.382769145234097	5.7	3.4211813003413005	5.9	3.4581471105759842	6.1000000000000005	3.493773328378306	6.3	3.5281551317458706	6.5	3.5613777609485777	6.7	3.5935178726247146	6.9	3.6246446683953866	7.1000000000000005	3.654820841999528	7.3	3.684103379176813	7.5	3.7125442371711914	7.7	3.7401909251348306	7.9	3.7670870024201495	0.3	1.7384446471151929	0.5	2.5697911542332257	1.1	0.6177848078956512	1.3	1.2041409956694804	1.5000000000000002	1.545538998823214	1.7000000000000002	1.7804500576718332	1.9000000000000001	1.9604957618369043	2.1	2.107540503188798	2.3	2.232521458544504	2.5	2.341635775396404	2.7	2.438731243029842	2.9	2.5263664918185684	3.1	2.6063348244092404	3.3	2.679946089683635	3.5	2.7481891207686338	3.7	2.8118307354019945	3.9	2.871478939498895	4.1000000000000005	2.9276248804513747	4.3	2.9806716311847614	4.5	3.0309545066049624	4.7	3.0787557592331276	4.9	3.1243154386531065	5.1000000000000005	3.1678395681446574	5.3	3.2095064042385095	5.5	3.2494712998765296	5.7	3.287870532874935	5.9	3.324824355815925	6.1000000000000005	3.360439451900255	6.3	3.3948109318149235	6.5	3.428023971877419	6.7	3.4601551688652203	6.9	3.491273668926965	7.1000000000000005	3.521442114744728	7.3	3.5507174452827828	7.5	3.579151575065123	7.7	3.606791974306559	7.9	3.633682166912876	{{{0.3, 4.011694083913772}, {0.9000000000000001, 0.9124263533506363}, {1.1, 2.1951520228341517}, {1.3, 2.6752315364719035}, {1.5000000000000002, 2.9706822748206805}, {1.7000000000000002, 3.186090358227148}, {1.9000000000000001, 3.356887970618369}, {2.1, 3.499148952994318}, {2.3, 3.62149688886545}, {2.5, 3.7290979869472154}, {2.7, 3.82529890246066}, {2.9, 3.912397404300886}, {3.1, 3.9920433935214543}, {3.3, 4.065464336975403}, {3.5, 4.133600006677015}, {3.7, 4.197187125818835}, {3.9, 4.256814785180063}, {4.1000000000000005, 4.312962004455972}, {4.3, 4.366023955195679}, {4.5, 4.416330740026715}, {4.7, 4.464161142136986}, {4.9, 4.509752889416707}, {5.1000000000000005, 4.553310449229168}, {5.3, 4.595011038821824}, {5.5, 4.6350093234886875}, {5.7, 4.673441134323531}, {5.9, 4.710426442975477}, {6.1000000000000005, 4.746071766005421}, {6.3, 4.780472126165037}, {6.5, 4.81371266577687}, {6.7, 4.845869984239732}, {6.9, 4.8770132547748215}, {7.1000000000000005, 4.907205163028254}, {7.3, 4.936502700796245}, {7.5, 4.9649578410734385}, {7.7, 4.992618115229822}, {7.9, 5.019527108966385}}, {{0.3, 3.2648216067003513}, {0.9000000000000001, 0.4009358397193402}, {1.1, 1.7483023702673293}, {1.3, 2.2538662243801455}, {1.5000000000000002, 2.5575226717715904}, {1.7000000000000002, 2.776387165158114}, {1.9000000000000001, 2.9488889471261523}, {2.1, 3.092081503776767}, {2.3, 3.214977330659197}, {2.5, 3.3229187569064336}, {2.7, 3.419340202248822}, {2.9, 3.5065864842854273}, {3.1, 3.586334226016278}, {3.3, 3.6598268008307313}, {3.5, 3.7280138252870527}, {3.7, 3.791638318795095}, {3.9, 3.851293513628372}, {4.1000000000000005, 3.907461220569952}, {4.3, 3.960538532417053}, {4.5, 4.010856899131266}, {4.7, 4.058696064445384}, {4.9, 4.104294451147171}, {5.1000000000000005, 4.147857035939074}, {5.3, 4.189561413805368}, {5.5, 4.229562533148803}, {5.7, 4.267996439275565}, {5.9, 4.304983267311991}, {6.1000000000000005, 4.340629659545513}, {6.3, 4.375030736096544}, {6.5, 4.408271715168228}, {6.7, 4.440429255626303}, {6.9, 4.471572577528849}, {7.1000000000000005, 4.501764403573919}, {7.3, 4.531061754981736}, {7.5, 4.559516628190079}, {7.7, 4.587176573298}, {7.9, 4.614085191001576}}, {{0.3, 2.7631796384201506}, {0.9000000000000001, 0.10079475281473665}, {1.1, 1.420654181936897}, {1.3, 1.9507673323683101}, {1.5000000000000002, 2.2626029649477233}, {1.7000000000000002, 2.4848688307508784}, {1.9000000000000001, 2.6590145628842854}, {2.1, 2.8030856901201933}, {2.3, 2.9264856134194304}, {2.5, 3.0347317978535298}, {2.7, 3.1313449018227693}, {2.9, 3.218715394885001}, {3.1, 3.298545490368299}, {3.3, 3.372093587619363}, {3.5, 3.4403184707986973}, {3.7, 3.503968935352265}, {3.9, 3.5636419533578225}, {4.1000000000000005, 3.6198218142085903}, {4.3, 3.672907286826784}, {4.5, 3.723230974544065}, {4.7, 3.771073426828059}, {4.9, 3.8166736367680656}, {5.1000000000000005, 3.860236989322588}, {5.3, 3.9019413745805758}, {5.5, 3.9419419560183018}, {5.7, 3.980374936756884}, {5.9, 4.017360568350848}, {6.1000000000000005, 4.053005579327053}, {6.3, 4.087405153846339}, {6.5, 4.120644557711804}, {6.7, 4.152800485137709}, {6.9, 4.183942182352092}, {7.1000000000000005, 4.214132391316141}, {7.3, 4.243428147297204}, {7.5, 4.271881456830706}, {7.7, 4.29953987711793}, {7.9, 4.326447013683974}}, {{0.3, 2.3991214399421126}, {0.5, 4.74202536969842}, {1.1, 1.1607363822817374}, {1.3, 1.712835403916698}, {1.5000000000000002, 2.0327001581946553}, {1.7000000000000002, 2.2582942135444437}, {1.9000000000000001, 2.434020106480823}, {2.1, 2.5789161123853317}, {2.3, 2.7027763174644366}, {2.5, 2.811291818726467}, {2.7, 2.9080678531034647}, {2.9, 2.995539112158668}, {3.1, 3.0754322629833224}, {3.3, 3.149019852935677}, {3.5, 3.217269160911587}, {3.7, 3.2809342419724543}, {3.9, 3.3406154093644176}, {4.1000000000000005, 3.3967991209802677}, {4.3, 3.449885578545861}, {4.5, 3.500208346163354}, {4.7, 3.5480486252593866}, {4.9, 3.593645855416153}, {5.1000000000000005, 3.637205729367861}, {5.3, 3.678906350140856}, {5.5, 3.7189030286103777}, {5.7, 3.7573320695974073}, {5.9, 3.7943137942574974}, {6.1000000000000005, 3.829954978046138}, {6.3, 3.8643508359768695}, {6.5, 3.8975866532851087}, {6.7, 3.9297391355064053}, {6.9, 3.960877534446167}, {7.1000000000000005, 3.9910645936005666}, {7.3, 4.020357346957052}, {7.5, 4.048807797844438}, {7.7, 4.07646349897367}, {7.9, 4.103368050561168}}, {{0.3, 2.1234402395365874}, {0.5, 3.53513406408973}, {1.1, 0.9468042624922681}, {1.3, 1.5165305447390571}, {1.5000000000000002, 1.844121437925985}, {1.7000000000000002, 2.072949286701503}, {1.9000000000000001, 2.250187863549978}, {2.1, 2.3958545895168277}, {2.3, 2.52013144710106}, {2.5, 2.628881103952598}, {2.7, 2.7257915906265766}, {2.9, 2.8133403704813245}, {3.1, 2.893277432711506}, {3.3, 2.9668886041241915}, {3.5, 3.0351489940787086}, {3.7, 3.098817407625786}, {3.9, 3.1584971056575233}, {4.1000000000000005, 3.2146764082408157}, {4.3, 3.267756709377115}, {4.5, 3.3180723434077812}, {4.7, 3.3659050114838043}, {4.9, 3.4114944770290245}, {5.1000000000000005, 3.455046640949581}, {5.3, 3.4967397377114575}, {5.5, 3.536729158430214}, {5.7, 3.5751512539120203}, {5.9, 3.6121263684001934}, {6.1000000000000005, 3.6477612852153634}, {6.3, 3.6821512172327284}, {6.5, 3.7153814411095945}, {6.7, 3.747528649802275}, {6.9, 3.7786620802036937}, {7.1000000000000005, 3.808844459700358}, {7.3, 3.8381328057415423}, {7.5, 3.8665791052016285}, {7.7, 3.8942308947554363}, {7.9, 3.921131759212084}}, {{0.3, 1.908864407137759}, {0.5, 2.9540429262912635}, {1.1, 0.767964385747163}, {1.3, 1.349407255086936}, {1.5000000000000002, 1.6842419340658494}, {1.7000000000000002, 1.9161847016928357}, {1.9000000000000001, 2.0948646011171923}, {2.1, 2.2412476124922804}, {2.3, 2.365897869945758}, {2.5, 2.4748469455001767}, {2.7, 2.5718637595455935}, {2.9, 2.65946708816258}, {3.1, 2.7394291250011022}, {3.3, 2.8130481235013733}, {3.5, 2.8813063721183534}, {3.7, 2.9449669259730458}, {3.9, 3.0046356071818585}, {4.1000000000000005, 3.060802296819238}, {4.3, 3.1138693443913126}, {4.5, 3.1641716667015483}, {4.7, 3.2119913144269514}, {4.9, 3.257568253701294}, {5.1000000000000005, 3.3011084951438194}, {5.3, 3.34279032403298}, {5.5, 3.382769145234097}, {5.7, 3.4211813003413005}, {5.9, 3.4581471105759842}, {6.1000000000000005, 3.493773328378306}, {6.3, 3.5281551317458706}, {6.5, 3.5613777609485777}, {6.7, 3.5935178726247146}, {6.9, 3.6246446683953866}, {7.1000000000000005, 3.654820841999528}, {7.3, 3.684103379176813}, {7.5, 3.7125442371711914}, {7.7, 3.7401909251348306}, {7.9, 3.7670870024201495}}, {{0.3, 1.7384446471151929}, {0.5, 2.5697911542332257}, {1.1, 0.6177848078956512}, {1.3, 1.2041409956694804}, {1.5000000000000002, 1.545538998823214}, {1.7000000000000002, 1.7804500576718332}, {1.9000000000000001, 1.9604957618369043}, {2.1, 2.107540503188798}, {2.3, 2.232521458544504}, {2.5, 2.341635775396404}, {2.7, 2.438731243029842}, {2.9, 2.5263664918185684}, {3.1, 2.6063348244092404}, {3.3, 2.679946089683635}, {3.5, 2.7481891207686338}, {3.7, 2.8118307354019945}, {3.9, 2.871478939498895}, {4.1000000000000005, 2.9276248804513747}, {4.3, 2.9806716311847614}, {4.5, 3.0309545066049624}, {4.7, 3.0787557592331276}, {4.9, 3.1243154386531065}, {5.1000000000000005, 3.1678395681446574}, {5.3, 3.2095064042385095}, {5.5, 3.2494712998765296}, {5.7, 3.287870532874935}, {5.9, 3.324824355815925}, {6.1000000000000005, 3.360439451900255}, {6.3, 3.3948109318149235}, {6.5, 3.428023971877419}, {6.7, 3.4601551688652203}, {6.9, 3.491273668926965}, {7.1000000000000005, 3.521442114744728}, {7.3, 3.5507174452827828}, {7.5, 3.579151575065123}, {7.7, 3.606791974306559}, {7.9, 3.633682166912876}}}[[All,40]][[All,2]]

==> pics/decay_const_one_int_v0p2_T0p20p80p3_mott_denser.dat <==
0.06	2.5509154956364832	1.8172459343450704	1.4915437160023792
0.08	2.6139117625434545	1.8470842115303985	1.5029680558417375
0.1	2.6970588973779868	1.8910895228637372	1.5257972928989638
0.12	2.7905862315284127	1.9449652095538976	1.5570509599481286
0.14	2.8908393669528145	2.0063058834884933	1.594890630605343
0.16	2.996647322350975	2.073785044108801	1.6381599399224147
0.18	3.1081014444123656	2.146762182045914	1.6861453325365723
0.2	3.226120813228829	2.225085489478389	1.7384446471151929
0.22	3.3523540781867873	2.308999699991197	1.7948939116990918
0.24	3.4892919057397522	2.3991214399421126	1.8555289751644861
0.26	3.640599861859176	2.4964700327421467	1.9205708405694584
0.28	3.811803684054616	2.6025589778906455	1.9904301172227696
0.3	4.011694083913772	2.719572351204232	2.065730354473783
0.32	4.25547670532265	2.850682057996237	2.1473540020387265
0.34	4.573050120107767	3.000628496254199	2.23651986669751
0.36	5.0374059461884935	3.1768494483224647	2.3349093011279836
0.38	5.934695213665451	3.391897318689762	2.4448740561703484
0.8600000000000001	0.2528727121341624	3.6694148546609497	2.5697911542332257
0.8800000000000001	0.6139327571585179	4.062654079250381	2.714703503348819
0.8999999999999999	0.9124263533506363	4.74202536969842	2.8875693337163546
0.9199999999999999	1.1529822798421696	0.08064744369881004	3.101973678528548
0.94	1.3488991646526076	0.23800835212229693	3.3839916920062403
0.96	1.5117432827900525	0.3890286276856292	3.7943484254245887
0.98	1.6498944732953786	0.5307762320803742	4.543200602858053
1.	1.7692241007399518	0.6616471370315131	0.0714333863669611
1.02	1.873879802983162	0.7812455931699477	0.17026595787431423
1.04	1.9668514547574598	0.890006119058655	0.26704187126865964
1.06	2.050343724690784	0.9888088276987638	0.3608280167719992
1.08	2.1260181214633014	1.0787015756853855	0.4508654611814862
1.1	2.1951520228341517	1.1607363822817374	0.5366190398044696
1.12	2.2587451952777124	1.2358884801617636	0.6177848078956512
1.1400000000000001	2.317592684601771	1.305024965220164	0.6942643556434503
1.1600000000000001	2.372335759983443	1.368899719317452	0.7661211525500606
1.1800000000000002	2.4234982372461857	1.428160656444739	0.8335328344739134
1.2000000000000002	2.4715128604395895	1.4833617335715532	0.8967484369013764
1.22	2.51674079017905	1.5349759418223592	0.9560545477696443
1.24	2.5594862244579035	1.583407552146006	1.0117508758692462
1.26	2.600007523776179	1.6290029502545351	1.0641339545193784
1.28	2.638525786360263	1.672059912153469	1.113487123826145
1.3	2.6752315364719035	1.712835403916698	1.1600750037099838
1.32	2.7102899978377426	1.7515520786793466	1.2041409956694804
1.34	2.7438452931363146	1.7884036643859327	1.245906721909208
1.36	2.7760238191002924	1.8235594256801804	1.2855726343514655
1.3800000000000001	2.806936982178511	1.8571678613987848	1.3233192771062472
1.4000000000000001	2.8366834334026776	1.8893597744901691	1.3593088675900522
1.4200000000000002	2.865350907511767	1.9202508278506898	1.3936869870585342
1.4400000000000002	2.893017746730679	1.949943679093332	1.4265842553382189
1.4600000000000002	2.9197541713045543	1.9785297699874367	1.458117919271213
1.48	2.945623345176711	2.0060908320543485	1.488393319154618
1.5	2.9706822748206805	2.0327001581946553	1.5175052189447407
1.52	2.9949825713135554	2.0584236808356007	1.545538998823214
1.54	3.018571099637635	2.0833208895244413	1.5725717159970538
1.56	3.041490534462898	2.1074456148088343	1.5986730433858731
1.58	3.0637798379619015	2.1308467003483416	1.6239060974805837
1.6	3.0854746722943482	2.153568581254879	1.6483281670036656
1.62	3.1066077570891233	2.175651783473485	1.6719913536124273
1.6400000000000001	3.1272091804092925	2.197133356434704	1.694943135109118
1.6600000000000001	3.1473066702079313	2.2180472491153025	1.7172268606672911
1.6800000000000002	3.16692583208983	2.238424637937727	1.7388821865799997
1.7000000000000002	3.186090358227148	2.2582942135444437	1.7599454600557598
1.7200000000000002	3.204822211488106	2.277682432340097	1.7804500576718332
1.74	3.223141788191681	2.2966137377536224	1.800426684260133
1.76	3.241068062369466	2.3151107553962147	1.8199036372548258
1.78	3.258618713976028	2.333194465647554	1.8389070408714618
1.8	3.275810243123832	2.3508843566681574	1.8574610539096628
1.82	3.2926580721148717	2.3681985603900366	1.875588054468225
1.84	3.3091766367858133	2.3851539736647096	1.8933088044248167
1.86	3.3253794684701607	2.4017663664348143	1.910642596154836
1.8800000000000001	3.3412792677000893	2.4180504785319132	1.927607383637598
1.9000000000000001	3.356887970618369	2.434020106480823	1.944219899816485
1.9200000000000002	3.3722168089412428	2.4496881815022324	1.9604957618369043
1.9400000000000002	3.3872763642029264	2.4650668397454045	1.9764495655763472
1.9600000000000002	3.4020766169183028	2.480167485646624	1.9920949706999223
1.98	3.4166269912199283	2.4950008491924853	2.0074447773188684
2.	3.4309363954560443	2.509577037767633	2.0225109951942697
2.02	3.445013259176955	2.5239055831809964	2.0373049063116206
2.04	3.4588655668855437	2.5379954843909083	2.051837121550621
2.06	3.4725008888831557	2.551855246386131	2.066117632086902
2.08	3.485926409503613	2.5654929156247213	2.0801558560859723
2.1	3.499148952994318	2.5789161123853317	2.0939606811835865
2.12	3.5121750072742888	2.592132060343971	2.107540503188798
2.14	3.5250107457732796	2.6051476136534446	2.120903261395594
2.16	3.5376620475337752	2.6179692817712503	2.1340564708450183
2.18	3.5501345157380317	2.6306032522542693	2.1470072518410888
2.2	3.562433494805044	2.6430554117145912	2.1597623569900706
2.22	3.574564086187009	2.6553313651097135	2.1723281960029097
2.24	3.586531162981657	2.667436453521808	2.184710858474796
2.2600000000000002	3.5983393834646478	2.6793757705644468	2.1969161348325654
2.2800000000000002	3.609993203636079	2.691154177540799	2.2089495356206292
2.3000000000000003	3.62149688886545	2.7027763174644366	2.220816309278172
2.3200000000000003	3.6328545247114468	2.7142466280428206	2.232521458544504
2.3400000000000003	3.644070026985367	2.7255693537133725	2.2440697556155245
2.3600000000000003	3.6551471511204685	2.7367485568132053	2.255465756161757
2.38	3.6660895009037007	2.7477881279556966	2.2667138123074477
2.4	3.6769005366209235	2.7586917956800314	2.2778180846603444
2.42	3.6875835826621346	2.7694631354335804	2.2887825534730646
2.44	3.698141834628965	2.7801055779412693	2.2996110290091707
2.46	3.7085783659828184	2.790622417011166	2.3103071611800274
2.48	3.7188961342687556	2.801016816821064	2.320874448512425
2.5	3.7290979869472154	2.811291818726467	2.3313162465012276
2.52	3.7391866668625786	2.8214503476272745	2.341635775396404
2.54	3.7491648173754353	2.8314952179266384	2.3518361274692943
2.56	3.759034987183083	2.841429139112983	2.361920273798799
2.58	3.7687996348504544	2.851254720993154	2.371891070614874
2.6	3.778461133072313	2.8609744786024995	2.3817512652329627
2.62	3.7880217726853864	2.870590836815469	2.3915035016105244
2.64	3.797483766447972	2.8801061346781993	2.401150325553805
2.66	3.806849252602822	2.8895226294830563	2.4106941896008034
2.68	3.8161202982382267	2.898842500603104	2.4201374576040675
2.7	3.82529890246066	2.9080678531034647	2.429482409035023
2.72	3.834386999391717	2.917200721144731	2.438731243029842
2.74	3.8433864610006827	2.9262430711927387	2.4478860821950463
2.7600000000000002	3.852299099783581	2.9351968050477097	2.456948976189725
2.7800000000000002	3.861126671298555	2.9440637627047677	2.4659219050997927
2.8000000000000003	3.8698708765666927	2.9528457250570623	2.4748067826185993
2.8200000000000003	3.878533364346784	2.961544416451643	2.483605459046956
2.8400000000000003	3.887115733291932	2.9701615071077243	2.4923197241247212
2.8600000000000003	3.895619533995265	2.978698615406029	2.5009513097051523
2.88	3.9040462709315276	2.987157310057484	2.5095018922822976
2.9	3.912397404300886	2.995539112158668	2.517973095381028
2.92	3.9206743517808116	3.0038454971412536	2.5263664918185684
2.94	3.928878490191454	3.0120778966216912	2.534683605845632
2.96	3.9370111570795925	3.020237700157463	2.5429259151748664
2.98	3.945073652226021	3.028326256915297	2.5510948529035664
3.	3.9530672390805726	3.0363448772567514	2.5591918093372388
3.02	3.960993146129113	3.044294834245955	2.5672181337200164
3.04	3.968852568196259	3.052177365084105	2.5751751358777155
3.06	3.976646667687381	3.0599936724749415	2.5830640877786224
3.08	3.9843765757734135	3.0677449259251244	2.5908862250170213
3.1	3.9920433935214543	3.0754322629833224	2.598642748223897
3.12	3.9996481929741567	3.0830567904212622	2.6063348244092404
3.14	4.007192018180812	3.0906195853602543	2.6139635882397223
3.16	4.0146758861824505	3.098121696345911	2.621530143255544
3.18	4.022100787953714	3.1055641443741004	2.6290355630299085
3.2	4.029467689303476	3.1129479238707347	2.6364808922743004
3.22	4.036777531736557	3.1202740036278245	2.6438671478926317
3.24	4.044031233278475	3.127543327698143	2.6511953199870626
3.2600000000000002	4.051229689265149	3.1347568162507633	2.658466372818123
3.2800000000000002	4.058373773099335	3.1419153663894295	2.665681245721654
3.3000000000000003	4.065464336975403	3.149019852935677	2.6728408539848574
3.3200000000000003	4.072502212574124	3.1560711291786854	2.679946089683635
3.3400000000000003	4.079488211728964	3.1630700275932697	2.6869978224832534
3.3600000000000003	4.08642312706518	3.170017360527929	2.693996900404338
3.3800000000000003	4.093307732613144	3.1769139208642665	2.7009441505558383
3.4	4.100142784397074	3.1837604826492147	2.7078403798368074
3.42	4.106929021000453	3.190557801701506	2.714686375608506
3.44	4.113667164109013	3.197306616193524	2.721482906338393
3.46	4.120357919032752	3.2040076472098806	2.7282307222173223
3.48	4.127001975207434	3.21066159928368	2.7349305557513994
3.5	4.133600006677015	3.217269160911587	2.7415831223296374
3.52	4.140152672557616	3.223831005048826	2.7481891207686338
3.54	4.146660617483803	3.2303477895848824	2.7547492338354953
3.56	4.153124472038339	3.2368201578008464	2.7612641287497355
3.58	4.159544853165742	3.243248738809318	2.76773445766564
3.6	4.165922364570581	3.249634147977659	2.77416085813555
3.62	4.17225759710125	3.255976987335241	2.7805439535552345
3.64	4.178551129119716	3.2622778459655732	2.7868843535921486
3.66	4.184803526857752	3.2685373003838554	2.7931826545972314
3.68	4.191015344760728	3.2747559149006795	2.7994394400012514
3.7	4.197187125818835	3.2809342419724543	2.8056552806960946
3.72	4.203319401886827	3.2870728225391836	2.8118307354019945
3.74	4.209412693992335	3.2931721863500423	2.817966351021027
3.7600000000000002	4.215467512633729	3.2992328522774637	2.82406266297772
3.7800000000000002	4.221484358067381	3.305255328619969	2.8301201955472717
3.8000000000000003	4.2274637205852725	3.3112401133944807	2.8361394621718032
3.8200000000000003	4.233406080783119	3.317187694618399	2.842120965765401
3.8400000000000003	4.239311909819259	3.3230985505819572	2.8480651990081807
3.8600000000000003	4.245181669665079	3.328973150111121	2.8539726446300424
3.8800000000000003	4.251015813346935	3.3348119528216293	2.859843775684452
3.9	4.256814785180063	3.3406154093644176	2.86567905581267
3.92	4.262579020994877	3.346383961662734	2.871478939498895
3.94	4.268308948355788	3.3521180431413975	2.877243872316604
3.96	4.274004986772954	3.3578180789484433	2.8829742911665956
3.98	4.279667547907226	3.3634844861694435	2.888670624506878
4.	4.285297035768491	3.3691176740348716	2.8943332925749066

==> pics/decay_const_one_int_v0p2_T0p20p80p3_semi_denser.dat <==
0.06	0.2453043491065201	0.11553392655181605	0.02471701479470901
0.08	0.5147663225820023	0.24505869522917642	0.1155306157225036
0.1	0.726293453718579	0.35830872019495696	0.19675655105872908
0.12	0.9007242879751078	0.45931685227896807	0.2706045930102955
0.14	1.049257319197821	0.5507102855771916	0.33856342121197763
0.16	1.1786409250077594	0.6343039123544123	0.4016828348654292
0.18	1.293270137646131	0.711410350710205	0.46073086852735556
0.2	1.3961732160850628	0.7830144748837552	0.5162868496029734
0.22	1.4895280351357783	0.8498776408619413	0.5687992491252131
0.24	1.5749546351707	0.9126030163945209	0.6186230782878231
0.26	1.6536914398792029	0.9716782353778761	0.6660448565611753
0.28	1.7267067299732697	1.0275042377469021	0.7112997428509273
0.3	1.7947720438232244	1.0804153683157844	0.7545835679008428
0.32	1.8585121508078748	1.1306937578113672	0.7960614588539809
0.34	1.918440050705645	1.1785798511223018	0.8358741314675857
0.36	1.9749820870792478	1.2242802687241543	0.8741425514939762
0.38	2.028496348422419	1.2679737757870557	0.9109714327385164
0.8600000000000001	2.889069061035803	1.309815876606189	0.9464518890587945
0.8800000000000001	2.898186597803729	1.349942387079977	0.9806634588177282
0.8999999999999999	2.9124348318306295	1.388472229119721	1.0136756539648129
0.9199999999999999	2.92936241663	2.1141471339651403	1.0455491403933876
0.94	2.9475670185159526	2.117242510448313	1.0763366242829318
0.96	2.966330507032916	2.1231850486230277	1.1060834961880843
0.98	2.9852813613231097	2.1315770863069443	1.1348282677117445
1.	3.0042194157234845	2.141946830434055	1.763198509909919
1.02	3.023032549130348	2.1538339370582933	1.7653197444603472
1.04	3.0416562691553164	2.1668401940777007	1.7691117706658386
1.06	3.0600531457808806	2.18064563260235	1.7744605142973575
1.08	3.0782017925778433	2.195003974858017	1.781216848575558
1.1	3.0960906729808007	2.209729993233568	1.7892098609778373
1.12	3.1137144674402553	2.224685871334758	1.7982611886200948
1.1400000000000001	3.1310718624229854	2.239769435167922	1.8081972463946234
1.1600000000000001	3.148164161356084	2.254904916312645	1.8188577246372672
1.1800000000000002	3.164994388001481	2.270036022712837	1.8301002303237375
1.2000000000000002	3.181566694287752	2.285120848578267	1.8418018329153985
1.22	3.197885961673488	2.300128164686384	1.8538585416502225
1.24	3.213957528570559	2.315034716012045	1.8661836278038326
1.26	3.229787001659984	2.3298232456857813	1.8787054534535896
1.28	3.245380124100244	2.344481041083812	1.8913652203817182
1.3	3.2607426829589734	2.3589988560594986	1.9041148639488077
1.32	3.275880444077255	2.3733701055392613	1.916915192572174
1.34	3.290799106358546	2.387590258693104	1.92973430032716
1.36	3.305504269957035	2.401656378011164	1.942546241651162
1.3800000000000001	3.3200014144985275	2.4155667664698734	1.9553299397403416
1.4000000000000001	3.334295884592873	2.42932069544095	1.9680682947351409
1.4200000000000002	3.348392880672724	2.4429181934128352	1.9807474584124212
1.4400000000000002	3.362297453735231	2.4563598808813687	1.9933562454796507
1.4600000000000002	3.376014502946405	2.469646840563126	2.005885655868672
1.48	3.389548775341913	2.4827805148321147	2.0183284867302733
1.5	3.4029048670560242	2.495762624284203	2.0306790167203697
1.52	3.4160872256548793	2.5085951028065887	2.04293274850139
1.54	3.42910015325659	2.521280045620838	2.055086198149884
1.56	3.441947810199343	2.5338196675826996	2.067136722415667
1.58	3.4546342190776755	2.546216269634577	2.0790823765926856
1.6	3.467163269011194	2.558472211770621	2.090921797212158
1.62	3.4795387200435406	2.5705898912284497	2.1026541049230305
1.6400000000000001	3.4917642075946302	2.582571724893211	2.114278823842185
1.6600000000000001	3.5038432469087373	2.5944201351097798	2.1257958143853335
1.6800000000000002	3.5157792374555803	2.6061375382620717	2.1372052171686597
1.7000000000000002	3.5275754672531408	2.6177263356061307	2.1485074060323037
1.7200000000000002	3.539235117089521	2.6291889059440128	2.159702948604611
1.74	3.550761264627896	2.6405275998047224	2.1707925731202202
1.76	3.56215688838384	2.651744734861602	2.1817771404410053
1.78	3.573424871568242	2.662842592365744	2.192657620418784
1.8	3.584568005791968	2.6738234144153212	2.203435071891827
1.82	3.5955889946310116	2.68468940191331	2.2141106257313083
1.84	3.6064904570522667	2.6954427130921643	2.224685470454525
1.86	3.617274930701758	2.7060854625054724	2.235160840003918
1.8800000000000001	3.6279448750578442	2.716619720403823	2.2455380033579884
1.9000000000000001	3.638502674452805	2.7270475124264646	2.2558182556952975
1.9200000000000002	3.648950640966667	2.737370819551866	2.2660029108780875
1.9400000000000002	3.659291017197465	2.7475915782598705	2.27609329505945
1.9600000000000002	3.6695259789123345	2.7577116808661515	2.286090741248877
1.98	3.6796576375840586	2.767732975996057	2.2959965846969004
2.	3.689688042817545	2.7776572691704833	2.305812158980773
2.02	3.6996191846708992	2.7874863234808847	2.3155387926911595
2.04	3.709452995875578	2.7972218603342545	2.325177806634722
2.06	3.719191353960012	2.806865560252158	2.334730511480141
2.08	3.728836083281083	2.8164190637103674	2.34419820578557
2.1	3.7383889569675794	2.825883972008044	2.3535821743546355
2.12	3.7478516987796944	2.8352618481570855	2.3628836868755294
2.14	3.7572259848884526	2.8445542177839394	2.372103996804177
2.16	3.7665134455787816	2.8537625700374267	2.3812443404579855
2.18	3.7757156668798304	2.8628883584972575	2.3903059362912273
2.2	3.784834192125973	2.8719330020788334	2.399289984327158
2.22	3.7938705234516887	2.880897885930728	2.4081976657252455
2.24	3.802826123223552	2.8897843623218864	2.417030142464978
2.2600000000000002	3.8117024154121735	2.898593751516167	2.425788557130001
2.2800000000000002	3.820500786907073	2.9073273426323327	2.434474032778615
2.3000000000000003	3.829222588777028	2.915986394487915	2.443087672888496
2.3200000000000003	3.837869137478567	2.9245721364258537	2.4516305613650244
2.3400000000000003	3.8464417160149957	2.933085769122975	2.460103762604092
2.3600000000000003	3.8549415750482643	2.9415284653796645	2.468508321601342
2.38	3.8633699339659175	2.949901370890294	2.4768452641009233
2.4	3.871727981905153	2.958205604994119	2.485115596777673
2.42	3.880016878736022	2.9664422614065336	2.493320307447451
2.44	3.888237756005667	2.974612408930614	2.5014603653010394
2.46	3.8963917178453085	2.9827170921490525	2.5095367211575517
2.48	3.9044798418417326	2.9907573320967242	2.517550307733911
2.5	3.912503179874965	2.9987341269139174	2.5255020399273067
2.52	3.920462758923494	3.006648452480752	2.533392815107995
2.54	3.928359581838615	3.0145012630329036	2.541223513420155
2.56	3.9361946280893245	3.022293491759149	2.548994998088705
2.58	3.9439688544788964	3.03002605138101	2.5567081157304976
2.6	3.951683195834604	3.0376998347149478	2.5643636966681833
2.62	3.9593385656716054	3.045315715217575	2.571962555245594
2.64	3.9669358568322366	3.0528745475142167	2.579505490143411
2.66	3.974475942101667	3.0603771679113985	2.586993284694209
2.68	3.9819596748010784	3.0678243948935333	2.594426707195993
2.7	3.989387889359193	3.075217029604448	2.6018065112234927
2.72	3.9967614018632234	3.0825558563140225	2.609133435936682
2.74	4.004081010589963	3.0898416428704896	2.616408206385909
2.7600000000000002	4.01134749651796	3.097075141138795	2.6236315338132536
2.7800000000000002	4.018561623821572	3.104257087425414	2.630804115949709
2.8000000000000003	4.025724140347599	3.1113882028901303	2.637926637307928
2.8200000000000003	4.032835778075229	3.118469193945082	2.64499976947023
2.8400000000000003	4.039897253560047	3.125500752641585	2.6520241713717017
2.8600000000000003	4.046909268362691	3.1324835570450302	2.6590004895782298
2.88	4.0538725094627965	3.1394182715983447	2.6659293585593202
2.9	4.06078764965885	3.146305547474249	2.6728114009556294
2.92	4.06765534795451	3.1531460229168653	2.679647227841173
2.94	4.074476249931919	3.1599403235728114	2.68643743898009
2.96	4.081250988112506	3.166689062812345	2.6931826230780564
2.98	4.087980182305886	3.173392842040693	2.69988335802827
3.	4.094664439947146	3.180052251000035	2.706540211152064
3.02	4.101304356423131	3.1866678680623615	2.713153739434126
3.04	4.107900515388082	3.1932402605135737	2.7197244897524846
3.06	4.114453489069013	3.1997699848290737	2.7262529991031763
3.08	4.120963838561317	3.2062575869411267	2.732739794819768
3.1	4.127432114114877	3.2127036024983426	2.739185394787695
3.12	4.133858855411043	3.2191085571173814	2.7455903076536474
3.14	4.140244591830958	3.2254729666273714	2.751955033029922
3.16	4.146589842715315	3.231797337307037	2.7582800616939167
3.18	4.152895117616159	3.2380821661149453	2.7645658757828535
3.2	4.159160916540741	3.2443279409130685	2.7708129489837807
3.22	4.16538773018791	3.250535140683832	2.77702174671899
3.24	4.171576040177243	3.256704235740879	2.783192726326926
3.2600000000000002	4.177726319271197	3.2628356879338263	2.7893263372386623
3.2800000000000002	4.183839031590553	3.2689299508471232	2.7954230211500914
3.3000000000000003	4.189914632823295	3.2749874699932096	2.80148321218988
3.3200000000000003	4.195953570427281	3.2810086830002927	2.807507337083298
3.3400000000000003	4.201956283826905	3.2869940197946734	2.8134958153120104
3.3600000000000003	4.207923204603881	3.2929439027780627	2.8194490592699952
3.3800000000000003	4.213854756682444	3.298858746999889	2.8253674744155446
3.4	4.219751356509108	3.3047389603247654	2.8312514594195757
3.42	4.225613413227251	3.3105849435953596	2.8371014063102638
3.44	4.23144132884651	3.316397090790706	2.842917700614142
3.46	4.237235498407526	3.3221757891802373	2.8487007214936875
3.48	4.242996310141715	3.3279214194735287	2.8544508418815737
3.5	4.248724145626699	3.3336343559659496	2.8601684286115896
3.52	4.254419379937271	3.339314966680438	2.8658538425463385
3.54	4.260082381792014	3.344963613505398	2.8715074387018906
3.56	4.2657135136960065	3.3505806523288504	2.877129566369206
3.58	4.271313132079415	3.356166433169038	2.8827205692328195
3.6	4.276881587432252	3.3617213003015656	2.8882807854864563

==> pics/decay_const_one_int_v0p7_T0p2_negdV.dat <==
-0.6599999999999999	0.07215673130549811	2.648327447840875
-0.6799999999999999	0.4383860722265425	2.6564113514792727
-0.7	0.7410811694431315	2.672533439006559
-0.72	0.985826673846443	2.692810033599741
-0.74	1.1860505346147197	2.7150539608317437
-0.76	1.3532367654650737	2.7381527077585157
-0.78	1.495679203106294	2.761533863467404
-0.8	1.6191925682068546	2.7848913926685226
-0.8200000000000001	1.7278924958760709	2.808055911240258
-0.8400000000000001	1.824753099117514	2.8309317699398027
-0.8600000000000001	1.9119732768474076	2.8534650326261732
-0.8800000000000001	1.991214741474189	2.8756263250853578
-0.8999999999999999	2.063758562596059	2.897401205850607
-0.9199999999999999	2.130610162228522	2.918784531850255
-0.94	2.19257126966652	2.9397770423706904
-0.96	2.250290290393226	2.9603832247227
-0.98	2.3042982769449774	2.9806099467859455
-1.	2.3550350970007607	3.0004655626518733
-1.02	2.402868795676677	3.0199593180265074
-1.04	2.44811014569788	3.0391009500293613
-1.06	2.491023737089529	3.0579004156239717
-1.08	2.531836539271538	3.0763677066522384
-1.1	2.570744590250412	3.094512724043758
-1.12	2.607918279546655	3.1123451929610995
-1.1400000000000001	2.643506562277	3.129874606549281
-1.1600000000000001	2.677640351650712	3.147110189827824
-1.1800000000000002	2.7104352733271293	3.1640608778430845
-1.2000000000000002	2.741993919311922	3.1807353039446515
-1.22	2.772407705830353	3.197141795248388
-1.24	2.8017584151947497	3.2132883731822846
-1.26	2.8301194835455012	3.229182757597725
-1.28	2.8575570827360646	3.2448323733455435
-1.3	2.8841310343242657	3.260244358515316
-1.32	2.909895585754065	3.275425573752641
-1.34	2.934900072740355	3.2903826122268303
-1.36	2.959189487152861	3.305121809937009
-1.3800000000000001	2.982804966004137	3.3196492561299187
-1.4000000000000001	3.0057842142375515	3.333970803665788
-1.4200000000000002	3.028161871703265	3.348092079215632
-1.4400000000000002	3.0499698328675007	3.3620184932081916
-1.4600000000000002	3.071237526320664	3.3757552494708936
-1.48	3.0919921599544797	3.389307354528552
-1.5	3.112258936707808	3.402679626538063
-1.52	3.1320612449885235	3.4158767038480424
-1.54	3.151420827229183	3.4289030531802704
-1.56	3.1703579294987683	3.4417629774356047
-1.58	3.188891434649738	3.4544606231311503
-1.6	3.2070389811113644	3.466999987478463
-1.62	3.224817069132966	3.4793849251145272
-1.6400000000000001	3.2422411560232574	3.4916191544986295
-1.6600000000000001	3.2593257417155086	3.503706263988957
-1.6800000000000002	3.2760844458055716	3.5156497176132326
-1.7000000000000002	3.2925300770551207	3.5274528605477
-1.7200000000000002	3.3086746962211255	3.5391189243187524
-1.74	3.324529672960551	3.5506510317411433
-1.76	3.340105737463572	3.5620522016063614
-1.78	3.355413027386632	3.5733253531343085
-1.8	3.370461130586033	3.584473310200863
-1.82	3.385259124091995	3.5954988053533707
-1.84	3.399815609710648	3.6064044836256017
-1.86	3.414138746595759	3.6171929061630483
-1.8800000000000001	3.4282362810926106	3.627866553668989
-1.9000000000000001	3.442115574121888	3.6384278296810972
-1.9200000000000002	3.4557836263415025	3.6488790636879225
-1.9400000000000002	3.4692471012979538	3.6592225140939973
-1.9600000000000002	3.482512346755841	3.6694603710418727
-1.98	3.4955854143739122	3.6795947590988938
-2.	3.5084720778782605	3.6896277398160837
-2.02	3.521177849867582	3.6995613141660755
-2.04	3.5337079973715797	3.709397424866639
-2.06	3.5460675562713457	3.7191379585959696
-2.08	3.5582613446796256	3.728784748105514
-2.1	3.570293975369343	3.738339574235833
-2.12	3.5821698673300366	3.7478041678406093
-2.14	3.593893256524345	3.7571802116236737
-2.16	3.6054682059097654	3.766469341893594
-2.18	3.6168986147848363	3.7756731502401277
-2.2	3.628188227513469	3.784793185136587
-2.22	3.639340641676222	3.7938309534719385
-2.24	3.6503593156929357	3.80278792201622
-2.2600000000000002	3.6612475759571734	3.811665518822663
-2.2800000000000002	3.672008623519454	3.820465134569749
-2.3000000000000003	3.6826455403528766	3.829188123846151
-2.3200000000000003	3.6931612952320627	3.8378358063814617
-2.3400000000000003	3.703558749253584	3.846409468225385
-2.3600000000000003	3.713840661023698	3.854910362877876
-2.38	3.72400969153716	3.8633397123727
-2.4	3.7340684087687923	3.871698708316573
-2.42	3.7440192919979363	3.8799885128861455
-2.44	3.7538647358840573	3.8882102597847212
-2.46	3.7636070543105427	3.8963650551606994
-2.48	3.7732484840122864	3.904453978489538
-2.5	3.782791188001431	3.912478083420901
-2.52	3.792237258804649	3.9204383985926783
-2.54	3.801588721524183	3.928335928413349
-2.56	3.810847536734051	3.9361716538141653
-2.58	3.820015603221952	3.9439465329725376
-2.6	3.82909476058662	3.9516615020079167
-2.62	3.838086791699641	3.9593174756513996
-2.64	3.846993425040166	3.966915347890241
-2.66	3.855816336910297	3.9744559925883944
-2.68	3.864557153538379	3.9819402640841135
-2.7	3.873217453076949	3.9893689977656366
-2.72	3.881798767501603	3.9967430106258934
-2.74	3.89030258441661	4.004063101797143
-2.7600000000000002	3.8987303487727645	4.011330053066424
-2.7800000000000002	3.9070834645024606	4.018544629372581
-2.8000000000000003	3.915363296076826	4.0257075792857036
-2.8200000000000003	3.9235711699892915	4.032819635469698
-2.8400000000000003	3.931708376169697	4.039881515128659
-2.8600000000000003	3.9397761693328825	4.046893920437777
-2.88	3.9477757702653093	4.053857538959366
-2.9	3.9557083670531346	4.060773044044643
-2.92	3.963575116254917	4.067641095221849
-2.94	3.971377144021879	4.074462338571216
-2.96	3.9791155471686004	4.081237407087387
-2.98	3.9867913941966777	4.0879669210296985
-3.	3.994405726273847	4.094651488260878
-3.02	4.001959558170901	4.101291704574582
-3.04	4.00945387915853	4.107888154012215
-3.06	4.016889653866133	4.114441409169434
-3.08	4.024267823104555	4.120952031492754
-3.1	4.031589304654566	4.1274205715666685
-3.12	4.038854994022677	4.133847569391527
-3.14	4.046065765166074	4.140233554652685
-3.16	4.053222471188029	4.146579046981112
-3.18	4.060325945005349	4.152884556205901
-3.2	4.067376999989034	4.1591505825988175
-3.22	4.074376430579651	4.165377617111397
-3.24	4.081325012878426	4.171566141604671
-3.2600000000000002	4.0882235052153035	4.177716629071916
-3.2800000000000002	4.09507264869498	4.18382954385459
-3.3000000000000003	4.101873167722023	4.189905341851811
-3.3200000000000003	4.108625770505909	4.195944470723478
-3.3400000000000003	4.115331149546992	4.201947370087359
-3.3600000000000003	4.121989982104287	4.207914471710367
-3.3800000000000003	4.128602930645726	4.2138461996941174
-3.4	4.135170643281883	4.21974297065512
-3.42	4.141693754183712	4.225605193899656
-3.44	4.148172883985094	4.231433271593602
-3.46	4.154608640170893	4.2372275989274035
-3.48	4.161001617451007	4.242988564276245
-3.5	4.167352398121169	4.248716549355709
-3.52	4.1736615524109455	4.254411929373
-3.54	4.179929638819553	4.2600750731739065
-3.56	4.186157204439974	4.2657063433856655
-3.58	4.192344785271831	4.2713060965558025
-3.6	4.1984929065235415	4.276874683287166
-3.62	4.204602082904174	4.282412448369223
-3.64	4.21067281890536	4.287919730905726
-3.66	4.216705609073817	4.293396864438955
-3.68	4.222700938274677	4.298844177070535
-3.7	4.228659281946146	4.304261991579036
-3.72	4.234581106345724	4.3096506255343785
-3.74	4.240466868788394	4.315010391409211
-3.7600000000000002	4.246317017877082	4.320341596687338
-3.7800000000000002	4.252131993725605	4.3256445439692275
-3.8000000000000003	4.257912228174574	4.33091953107484
-3.8200000000000003	4.263658145000315	4.336166851143671
-3.8400000000000003	4.269370160117247	4.341386792732264
-3.8600000000000003	4.275048681773848	4.346579639909155
-3.8800000000000003	4.280694110742532	4.351745672347405
-3.9	4.286306840503606	4.356885165414738
-3.92	4.291887257423567	4.3619983902614
-3.94	4.29743574092792	4.367085613905777
-3.96	4.302952663668746	4.372147099317863
-3.98	4.308438391687186	4.377183105500628
-4.	4.313893284571042	4.382193887569355

==> pics/decay_const_one_int_v1p1_T0p20p80p1.dat <==
0.2	1.412890528313291	1.0397405759924754	0.7942269029981252	0.6201040055022706	0.49089064757629214	0.3917730184161211	0.3136751994048898
0.4	2.0879510077800347	1.6931363610843306	1.4201583140208782	1.2154268992641797	1.0547733716703112	0.925035615973009	0.8181382154731612
0.6000000000000001	2.4891568976856147	2.0890153260883655	1.8087456676620097	1.5950229922243537	1.4240167759392008	1.2829346085217852	1.1640637689281121
0.8	2.775164694065755	2.372923307227336	2.089739754801689	1.8723403187701382	1.6969663657102168	1.5509131957701423	1.426565947808718
1.	2.997471345924856	2.5941812298224782	2.309536854950047	2.090280075596648	1.9126747330464196	1.7640445408185117	1.6368077916799908
1.2	3.1793115983304125	2.7754189285742528	2.489934020918311	2.269604966229138	2.090704655785639	1.9405683897821242	1.8116282341014867
1.4000000000000001	3.3331587673074874	2.928886389403753	2.6428714279601087	2.421864945053257	2.2421441314691335	2.091049814866316	1.9610206889805089
1.6	3.4664858603644095	3.0619580105419963	2.7755862657774273	2.5541232780448904	2.373848525621549	2.2221057788232073	2.0913372752470285
1.8	3.5841245136054387	3.1794161709188122	2.8927922770730854	2.6710064079028553	2.490339362221507	2.3381366075599606	2.2068424300015668
2.	3.6893790615830717	3.284538273887241	2.9977293090120263	2.7757063136934406	2.594750897489859	2.442209568297476	2.3105278692140696
2.2	3.78460908290363	3.3796681203818464	3.0927191492235235	2.870516686232603	2.6893428633098257	2.5365448573974896	2.4045690202861456
2.4000000000000004	3.8715583075112523	3.4665396784606024	3.1794821409660994	2.9571404611015315	2.7757971206420606	2.6227997438125814	2.4905952230510824
2.6000000000000005	3.9515518207736515	3.546471720450796	3.259328242943194	3.036876327618187	2.855398698251285	2.7022432878598264	2.5698573620478147
2.8000000000000003	4.0256201692029805	3.62049055797073	3.3332778531047356	3.1107371176891268	2.9291512474732078	2.775868394515727	2.6433360890292787
3.0000000000000004	4.094580643841805	3.68941055233424	3.4021412408536675	3.179527862834205	2.9978534390948615	2.844466280721175	2.711814109949157
3.2	4.15909233009054	3.7538887081213312	3.466572504022532	3.2438989385198775	3.0621511252315003	2.908677493047268	2.7759259063807584
3.4000000000000004	4.21969446917668	3.8144627547046492	3.5271072597178708	3.3043832559299	3.122573927033232	2.9690277907396387	2.836192818606102
3.6000000000000005	4.27683385576676	3.871578366281688	3.5841896164765807	3.3614229172916166	3.179561506161355	3.025953968821591	2.893048358841699
3.8000000000000003	4.3308848289712545	3.9256090369235404	3.6381918874286003	3.4153887220170236	3.2334828199139163	3.079822819681554	2.946856838545858
4.	4.382164136434218	3.976870866998261	3.6894292682733267	3.466594705937864	3.284650492119784	3.1309453069218693	2.9979273176010435
4.2	4.430942172464762	4.025633748098739	3.7381709479077627	3.5153091568432595	3.3333317132305416	3.1795873302089386	3.0465242148044047
4.4	4.4774516023254325	4.072129950146576	3.784648643594895	3.5617630831584908	3.3797566282345515	3.2259780185067113	3.0928754929390987
4.6000000000000005	4.521894069825884	4.116560802525533	3.8290632451354774	3.6061568107833395	3.424124875973589	3.2703162019181864	3.137179053472074
4.800000000000001	4.5644454776622885	4.15910195528331	3.8715900493342743	3.648665183311684	3.466610747727395	3.312775521403865	3.1796077903655133
5.000000000000001	4.605260190075527	4.199907567742942	3.9123829289857253	3.6894417058721483	3.507367300473377	3.353508506131554	3.2203136263176018
5.2	4.644474411424256	4.239113676626674	3.9515776863965986	3.7286218799391824	3.546529668933732	3.3926498587812626	3.259430767436229
5.4	4.682208927273293	4.276840929274255	3.989294775607116	3.7663259114582166	3.5842177565469537	3.4303191263571633	3.2970783509486212
5.6000000000000005	4.718571347092785	4.313196820348452	4.025641530719063	3.8026609284345967	3.6205384399843563	3.4666228893356825	3.3333626167296417
5.800000000000001	4.753657953497785	4.348277536460755	4.0607140040739	3.837722810844352	3.655587388994899	3.501656569672605	3.368378701731937
6.000000000000001	4.787555238056335	4.382169488394878	4.094598493464895	3.8715977114202067	3.6894505793656744	3.5355059345577633	3.4022121331777386
6.2	4.820341185326748	4.414950592332839	4.12737281943415	3.9043633279090617	3.7222055590407317	3.5682483553107724	3.4349400791649276
6.4	4.852086353081298	4.446691347856331	4.159107400166784	3.9360899739810185	3.753922514174965	3.599953867720838	3.466632402446019
6.6000000000000005	4.882854786343703	4.477455750213186	4.189866161281973	3.9668414858443044	3.784665171879379	3.63068607023593	3.4973525533857113
6.800000000000001	4.912704795005298	4.507302066512436	4.219707310040624	3.9966759939035597	3.8144915687722354	3.6605028888559095	3.5271583306515075
7.000000000000001	4.941689618745446	4.536283499496244	4.248683997511575	4.025646582865505	3.843454708573112	3.6894572317687824	3.556102532451755
7.2	4.969857998303384	4.564448757877421	4.276844887603003	4.053801859094376	3.871603127415629	3.7175975522566547	3.584233516675882
7.4	4.997254668495311	4.591842548592551	4.304234648246965	4.081186440424916	3.8989813819880093	3.744968334866881	3.611595684801532
7.6000000000000005	5.02392078549752	4.618506003456289	4.330894377174171	4.107841380808767	3.925630472803684	3.7716105170610095	3.63822990167934
7.800000000000001	5.049894298640113	4.644477050434686	4.356861972460103	4.133804539926465	3.9515882126744972	3.797561856346196	3.664173861121538
8.	5.075210275138929	4.6697907379448695	4.382172456219479	4.159110906105942	3.9768895486822013	3.822857251130797	3.689462405473846

==> pics/decay_const_one_int_v1p1_T0p20p80p1_mott.dat <==
0.2	2.227366246334978	1.8212924497217662	1.5477330239603593	1.350458637332425	1.2025160235487917	1.0884302379506088	0.9984633096373972
0.4	2.6828767844424055	2.271362596478133	1.9821300475080768	1.761813474803556	1.586416500155652	1.4428909773543066	1.3232197033715538
0.6000000000000001	2.973745442468732	2.5644944537602874	2.2750895309478665	2.05227482795335	1.8722859449822173	1.7223909073408805	1.5949296521237366
0.8	3.1876514232818587	2.7799254151641786	2.491189814992218	2.268194646978462	2.087205470074485	1.9355415924180766	1.8056113750528504
1.	3.3578014923506627	2.9509541263904873	2.6626971450903563	2.4397818362682036	2.2584818988177973	2.1061311586793043	1.9751581030631846
1.2	3.4997337911121655	3.0934015011165243	2.805436681146654	2.5825916442556602	2.4011437464704586	2.2484329421301563	2.1168960844514992
1.4000000000000001	3.6218957154530824	3.2158765704309498	2.9280860019837784	2.705277148480735	2.5237294098232703	2.3707859364157224	2.2388878376808727
1.6	3.7293830284386247	3.3235610130955866	3.035874278120651	2.8130765762056815	2.631448560701702	2.4783352435928174	2.3461801622721183
1.8	3.8255101501656426	3.4198159725137462	3.132190964299991	2.909389321605345	2.727692506640547	2.5744466900417233	2.4420968969198773
2.	3.9125585613573537	3.5069493293801917	3.2193605115981803	2.9965466223212336	2.8147896646728863	2.6614365644575657	2.5289333052024396
2.2	3.9921692818714707	3.586617602952393	3.299049250628718	3.0762189689486035	2.8944091332674446	2.7409671793519936	2.608339732254137
2.4000000000000004	4.065564634854221	3.660052538935826	3.3724948483432047	3.149646474784174	2.967790056102359	2.8142733825732043	2.681543522163868
2.6000000000000005	4.133681263457582	3.728196688153038	3.440643500462446	3.217776736020243	3.0358792217780945	2.8822990005837665	2.749483454241752
2.8000000000000003	4.197253908556856	3.791788596973246	3.5042360379319697	3.281351359888087	3.099417528653578	2.9457827708923268	2.812894695797708
3.0000000000000004	4.2568703611440615	3.851418566517403	3.5638642161113063	3.34096250881172	3.1589965141482543	3.005314595085308	2.872364528804713
3.2	4.313008763249296	3.907566429279358	3.620008804751119	3.397091142659925	3.215096591203276	3.061373616103606	2.9283701207968664
3.4000000000000004	4.366063678524633	3.960627908343236	3.673066136515602	3.450133658096397	3.268113681786434	3.1143547519367165	2.9813048683336434
3.6000000000000005	4.4163647790803955	4.010933483914643	3.723367090218633	3.5004209260996846	3.3183782473828907	3.1645876593940985	3.031497236465479
3.8000000000000003	4.464190537165969	4.058762199490058	3.771190970292689	3.548232203922156	3.3661691933324938	3.212350591710093	3.0792245317821845
4.	4.509778452144348	4.1043519633086225	3.816775855059429	3.593805502776876	3.411724228978532	3.2578807248338455	3.1247231693310993
4.2	4.553332820775241	4.147907368002596	3.8603264467388394	3.637345449370296	3.4552477221831195	3.301381986795773	3.1681964592230507
4.4	4.59503073113899	4.1896057178053265	3.9020201186066794	3.6790293397939764	3.496916746933896	3.3430310862808135	3.209820603764768
4.6000000000000005	4.635026749479757	4.229601738184097	3.942011637890507	3.7190118662402023	3.5368858045689984	3.3829822192340555	3.249749380545013
4.800000000000001	4.673456630049695	4.268031301508721	3.9804369003450053	3.757428853624309	3.575290555678441	3.421370789397667	3.288117845118894
5.000000000000001	4.71044028424923	4.305014407321587	4.017415916553549	3.7944002468610525	3.6122508033624756	3.458316382644654	3.3250452916183293
5.2	4.746084180937969	4.3406575905689	4.0530552242717075	3.8300325235422474	3.6478729025107173	3.4939251691876443	3.3606376442938775
5.4	4.780483304760049	4.375055885622328	4.087449855266862	3.8644206607368146	3.682251723737985	3.528291861869004	3.394989407431526
5.6000000000000005	4.8137227673410345	4.408294441614159	4.1206849525899285	3.897649752014202	3.715472267997745	3.561501326234031	3.4281852687939383
5.800000000000001	4.845879143161249	4.440449861342888	4.152837110813887	3.9297963473271897	3.7476110044379993	3.593629914711693	3.460301428506198
6.000000000000001	4.877021585068812	4.471591319027884	4.183975494703637	3.9609295712801464	3.778736986964014	3.6247465801843926	3.4914067083655906
6.2	4.90721276194141	4.50178149963977	4.21416277917258	3.9911120626752234	3.808912792347201	3.654913811645425	3.5215634840493952
6.4	4.936509651687456	4.5310773931529456	4.243455943958996	4.020400768790771	3.8381953132905586	3.6841884252461736	3.5508284733494633
6.6000000000000005	4.9649642157320715	4.559530969975549	4.271906949339363	4.048847620720405	3.86663643274213	3.712622236938865	3.5792534065090154
6.800000000000001	4.992623975754018	4.587189758403032	4.299563313766155	4.0765001106662515	3.8942836003185697	3.7402626375115164	3.6068855993558113
7.000000000000001	5.019532509294165	4.614097340773255	4.326468610138566	4.103401787896335	3.9211803275235497	3.7671530866460823	3.6337684457840504
7.2	5.045729877633868	4.640293781763559	4.352662894166996	4.129592686826846	3.947366615200943	3.793333539398107	3.6599418429207295
7.4	5.071252996816535	4.665815999735012	4.378183075751532	4.155109698147843	3.9728793241225784	3.818840815964939	3.6854425597949048
7.6000000000000005	5.096135960693075	4.69069809002696	4.4030632422877005	4.1799868919039405	3.9977524976089125	3.8437089236128124	3.7103045583407384
7.800000000000001	5.1204103232875635	4.714971607515546	4.427334941221198	4.20425579984844	4.022017643487811	3.8679693380470597	3.734559273987758
8.	5.144105346509784	4.738665814476521	4.451027427896192	4.227945663114396	4.045703981425331	3.891651250241563	3.758235861828952

==> pics/decay_const_one_int_v1p1_T0p20p80p3_mott_denser.dat <==
0.06	1.734137710831185	1.1542175016664498	0.9306347137498949
0.08	1.8012670355028204	1.1800245273556031	0.9474033908201404
0.1	1.8777733278088031	1.2165744552824946	0.9707894073614111
0.12	1.95480185242119	1.2589020708799616	0.9984633096373972
0.14	2.0290427440907703	1.3041147238144326	1.0288895219890595
0.16	2.099332892367742	1.350458637332425	1.0610189120763898
0.18	2.165403811779978	1.3968500152140804	1.0941164487456567
0.2	2.227366246334978	1.4426181799176374	1.1276587878466586
0.22	2.285483762859276	1.487355191820003	1.1612701755761123
0.24	2.340069897712221	1.5308233852519957	1.1946804708887526
0.26	2.391441258310168	1.572896493071295	1.2276965676594973
0.28	2.4398969275904108	1.6135212397275556	1.2601823057509558
0.3	2.48571047737261	1.6526918767853884	1.2920439836904969
0.32	2.529128026650332	1.6904331250207625	1.3232197033715538
0.34	2.5703691184032555	1.7267886832954984	1.3536714178639084
0.36	2.609628807905651	1.761813474803556	1.3833789343970766
0.38	2.6470801627118283	1.7955684269719125	1.4123353596980823
0.4	2.6828767844424055	1.8281169804541537	1.4405436254468187
0.42	2.71715517275123	1.859522783086349	1.4680138315826952
0.44	2.750036859612348	1.8898481975138823	1.4947612138063626
0.46	2.781630296434114	1.9191533674125707	1.5208045901063132
0.48	2.8120325028417628	1.947495666169497	1.546165176250254
0.5	2.8413304975916804	1.9749294059520697	1.5708656861096841
0.52	2.8696025360730615	2.001505722363884	1.5949296521237366
0.54	2.896919179005922	2.0272725757191807	1.6183809159475027
0.56	2.9233442152885667	2.05227482795335	1.6412432505989194
0.5800000000000001	2.948935459558895	2.0765543667526725	1.6635400840866994
0.6000000000000001	2.973745442468732	2.100150257289402	1.6852943011985722
0.6200000000000001	2.997822009206997	2.123098908125563	1.7065281053193448
0.6399999999999999	3.0212088395668775	2.1454342421866897	1.727262926179741
0.6599999999999999	3.043945900877448	2.1671878667516733	1.7475193625735637
0.6799999999999999	3.066069843412923	2.1883892385381465	1.7673171515241226
0.7	3.087614346432991	2.2090658214517367	1.786675157285805
0.72	3.10861042176853	2.2292432356007983	1.8056113750528504
0.74	3.129086680820554	2.248945396888853	1.824142945406989
0.76	3.149069569957594	2.268194646978462	1.842286176441119
0.78	3.1685835785534326	2.287011873741283	1.860056571202518
0.8	3.1876514232818587	2.305416622515231	1.877468858650717
0.8200000000000001	3.20629421175729	2.3234271986168147	1.8945370267548276
0.8400000000000001	3.2245315881656276	2.3410607616279067	1.911274356690574
0.8600000000000001	3.2423818631543937	2.3583334120090687	1.9276934573576547
0.8800000000000001	3.2598621299326913	2.375260270598775	1.9438062996410435
0.8999999999999999	3.2769883682625487	2.3918555515474544	1.959624249996621
0.9199999999999999	3.293775537794136	2.4081326292142493	1.9751581030631846
0.94	3.3102376620024394	2.424104099526181	1.9904181130962677
0.96	3.3263879038167623	2.4397818362682036	2.005414024090945
0.98	3.3422386338922125	2.4551770427392423	2.020155098515448
1.	3.3578014923506627	2.470300299176219	2.034650144618496
1.02	3.3730874447139065	2.485161606315724	2.0489075423043897
1.04	3.3881068326617205	2.499770425431893	2.062935267592422
1.06	3.402869420169971	2.5141357151598833	2.076740915693809
1.08	3.4173844355166634	2.5282659653870994	2.090331722750777
1.1	3.4316606095856854	2.5421692284689517	2.103714586290526
1.12	3.44570621084748	2.5558531480028184	2.1168960844514992
1.1400000000000001	3.4595290773520984	2.5693249853724516	2.1298824940424095
1.1600000000000001	3.473136646031539	2.5825916442556602	2.1426798074954143
1.1800000000000002	3.486535979575116	2.5956596932704197	2.1552937487749366
1.2000000000000002	3.4997337911121655	2.6085353869183363	2.167729788302381
1.22	3.5127364669107073	2.6212246849699854	2.179993156955595
1.24	3.525550087278457	2.633733270423091	2.192088859199629
1.26	3.5381804458321784	2.6460665661529554	2.204021685403061
1.28	3.550633067284626	2.658229750363204	2.2157962233914734
1.3	3.5629132238822265	2.6702277709355076	2.2274168692871172
1.32	3.5750259506133313	2.6820653587678294	2.2388878376808727
1.34	3.5869760592947872	2.6937470401828505	2.2502131711801954
1.36	3.5987681516338252	2.705277148480735	2.2613967493738523
1.3800000000000001	3.6104066313523595	2.7166598347042386	2.2724422972518505
1.4000000000000001	3.6218957154530824	2.7278990776776877	2.2833533931164602
1.4200000000000002	3.6332394446982668	2.7389986933764106	2.2941334760179166
1.4400000000000002	3.644441693366152	2.7499623436781304	2.3047858527461007
1.4600000000000002	3.655506178343233	2.7607935445433704	2.315313704407498
1.48	3.666436467605799	2.7714956736679883	2.325720092614611
1.5	3.6772359881387753	2.7820719776473357	2.3360079653133785
1.52	3.6879080333359484	2.79252557868812	2.3461801622721183
1.54	3.698455769921457	2.802859480901198	2.356239420254071
1.56	3.708882244429139	2.8130765762056815	2.3661883778941495
1.58	3.719190389272901	2.823179649872252	2.376029580298826
1.6	3.7293830284386247	2.8331713857313985	2.385765483387077
1.62	3.7394628828254373	2.843054371070269	2.3953984579888616
1.6400000000000001	3.749432575261788	2.8528311012396657	2.4049307937165176
1.6600000000000001	3.759294635219766	2.8625039839914637	2.4143647026234647
1.6800000000000002	3.769051503249036	2.872075343564674	2.423702322663575
1.7000000000000002	3.778705535150197	2.8815474245373522	2.4329457209635135
1.7200000000000002	3.788259005905514	2.890922395460003	2.4420968969198773
1.74	3.7977141133838397	2.9002023522849707	2.45115778513166
1.76	3.807072981835047	2.909389321605345	2.460130258178339
1.78	3.81633766518808	2.918485263715688	2.469016129252754
1.8	3.8255101501656426	2.92749207550617	2.4778171546577705
1.82	3.8345923592278153	2.9364115932008286	2.4865350361746152
1.84	3.8435861533554636	2.9452455949495895	2.4951714233107665
1.86	3.8524933346839725	2.953995803283531	2.5037279154343746
1.8800000000000001	3.861315648996729	2.9626638874417464	2.5122060638018073
1.9000000000000001	3.870054788087294	2.9712514655776343	2.5206073734847627
1.9200000000000002	3.8787123919984254	2.9797601068522126	2.5289333052024396
1.9400000000000002	3.8872900511455684	2.988191333421025	2.5371852770645313
1.9600000000000002	3.8957893083319233	2.9965466223212336	2.5453646662298195
1.98	3.9042116606616575	3.0048274072647017	2.5534728104853546
2.	3.9125585613573537	3.0130350803425725	2.5615110097505585
2.02	3.9208314214873776	3.021170993646733	2.5694805275104677
2.04	3.929031611608628	3.0292364608126015	2.5773825921819773
2.06	3.9371604633293082	3.037232758488069	2.585218398416828
2.08	3.9452192707966516	3.0451611277326407	2.592989108344771
2.1	3.95320929211366	3.053022775350722	2.6006958527600084
2.12	3.9611317506891366	3.0608188751627066	2.608339732254137
2.14	3.968987836524408	3.068550569217344	2.615921818298311
2.16	3.9767787074405905	3.0762189689486035	2.623443154277331
2.18	3.9845054902495183	3.083825156280068	2.630904756478183
2.2	3.9921692818714707	3.0913701846795445	2.6383076150354077
2.22	3.9997711504025197	3.0988550801667625	2.6456526948354773
2.24	4.007312136134196	3.1062808422765547	2.6529409363823233
2.2600000000000002	4.014793252528261	3.1136484449797788	2.660173256625983
2.2800000000000002	4.022215487148451	3.120958837564267	2.667350549756183
2.3000000000000003	4.029579802552002	3.128212945477906	2.674473687962659
2.3200000000000003	4.036887137142634	3.1354116711356883	2.681543522163868
2.3400000000000003	4.044138405987159	3.142555894692604	2.688560882705558
2.3600000000000003	4.0513345015975775	3.149646474784174	2.6955265800308035
2.38	4.0584762946803	3.156684249236077	2.7024414053228334
2.4	4.065564634854221	3.163670035744568	2.709306131121872
2.42	4.072600351339221	3.1706046325290025	2.716121511917426
2.44	4.079584253616423	3.1774888189579498	2.7228882847169884
2.46	4.086517132061775	3.1843233561500375	2.7296071695924207
2.48	4.093399758554066	3.1911089875508303	2.7362788702049525
2.5	4.10023288705871	3.197846439486884	2.742904074309871
2.52	4.1070172541884675	3.2045364216979975	2.749483454241752
2.54	4.113753579742118	3.2111796278487517	2.75601766738124
2.56	4.120442567222175	3.217776736020243	2.7625073566040785
2.58	4.127084904332629	3.2243284091830207	2.7689531507132754
2.6	4.133681263457582	3.230835295651861	2.77535566485522
2.62	4.140232302121713	3.237298029523618	2.7817155009202543
2.64	4.146738663433375	3.2437172310984064	2.7880332479286403
2.66	4.1532009765111155	3.2500935072852895	2.794309482402371
2.68	4.159619856894341	3.2564274519929395	2.8005447687235394
2.7	4.165995906938862	3.2627196465059773	2.8067396594798444
2.72	4.172329716197925	3.268970659847667	2.812894695797708
2.74	4.17862186178956	3.275181049129451	2.8190104076636073
2.7600000000000002	4.184872908750487	3.281351359888087	2.8250873142341675
2.7800000000000002	4.191083410377537	3.2874821264106524	2.8311259241353004
2.8000000000000003	4.197253908556856	3.293573872048236	2.8371267357510668
2.8200000000000003	4.203384934081584	3.299627109518476	2.8430902375025213
2.8400000000000003	4.209477006958351	3.305642341197683	2.849016908117089
2.8600000000000003	4.215530636703179	3.3116200594029057	2.854907216888712
2.88	4.221546322627214	3.317560746664158	2.860761623929316
2.9	4.227524554112554	3.3234648759875776	2.866580580411746
2.92	4.233465810878876	3.329332911109565	2.872364528804713
2.94	4.239370563240883	3.3351653067423905	2.878113903099917
2.96	4.245239272357311	3.34096250881172	2.883829129031768
2.98	4.251072390471498	3.3467249546861395	2.8895106242899007
3.	4.2568703611440615	3.3524530733992437	2.8951587987248164
3.02	4.262633619478015	3.3581472858643804	2.9007740545469396
3.04	4.26836259233637	3.363808005082527	2.906356786519294
3.06	4.274057698552891	3.369435636343381	2.911907382144056
3.08	4.279719349135902	3.375030577420094	2.9174262218432445
3.1	4.285347947465729	3.3805932187577343	2.9229136791337407
3.12	4.290943889485796	3.3861239436558956	2.9283701207968664
3.14	4.296507563887696	3.391623128445435	2.933795907042705
3.16	4.302039352290484	3.397091142659925	2.9391913916694024
3.18	4.307539629414412	3.402528349201549	2.944556922217581
3.2	4.313008763249296	3.4079351045020725	2.9498928401200435
3.22	4.318447115217668	3.4133117586788204	2.955199480847074
3.24	4.323855040332991	3.418658655685903	2.9604771740472415
3.2600000000000002	4.329232887353058	3.4239761334609793	2.9657262436841014
3.2800000000000002	4.334580998928749	3.4292645240674635	2.9709470081688574
3.3000000000000003	4.339899711748491	3.4345241538326214	2.9761397804890715
3.3200000000000003	4.345189356678094	3.4397553434815484	2.9813048683336434
3.3400000000000003	4.350450258896835	3.444958408267146	2.9864425742141996
3.3600000000000003	4.355682738029264	3.450133658096397	2.9915531955828443
3.3800000000000003	4.360887108273341	3.4552813976528904	2.996637024946761
3.4	4.366063678524633	3.46040192651581	3.0016943499792883
3.42	4.371212752497255	3.4654955392755924	3.006725453628005
3.44	4.37633462884101	3.4705625256461308	3.0117306142198057
3.46	4.381429601255448	3.4756031705739963	3.0167101055628462
3.48	4.3864979586005015	3.480617754344389	3.021664197045852
3.5	4.391539985004146	3.485606552684189	3.0265931537345394
3.52	4.39655595996701	3.490569836862252	3.031497236465479
3.54	4.401546158463977	3.4955078737866896	3.0363767019373076
3.56	4.406510851043104	3.5004209260996846	3.0412318027995013
3.58	4.4114503039218365	3.505309252269612	3.046062787738768
3.6	4.4163647790803955	3.5101731066806456	3.0508699015630625
3.62	4.421254534352862	3.5150127397199817	3.055653385283387
3.64	4.426119823515664	3.519828397862673	3.06041347619343
3.66	4.430960896373712	3.524620323754237	3.0651504079470615
3.68	4.43577799884421	3.52938875629102	3.069864410633808
3.7	4.440571373038301	3.5341339306984865	3.0745557108523616
3.72	4.445341257340529	3.5388560786073686	3.0792245317821845
3.74	4.4500878864861715	3.5435554281279122	3.083871093253209
3.7600000000000002	4.454811491636595	3.548232203922156	3.0884956118138076
3.7800000000000002	4.459512300452591	3.552886627274294	3.093098300797012
3.8000000000000003	4.464190537165969	3.5575189161593164	3.0976793703850114
3.8200000000000003	4.468846422649104	3.562129285309802	3.1022390276720153
3.8400000000000003	4.473480174482825	3.566717946281068	3.106777476725638
3.8600000000000003	4.478092007022587	3.571285107514684	3.1112949186465735
3.8800000000000003	4.4826821314629095	3.575830974400308	3.1157915516269474
3.9	4.48725075590022	3.5803557493360336	3.1202675710071026
3.92	4.491798085394148	3.5848596317872494	3.1247231693310993

==> pics/decay_const_one_int_v1p1_T0p20p80p3_semi_denser.dat <==
0.06	0.31958209345463495	0.10912716177467909	0.09011796095813256
0.08	0.5682014433688475	0.23686592891376174	0.17205785108506877
0.1	0.7668298223438474	0.3480077497372323	0.24590955229926975
0.12	0.9327908649272549	0.44722466588626614	0.3136751994048898
0.14	1.075501036941159	0.5373191720929207	0.37665651640715553
0.16	1.200728992991721	0.6201040055022706	0.4357375599143603
0.18	1.3122988921003327	0.6968278811278201	0.4915420778439162
0.2	1.412890528313291	0.7683976161703654	0.5445256055813268
0.22	1.504460621003583	0.8355012005625013	0.5950316074584338
0.24	1.5884840874624442	0.8986795405834733	0.6433268494408104
0.26	1.6661013280966013	0.9583702212918632	0.6896242974256376
0.28	1.738212731744413	1.014935346133384	0.7340982800831541
0.3	1.8055417843874346	1.0686799626739045	0.776894728550814
0.32	1.8686786130546027	1.1198647211147117	0.8181382154731612
0.34	1.92811086315263	1.1687148770912934	0.8579368761254308
0.36	1.9842461088790668	1.2154268992641797	0.8963859067886123
0.38	2.037428448052228	1.260173456551072	0.9335700944996096
0.4	2.0879510077800347	1.3031072751707498	0.9695656791061841
0.42	2.1360655155111052	1.3443641844876888	1.0044417494634437
0.44	2.1819897257383305	1.3840655651116267	1.0382613105768732
0.46	2.225913254485783	1.4223203460107692	1.071082115311966
0.48	2.268002214424327	1.4592266541913879	1.102957325323026
0.5	2.3084029347300308	1.4948731918118487	1.133936046257216
0.52	2.3472449742128356	1.529340396088106	1.1640637689281121
0.54	2.3846435828259684	1.5627014237614338	1.1933827389781515
0.56	2.420701728350425	1.5950229922243537	1.2219322712038465
0.5800000000000001	2.455511777188409	1.6263661023639415	1.2497490202984194
0.6000000000000001	2.4891568976856147	1.6567866629638062	1.2768672166654027
0.6200000000000001	2.5217122391258755	1.686336032567301	1.303318873763705
0.6399999999999999	2.5532459280418953	1.7150614916836098	1.3291339718799555
0.6599999999999999	2.583819914743915	1.7430066558684418	1.3543406220968792
0.6799999999999999	2.613490696262491	1.7702118383598866	1.3789652134062136
0.7	2.6423099367126435	1.7967143694750853	1.4030325453106187
0.72	2.6703250020390557	1.8225488787872404	1.426565947808718
0.74	2.697579422921988	1.8477475451401806	1.4495873903167118
0.76	2.7241132971063218	1.8723403187701382	1.4721175808192237
0.78	2.749963640410579	1.8963551191572428	1.4941760563384954
0.8	2.775164694065755	1.9198180116920613	1.5157812656507896
0.8200000000000001	2.799748194736503	1.9427533657960125	1.5369506450496284
0.8400000000000001	2.823743612525933	1.9651839967603895	1.5577006878511015
0.8600000000000001	2.847178361408387	1.9871312932541374	1.5780470082494649
0.8800000000000001	2.8700779858310943	2.0086153321853075	1.5980044000593459
0.8999999999999999	2.8924663266476687	2.029654982375868	1.6175868908193654
0.9199999999999999	2.9143656690676365	2.0502679983184278	1.6368077916799908
0.94	2.9357968749084553	2.070471105119769	1.6556797434532384
0.96	2.9567795011047635	2.090280075596648	1.6742147591627807
0.98	2.9773319061516044	2.1097098003689183	1.6924242633988265
1.	2.997471345924856	2.128774351691759	1.7103191287518107
1.02	3.0172140601246435	2.147487041679591	1.7279097095726503
1.04	3.036575350420548	2.1658604754968285	1.7452058732833573
1.06	3.0555696512355643	2.1839066000236187	1.762217029440982
1.08	3.07421059398466	2.2016367484464263	1.7789521567388358
1.1	3.0925110654802994	2.2190616811723007	1.7954198281123466
1.12	3.110483261128504	2.2361916234214285	1.8116282341014867
1.1400000000000001	3.1281387334628716	2.2530362998134725	1.8275852046083476
1.1600000000000001	3.1454884364977413	2.269604966229138	1.8432982291759756
1.1800000000000002	3.16254276632513	2.285906439198446	1.8587744759037303
1.2000000000000002	3.1793115983304125	2.3019491230405658	1.8740208091041568
1.22	3.1958043213587426	2.3177410349570287	1.8890438057976195
1.24	3.212029869127219	2.3332898282590944	1.903849771132511
1.26	3.227996749144352	2.3486028138923327	1.9184447528115847
1.28	3.243713069370748	2.363686980404643	1.9328345545980934
1.3	3.259186562828991	2.3785490124900894	1.9470247489694779
1.32	3.274424610349047	2.3931953082277646	1.9610206889805089
1.34	3.289434261616122	2.407631995123689	1.974827519393067
1.36	3.304222254670725	2.421864945053257	1.988450187124829
1.3800000000000001	3.3187950339950696	2.435899788193117	2.0018934510651056
1.4000000000000001	3.3331587673074874	2.4497419260225968	2.0151618913022076
1.4200000000000002	3.3473193611734757	2.463396543467966	2.0282599178032195
1.4400000000000002	3.3612824755323247	2.4768686202560515	2.041191778583821
1.4600000000000002	3.375053537228144	2.4901629415377458	2.0539615674029723
1.48	3.3886377526262925	2.503284107836733	2.066573231014463
1.5	3.402040119388089	2.516236544373977	2.0790305760051346
1.52	3.4152654374704485	2.5290245098140427	2.0913372752470285
1.54	3.4283183194107107	2.5416521044756197	2.1034968739888495
1.56	3.441203199951785	2.5541232780448904	2.1155127956103534
1.58	3.4539243450575547	2.566441836827225	2.127388347061186
1.6	3.4664858603644095	2.5786114505698317	2.1391267240045355
1.62	3.478891699110641	2.590635658885421	2.1507310156841952
1.6400000000000001	3.491145669581884	2.6025178773041833	2.1622042095323923
1.6600000000000001	3.5032514421076577	2.6142614029797686	2.17354919553456
1.6800000000000002	3.5152125556410136	2.6258694200723545	2.1847687703660505
1.7000000000000002	3.5270324239508413	2.6373450048305918	2.195865641314564
1.7200000000000002	3.5387143414536917	2.6486911303922493	2.2068424300015668
1.74	3.5502614887101553	2.6599106713219065	2.217701675914434
1.76	3.5616769376086372	2.6710064079028553	2.228445839760879
1.78	3.572963656257569	2.681981030198786	2.2390773066558722
1.8	3.5841245136054387	2.692837141899985	2.249598389151162
1.82	3.5951622838068733	2.703577263967598	2.2600113301161637
1.84	3.6060796503509964	2.714203838088252	2.2703183054790914
1.86	3.6168792099676703	2.7247192299510328	2.2805214268361156
1.8800000000000001	3.627563476325647	2.735125732357474	2.2906227439359546
1.9000000000000001	3.6381348835358915	2.7454255681745257	2.300624247047133
1.9200000000000002	3.648595789472202	2.7556208931401587	2.3105278692140696
1.9400000000000002	3.658948478920433	2.7657137985300038	2.3203354884085
1.9600000000000002	3.669195166566866	2.7757063136934406	2.330048929581605
1.98	3.6793379998354663	2.7856004084665384	2.339669966622486
2.	3.6893790615830717	2.7953979954689263	2.3492003242278834
2.02	3.6993203726609507	2.805100932291453	2.358641679687928
2.04	3.709163894350771	2.8147110235803776	2.3679956645923004
2.06	3.71891153068196	2.8242300230242563	2.377263866461059
2.08	3.72856513063766	2.8336596352487478	2.3864478303040535
2.1	3.738126490255385	2.843001517624408	2.3955490601124634
2.12	3.747597354628634	2.8522572819921983	2.4045690202861456
2.14	3.756979419814604	2.861428496311186	2.41350913699993
2.16	3.76627433465362	2.870516686232603	2.4223707995119477
2.18	3.775483702504949	2.8795233366041777	2.4311553614169257
2.2	3.78460908290363	2.888449892908247	2.4398641418471803
2.22	3.7936519931425257	2.897297762637352	2.4484984266238365
2.24	3.8026139097835925	2.9060683166104253	2.4570594693607646
2.2600000000000002	3.8114962701024324	2.914762890232546	2.4655484925235127
2.2800000000000002	3.820300473469033	2.9233827847012015	2.4739666884453677
2.3000000000000003	3.8290278826687105	2.93192926816182	2.4823152203026337
2.3200000000000003	3.8376798251658464	2.940403576814986	2.4905952230510824
2.3400000000000003	3.8462575943135917	2.9488069159777686	2.4988078043252857
2.3600000000000003	3.8547624505122933	2.9571404611015315	2.5069540453027255
2.38	3.863195622319093	2.965405358748139	2.515035001534249
2.4	3.8715583075112523	2.9736027275267696	2.523051703742311
2.42	3.8798516741055344	2.981733658993096	2.5310051585887043
2.44	3.8880768613356285	2.989799218512743	2.538896349412927
2.46	3.8962349805899263	2.9978004460905825	2.5467262369426944
2.48	3.9043271163113067	3.005738357167549	2.5544957599777147
2.5	3.9123543268609287	3.013613943386497	2.562205836048011
2.52	3.920317645347719	3.021428173328464	2.5698573620478147
2.54	3.9282180804251148	3.0291819932207735	2.577451214846237
2.56	3.9360566170566416	3.036876327618187	2.5849882518755667
2.58	3.94383421725182	3.044512080058441	2.592469311698263
2.6	3.9515518207736515	3.052090133693045	2.59989521455363
2.62	3.959210345819121	3.0596113518949255	2.6072667628847865
2.64	3.9668106896738635	3.0670765788433503	2.6145847418470693
2.66	3.9743537293421913	3.074486640087607	2.6218499197984264
2.68	3.9818403221535648	3.0818423430901367	2.6290630487726627
2.7	3.989271306346578	3.089144477750024	2.636224864936247
2.72	3.9966475016313896	3.0963938169077685	2.6433360890292787
2.74	4.003969709731765	3.1035911168320007	2.6503974267913306
2.7600000000000002	4.011238714907207	3.1107371176891268	2.6574095693728563
2.7800000000000002	4.018455284456476	3.1178325439963213	2.6643731937325184
2.8000000000000003	4.0256201692029805	3.1248781050589014	2.6712889630212597
2.8200000000000003	4.032734103963024	3.131874495392373	2.678157526953457
2.8400000000000003	4.039797807997438	3.1388223951300858	2.6849795221658206
2.8600000000000003	4.046811985447482	3.1457224704169975	2.6917555725643556
2.88	4.053777325755589	3.152575373789889	2.698486289660051
2.9	4.060694504071468	3.159381744544989	2.705172272893509
2.92	4.067564181644457	3.1661422090931532	2.711814109949157
2.94	4.074387006202302	3.1728573813032313	2.718412377059293
2.96	4.081163612317344	3.179527862834205	2.7249676392984474
2.98	4.087894621760217	3.18615424345627	2.731480450868353
3.	4.094580643841805	3.192737101361569	2.737951355373913
3.02	4.1012222757439485	3.1992770034647546	2.7443808860905397
3.04	4.107820102839052	3.205774505693981	2.750769566223123
3.06	4.114374698999453	3.212230153272483	2.7571179091569666
3.08	4.12088662689654	3.218644480991299	2.7634264187009956
3.1	4.127356438290376	3.225018013473273	2.76969558932351
3.12	4.133784674309924	3.231351265428892	2.7759259063807584
3.14	4.140171865724335	3.2376447419039636	2.7821178463385663

==> pics/decay_const_one_int_v1p3_T0p2_negdV.dat <==
-0.24	0.06807632176882161	1.316288386304735
-0.26	0.4607528257745553	1.2850180034440197
-0.28	0.8125042239222151	1.2079017839696713
-0.3	1.1164436327231382	1.0804572063607318
-0.32	1.390194790196497	0.8689340231251104
-0.34	1.7028367480899358	1.9433591882998682
-0.36	1.9001207723850357	1.9946391625869568
-0.38	2.0796080505404935	2.0444591286863503
-0.4	2.246214779768972	2.092579724033095
-0.42	2.403726225733115	2.1389338222556513
-0.44	2.55520894329784	2.1835398110952875
-0.46	2.703307904880799	2.2264579297077924
-0.48	2.8504761467070945	2.2677676169927006
-0.5	2.999177619685928	2.307555522827653
-0.52	3.1521014571686035	2.345909123084265
-0.54	3.31243451749146	2.382913364439501
-0.56	3.484267791799613	2.4186489816821055
-0.5800000000000001	3.673285334360991	2.4531917494883517
-0.6000000000000001	3.888074473570486	2.4866122570807776
-0.6200000000000001	4.1429503803681955	2.518975971627906
-0.6399999999999999	4.465129542760155	2.5503434552775444
-0.6599999999999999	4.918163299593204	2.580770657222897
-0.6799999999999999	5.727008671421963	2.610309235018308
-1.26	0.04001837426778622	3.2642610286580873
-1.28	0.4111915314709475	3.268155772346521
-1.3	0.7195663915394617	3.276652663327703
-1.32	0.9689222909773495	3.2876363632172905
-1.34	1.1725675747851596	3.299886841662639
-1.36	1.342271151123404	3.3127759802297305
-1.3800000000000001	1.4865948438601393	3.3259759167232943
-1.4000000000000001	1.6115443062412511	3.3393070545921724
-1.4200000000000002	1.721363807684932	3.352665957606778
-1.4400000000000002	1.8191140449986771	3.3659904736230803
-1.4600000000000002	1.907053145030069	3.3792420305727346
-1.48	1.98688419750348	3.392396164514009
-1.5	2.0599178093928883	3.4054371957957197
-1.52	2.1271809245086573	3.4183551017832046
-1.54	2.189491251958293	3.4311436072446098
-1.56	2.2475092670137835	3.4437989780901996
-1.58	2.301775280835789	3.4563192365271136
-1.6	2.352736363215017	3.46870363703781
-1.62	2.400766232857727	3.4809523085103575
-1.6400000000000001	2.4461801834067725	3.493066004963418
-1.6600000000000001	2.4892464449860263	3.5050459288918363
-1.6800000000000002	2.5301949458417194	3.5168936041816634
-1.7000000000000002	2.5692241500029507	3.528610783488433
-1.7200000000000002	2.606506452060898	3.540199379975565
-1.74	2.64219247649203	3.5516614165298543
-1.76	2.6764145358099234	3.562998987685135
-1.78	2.709289435993138	3.5742142308988623
-1.8	2.740920770471123	3.5853093047875157
-1.82	2.7714008097356846	3.5962863725903786
-1.84	2.800812068534555	3.6071475895960643
-1.86	2.829228613971578	3.6178950935959917
-1.8800000000000001	2.8567171638715663	3.628530997665929
-1.9000000000000001	2.88333801419798	3.6390573847488428
-1.9200000000000002	2.9091458262400764	3.6494763036386395
-1.9400000000000002	2.9341902980703827	3.6597897660580485
-1.9600000000000002	2.9585167399484766	3.669999744593988
-1.98	2.982166569573593	3.6801081713066046
-2.	3.0051777401167072	3.6901169368683884
-2.02	3.0275851116063692	3.700027890120572
-2.04	3.0494207743624244	3.709842837957784
-2.06	3.070714331662592	3.7195635454703617
-2.08	3.0914931476086136	3.7291917362881555
-2.1	3.1117825651699045	3.738729093080954
-2.12	3.1316060985760035	3.748177258179618
-2.14	3.150985603567847	3.757537834289081
-2.16	3.1699414284732836	3.7668123852700295
-2.18	3.188492548621651	3.7760024369705962
-2.2	3.2066566862379737	3.785109478093047
-2.22	3.2244504176450235	3.7941349610833335
-2.24	3.2418892693400343	3.803080303033771
-2.2600000000000002	3.258987804293127	3.8119468865910506
-2.2800000000000002	3.2757596996290026	3.8207360608632834
-2.3000000000000003	3.292217816696581	3.8294491423210935
-2.3200000000000003	3.3083742643980676	3.838087415688831
-2.3400000000000003	3.324240456535257	3.8466521348227576
-2.3600000000000003	3.3398271638340105	3.8551445235738173
-2.38	3.355144561224612	3.863565776633123
-2.4	3.370202270884308	3.871917060358794
-2.42	3.3850094014867396	3.880199513583117
-2.44	3.399574584049799	3.888414248399361
-2.46	3.4139060047273184	3.8965623509277827
-2.48	3.4280114348500486	3.90464488206061
-2.5	3.441898258486482	3.9126628781859214
-2.52	3.455573497763761	3.9206173518904976
-2.54	3.469043836162316	3.9285092926418312
-2.56	3.4823156399745945	3.9363396674495497
-2.58	3.4953949780978486	3.9441094215065955
-2.6	3.5082876403129197	3.9518194788105476
-2.62	3.5209991541851666	3.9594707427655176
-2.64	3.533534800709658	3.967064096765085
-2.66	3.545899628810371	3.9746004047567514
-2.68	3.558098468792167	3.9820805117884066
-2.7	3.570135944834614	3.989505244537337
-2.72	3.582016486607957	3.996875411822258
-2.74	3.5937443400839673	4.00419180509892
-2.7600000000000002	3.605323577607365	4.011455198939765
-2.7800000000000002	3.6167581072874735	4.018666351498172
-2.8000000000000003	3.6280516817641817	4.025826004957766
-2.8200000000000003	3.63920790639741	4.032934885967296
-2.8400000000000003	3.650230246924762	4.039993706061541
-2.8600000000000003	3.6611220366282455	4.047003162068784
-2.88	3.6718864830470412	4.053963936505182
-2.9	3.6825266742704756	4.060876697956622
-2.92	3.69304558484208	4.067742101448395
-2.94	3.7034460813031855	4.074560788803148
-2.96	3.713730927402107	4.0813333889875265
-2.98	3.7239027889927	4.088060518447876
-3.	3.7339642386442806	4.094742781435417
-3.02	3.743917759982962	4.101380770321223
-3.04	3.7537657517830016	4.107975065901406
-3.06	3.763510531825118	4.1145262376927985
-3.08	3.7731543405375865	4.121034844219511
-3.1	3.782699344434546	4.127501433290666
-3.12	3.792147639364899	4.1339265422696005
-3.14	3.8015012535842128	4.140310698334863
-3.16	3.810762150661004	4.146654418733275
-3.18	3.819932232228059	4.152958211025344
-3.2	3.8290133405885065	4.15922257332326
-3.22	3.838007261185846	4.165447994521802
-3.24	3.846915724946265	4.17163495452231
-3.2600000000000002	3.855740410501132	4.177783924450029
-3.2800000000000002	3.8644829462969783	4.183895366865039
-3.3000000000000003	3.8731449125996322	4.189969735966958
-3.3200000000000003	3.8817278433989193	4.196007477793664
-3.3400000000000003	3.8902332282197487	4.202009030414241
-3.3600000000000003	3.8986625138450344	4.207974824116315
-3.3800000000000003	3.9070171059555836	4.213905281587991
-3.4	3.9152983706917244	4.219800818094582
-3.42	3.9235076361410473	4.225661841650266
-3.44	3.931646193756521	4.231488753184893
-3.46	3.939715299708759	4.237281946706051
-3.48	3.947716176176163	4.243041809456592
-3.5	3.9556500125762604	4.248768722067728
-3.52	3.9635179667414993	4.254463058707876
-3.54	3.9713211660424528	4.260125187227378
-3.56	3.9790607084612173	4.2657554692992194
-3.58	3.986737663617667	4.2713542605558885
-3.6	3.994353073751027	4.276921910722507
-3.62	4.001907954659066	4.282458763746329
-3.64	4.009403296597108	4.287965157922749
-3.66	4.016840065138906	4.293441426017917
-3.68	4.0242192020013015	4.298887895388058
-3.7	4.031541625834508	4.304304888095641
-3.72	4.038808232979714	4.309692721022449
-3.74	4.046019898195581	4.315051705979649
-3.7600000000000002	4.053177475355246	4.320382149815007
-3.7800000000000002	4.0602817981152	4.325684354517295
-3.8000000000000003	4.067333680557372	4.330958617317953
-3.8200000000000003	4.074333917805778	4.33620523079016
-3.8400000000000003	4.081283286618879	4.341424482945337
-3.8600000000000003	4.088182545958792	4.346616657327164
-3.8800000000000003	4.095032437538488	4.351782033103236
-3.9	4.101833686347917	4.356920885154351
-3.92	4.108587001160093	4.362033484161578
-3.94	4.11529307501802	4.367120096691109
-3.96	4.121952585703338	4.372180985277015
-3.98	4.128566196187508	4.377216408501928
-4.	4.135134555066287	4.382226621075705

==> pics/decay_const_one_int_v1p5_T0p20p80p1.dat <==
0.2	1.398865511932322	1.0086617468041952	0.7414076803841219	0.5429963784245716	0.3887970772951281	0.26529001020530896	0.16415916068417938
0.4	2.084571855408616	1.6854669036702987	1.4065512672857068	1.194424471006046	1.0251762149405894	0.8859365454974385	0.7689226205410806
0.6000000000000001	2.4877997212754646	2.0859377874402503	1.8032603872965478	1.5864742204918214	1.4117989735571121	1.26650729717966	1.142961803229099
0.8	2.7744734986603983	2.371359438809372	2.0869527541976827	1.8679884924126304	1.690722822654307	1.5424711910325637	1.41564330905674
1.	2.9970674352911724	2.593268909772948	2.3079121099167397	2.0877422933490117	1.909029133794096	1.7591044105188685	1.6303964526642565
1.2	3.1790533853373155	2.774836378298704	2.488897179728876	2.267985517075837	2.0883770607501453	1.9374109608738503	1.8075241080690512
1.4000000000000001	3.3329828986425984	2.9284899297026197	2.6421661044354603	2.4207633861793587	2.240560467934154	2.0889002495285487	1.95822402566139
1.6	3.466360292141209	3.0616750974412694	2.7750831012986934	2.5533374983564063	2.3727186527507285	2.2205715488893203	2.0893399469772596
1.8	3.5840315250736197	3.179206741973761	2.8924198833290573	2.6704248726880473	2.4895030652482943	2.3370006857742704	2.2053629681907503
2.	3.689308163202732	3.2843786398281045	2.997445498402702	2.775263118906096	2.594113477433748	2.4413435773634187	2.309399580555564
2.2	3.7845537235825915	3.379543498381771	3.092497607787312	2.870170730706903	2.688845249753186	2.5358686786475477	2.4036877887339005
2.4000000000000004	3.871514214452615	3.466440432749993	3.1793057229748887	2.956864967121155	2.775400823760778	2.6222611532459017	2.4898931414761436
2.6000000000000005	3.9515161054144623	3.5463913400295737	3.259185366108679	3.036653207895471	2.855077717043115	2.7018069964737537	2.569288522470297
2.8000000000000003	4.025590819007095	3.6204245081512827	3.333160452515596	3.1105537785885318	2.9288874766278927	2.77550982367269	2.6428685045768954
3.0000000000000004	4.0945562200991725	3.689355592335572	3.4020435537650267	3.1793753060130023	2.997633941055417	2.8441678636792815	2.711424911827938
3.2	4.159071781212284	3.7538424697252815	3.4664903198171646	3.2437705894015605	3.0619664465490297	2.9084263915793187	2.775598376947264
3.4000000000000004	4.219677011493435	3.814423473383635	3.5270374414294423	3.304274216429277	3.122417024347084	2.9688144381531854	2.835914497396008
3.6000000000000005	4.276818895220545	3.871544704639422	3.584129786669016	3.361329475271624	3.1794270411195718	3.02577111326066	2.892809798470964
3.8000000000000003	4.330871908367881	3.9255799658065333	3.6381402167216983	3.415308021065263	3.23336668449884	3.0796648799346795	2.946650766732988
4.	4.382152899117084	3.976845583642993	3.6893843297703377	3.466524518062714	3.2845494818945773	3.130807928902037	2.997748060068145
4.2	4.4309323367991995	4.0256116186512205	3.738131614982199	3.5152477228794923	3.333243297905763	3.1794670754840504	3.046367289900734
4.4	4.4774429434560945	4.0721104685744685	3.784614016835328	3.561708998702604	3.37967878767942	3.2258721416442	3.0927373217924456
4.6000000000000005	4.5218864064242315	4.116543560774257	3.8290325992869496	3.606108943352139	3.424055981109517	3.270222488747871	3.137056749400958
4.800000000000001	4.56443866215848	4.159086621282094	3.8715627941988164	3.648622611296006	3.4665494727530355	3.3126921698125416	3.179499003641479
5.000000000000001	4.605254101363016	4.199893868980261	3.912358580225671	3.6894036729518542	3.5073125573170163	3.3534340370344777	3.220216428207032
5.2	4.644468949344877	4.23910138773535	3.951555843466634	3.728587760628481	3.5464805577077514	3.3925830488211073	3.2593435625286773
5.4	4.682204008401821	4.276829862542809	3.989275104888137	3.7662951847722903	3.5841735276785798	3.430258956458921	3.2969998101310587
5.6000000000000005	4.718566901481507	4.313186818393633	4.025623752494646	3.8026331575555914	3.6204984649726426	3.4665685049766592	3.3332916254174405
5.800000000000001	4.753653922138519	4.348268466515847	4.060697882378093	3.8376976272702024	3.6555511376135748	3.5016072499073463	3.3683143195025886
6.000000000000001	4.787551570884471	4.382161237817488	4.094583828098376	3.8715748024989924	3.689417601733947	3.5354610676553566	3.4021535620186403
6.2	4.820337839638552	4.414943065043224	4.12735943963382	3.904342426954823	3.7221754714067576	3.5682074194354403	3.434886638291335
6.4	4.852083292269301	4.446684461491606	4.159095159548098	3.936070852376561	3.7538949875565795	3.5999164154944103	3.4665835081770666
6.6000000000000005	4.8828519788790254	4.477449433837324	4.189854933768947	3.966823946686282	3.784639922922728	3.6306517163139547	3.497307702947417
6.800000000000001	4.912702213613191	4.5072962587612135	4.219696986568822	3.9966598668542734	3.8144683523461147	3.660471299861669	3.527117089052861
7.000000000000001	4.941687239733289	4.536278147064771	4.248674483340292	4.025631719955929	3.8434333117314963	3.689428118086717	3.556064521784059
7.2	4.969855801009368	4.564443814280057	4.2768361001112085	4.053788131282364	3.8715833644460713	3.7175706613017176	3.5841984073360997
7.4	4.997252634833979	4.5918379731401595	4.30422651511553	4.08117373475701	3.8989630903286474	3.744943445533749	3.6115631882535073
7.6000000000000005	5.02391889958302	4.61850176040841	4.33088683487928	4.107829598067206	3.9256135096578797	3.771587435121971	3.6381997644518895
7.800000000000001	5.049892546472114	4.644473108293198	4.356854965017738	4.133793592668903	3.9515724521904496	3.7975404106166546	3.664145859807323
8.	5.075208644339952	4.669787068862718	4.382165934134773	4.1591007170243754	3.9768748795920446	3.8228372902592604	3.6894363425425665

==> pics/decay_const_one_int_v1p5_T0p20p80p1_mott.dat <==
0.2	2.9837641870054648	2.5867733227066494	2.3137673885196803	2.1106731775449883	1.952831199351606	1.8266497410982798	1.723716658591252
0.4	3.1905806707440085	2.7865101043357146	2.502819586608465	2.2861506390693807	2.112626398230562	1.9694010863497902	1.8487069139814911
0.6000000000000001	3.359083008520462	2.9538394213196004	2.667812975203867	2.4477283910193663	2.2698221925395177	2.1213822608687476	1.9947845180081585
0.8	3.5004148164009656	3.094934966666575	2.808158873763323	2.586829621837914	2.4072113079568496	2.2566270519536946	2.127493853911148
1.	3.6223029143111676	3.216793303864227	2.9297140904414394	2.707814417280013	2.5273678896098906	2.3757102120492246	2.2452735824633367
1.2	3.7296467391964856	3.3241545965921557	3.0369286613634356	2.814720683993663	2.6338084099854955	2.4815330962468307	2.3503337513732117
1.4000000000000001	3.8256911133370304	3.420223236876391	3.1329144591864027	2.9105178649477788	2.7293133066150546	2.5766448728935103	2.444955067832176
1.6	3.9126883257572374	3.5072413346960336	3.219879283924353	2.99735602310051	2.8159525970168007	2.6630146923738622	2.530986789125058
1.8	3.9922656087737374	3.5868343462642804	3.2994343317545973	3.076819888703735	2.8952727892101304	2.742139689959726	2.609866269741858
2.	4.065638167470169	3.6602179831801784	3.372788799786243	3.150105250788756	2.968449577137525	2.8151690573728274	2.6827101377368954
2.2	4.133738705801375	3.728325924648097	3.4408731284246477	3.2181351620409235	3.036394581781598	2.8829990821496425	2.7503956217819714
2.4000000000000004	4.197299659379416	3.7918915262711916	3.504418929240742	3.281636862074157	3.0998281004149604	2.946340626646756	2.813621753318332
2.6000000000000005	4.256907406641261	3.851501909063124	3.5640123090250015	3.341193707930741	3.1593290382911796	3.0057664873947743	2.872953619196416
2.8000000000000003	4.313039190053055	3.907634880611447	3.6201304407076127	3.3972810512561162	3.2153697595744886	3.0617449022797776	2.9288542261980055
3.0000000000000004	4.36608898128881	3.9606848316283374	3.673167290205538	3.450291597784736	3.268340887386768	3.1146636066771065	2.9817076382328382
3.2	4.416386051724217	4.010981340472212	3.7234521343060893	3.5005537197757004	3.318569294987998	3.164847391652578	3.031835994916974
3.4000000000000004	4.464208595571714	4.058802824973078	3.7712631659935947	3.5483449407120866	3.3663313974158293	3.212571132410556	3.0795122095587786
3.6000000000000005	4.509793915065144	4.104386749800429	3.8168376756059645	3.5939020424823345	3.4118631379270203	3.2580696085790684	3.1249695795493624
3.8000000000000003	4.5533461644914395	4.147937387019131	3.860379795876037	3.6374287632572484	3.455367607668366	3.301545015452143	3.1684091599703352
4.	4.5950423271815675	4.189631805184315	3.902066481388991	3.6791017458152098	3.4970209417572256	3.3431727872247903	3.2100054940176053
4.2	4.635036891171598	4.229624553807066	3.9420521867734446	3.719075194540097	3.5369769404134144	3.3831061679148187	3.2499111197760495
4.4	4.673465551504706	4.268051372049847	3.9804725711266284	3.7574845650189794	3.5753707333348292	3.4214798403371147	3.2882601538800653
4.6000000000000005	4.7104481741867765	4.3050321573297605	4.017447463591259	3.7944495189915686	3.612321716527076	3.4584128374657848	3.325171170239182
4.800000000000001	4.746091192871478	4.34067336539053	4.0530832612051935	3.830076314418051	3.64793592910491	3.494010900583293	3.360749534270546
5.000000000000001	4.7804895646095185	4.375069968528062	4.08747488544446	3.8644597562156497	3.682307994150402	3.528368406256821	3.3950893120744743
5.2	4.813728379188864	4.40830706674799	4.120707392074089	3.897684801704143	3.7155227166911162	3.5615699538351446	3.428274844495507
5.4	4.845884193652311	4.440461223621205	4.152857305967667	3.929827892033212	3.7476564094054927	3.5936916831369032	3.4603820545405335
5.6000000000000005	4.877026146808237	4.471601581783248	4.183993735771368	3.9609580642001765	3.7787780002025313	3.6248023758252215	3.4914795408122523
5.800000000000001	4.907216896143224	4.5017908005793865	4.214179310865906	3.991137885923153	3.8089499636143667	3.6549643819462383	3.52162949784234
6.000000000000001	4.936513410257155	4.53108584904366	4.243470973781039	4.02042424638959	3.8382291087877105	3.684234404086089	3.5508884953529245
6.2	4.964967642917525	4.559538680357875	4.27192065418343	4.04886902890267	3.866667249926476	3.7126641647569425	3.5793081417462687
6.4	4.992627109464235	4.587196808557745	4.2995758451867285	4.0765196861021815	3.8943117797359235	3.7403009773851372	3.606935651966065
6.6000000000000005	5.019535382160179	4.61410380410769	4.326480098591442	4.103419734313079	3.92120616232825	3.7671882372276158	3.6338143358860693
6.800000000000001	5.045732517867692	4.640299721744348	4.352673452443188	4.1296091803692505	3.9473903588659094	3.7933658453931414	3.659984020273123
7.000000000000001	5.071255428911285	4.665821471462796	4.3781928017755085	4.1551248917471595	3.972901196723155	3.8188705766725595	3.6854814149307544
7.2	5.096138205996899	4.690703141527384	4.403072221411381	4.180000918859044	3.9977726909740197	3.843736399927163	3.7103404316969413
7.4	5.120412400476555	4.714976280803355	4.427343248114555	4.204268776778101	4.022036325446688	3.8679947582297944	3.734592463432165
7.6000000000000005	5.144107271980048	4.738670146437297	4.451035128114315	4.227957692403523	4.04572129932667	3.8916748147056097	3.758266628898953
7.800000000000001	5.167250006416057	4.7618119218931785	4.474175035006239	4.251094822056809	4.068854744280236	3.914803669015479	3.7813899884400555
8.	5.189865908517686	4.784426909522411	4.496788262204675	4.27370544367511	4.091461916248058	3.937406548610228	3.803987734554705

==> pics/decay_const_one_int_v1p5_T0p20p80p3_mott_denser.dat <==
0.06	2.833664745026391	0.1048305793955645	1.7188305380988782
0.08	2.848831760244023	2.0645567987017275	1.723716658591252
0.1	2.868941220120516	2.07123550546309	1.7312835745655213
0.12	2.8911501866224194	2.0820175145237387	1.7408474883773544
0.14	2.9142183579504	2.095467098277496	1.7519076690738982
0.16	2.9375350507570777	2.1106731775449883	1.7640905217379363
0.18	2.9607765938524917	2.1270344272570023	1.7771130642140034
0.2	2.9837641870054648	2.1441419522783454	1.7907582979776737
0.22	3.006397693542895	2.161711292027521	1.8048581461372206
0.24	3.02862203097705	2.17954108942869	1.8192813605503142
0.26	3.050408942810175	2.1974869710015343	1.833924781655372
0.28	3.071746584995295	2.2154444979235204	1.8487069139814911
0.3	3.0926333256373284	2.233337731086865	1.8635631339754648
0.32	3.1130739292310023	2.2511113819018633	1.8784420691577906
0.34	3.133077145827789	2.2687253162101517	1.893302831130622
0.36	3.152654156254405	2.2861506390693807	1.908112879745713
0.38	3.1718175538776388	2.303366863613482	1.9228463596510212
0.4	3.1905806707440085	2.3203598368579903	1.9374827943326691
0.42	3.2089571291989794	2.33712020255175	1.9520060534289112
0.44	3.2269605436041724	2.353642250518656	1.966403530831452
0.46	3.2446043233312793	2.369923047698707	1.9806654867150413
0.48	3.261901544822754	2.3859617768638257	1.9947845180081585
0.5	3.2788648711248043	2.4017592300132904	2.0087551301880775
0.52	3.295506504212649	2.4173174180454415	2.022573389509333
0.54	3.3118381600089672	2.432639268567681	2.036236639449162
0.56	3.3278710590783356	2.4477283910193663	2.0497432686945634
0.5800000000000001	3.343615928081158	2.4625888935519398	2.063092520699412
0.6000000000000001	3.359083008520462	2.4772252399481345	2.0762843369208035
0.6200000000000001	3.3742820703255756	2.491642137684683	2.0893192274552583
0.6399999999999999	3.3892224285281998	2.505844450337123	2.1021981640524654
0.6599999999999999	3.4039129617910424	2.519837129092593	2.1149224914701077
0.6799999999999999	3.418362131909572	2.533625159318229	2.127493853911148
0.7	3.432578003666326	2.5472135190304224	2.1399141339019367
0.72	3.446568264604038	2.5606071467965448	2.1521854014610144
0.74	3.460340244418858	2.5738109171287302	2.1643098718023444
0.76	3.473900933772946	2.586829621837914	2.1762898701333535
0.78	3.4872570023964773	2.599667956134361	2.1881278023636512
0.8	3.5004148164009656	2.612330508509355	2.1998261307479154
0.8200000000000001	3.513380454762024	2.624821753627991	2.2113873536549526
0.8400000000000001	3.5261597249569014	2.6371460476173745	2.222813988792693
0.8600000000000001	3.538758177760393	2.649307625256202	2.2341085593318013
0.8800000000000001	3.551181121215947	2.6613105986689796	2.2452735824633367
0.8999999999999999	3.563433633807709	2.673158957205751	2.2563115600023207
0.9199999999999999	3.57552057686468	2.6848565682496903	2.267224970712271
0.94	3.5874466062322714	2.69640717874537	2.2780162640781296
0.96	3.5992161832476857	2.707814417280013	2.2886878552986736
0.98	3.610833585057047	2.7190817965826075	2.2992421213055354
1.	3.6223029143111676	2.7302127163320677	2.309681397646353
1.02	3.6336281082770223	2.7412104661864913	2.32000797609497
1.04	3.644812947399903	2.7520782289629535	2.3302241028727044
1.06	3.6558610633506525	2.7628190839112485	2.340331977382525
1.08	3.6667759465901795	2.7734360100363875	2.3503337513732117
1.1	3.6775609534819202	2.7839318894337306	2.360231528462881
1.12	3.6882193129815715	2.794309510608496	2.3700273639623664
1.1400000000000001	3.698754132931031	2.8045715717571538	2.379723264947505
1.1600000000000001	3.709168405982487	2.814720683993663	2.3893211905375136
1.1800000000000002	3.7194650151764836	2.8247593745072073	2.3988230523427196
1.2000000000000002	3.7296467391964856	2.8346900896415423	2.4082307150507734
1.22	3.7397162573209486	2.8445151978889363	2.4175459971248188
1.24	3.749676154092507	2.854236992793454	2.4267706715914397
1.26	3.759528923722285	2.863857695760692	2.435906466899239
1.28	3.769276974246824	2.8733794587718138	2.444955067832176
1.3	3.7789226314529	2.8828043670014787	2.453918116463846
1.32	3.7884681425855242	2.8921344413397794	2.4627972131414166
1.34	3.7979156798525096	2.901371640819141	2.4715939174894324
1.36	3.80726734373857	2.9105178649477788	2.4803097494253237
1.3800000000000001	3.816525166140869	2.9195749559515827	2.4889461901798846
1.4000000000000001	3.8256911133370304	2.9285447009266834	2.497504683316942
1.4200000000000002	3.8347670887961014	2.937428833905338	2.505986635747486
1.4400000000000002	3.843754935842012	2.9462290378376177	2.5143934187343957
1.4600000000000002	3.8526564401784538	2.9549469464919236	2.5227263688844377
1.48	3.8614733322837544	2.9635841462769363	2.530986789125058
1.5	3.8702072896833553	2.9721421779881587	2.5391759496637722
1.52	3.878859939107235	2.980622538481706	2.5472950889284682
1.54	3.8874328585392113	2.9890266822783382	2.5553454144874674
1.56	3.8959275791642556	2.99735602310051	2.5633281039481353
1.58	3.904345587219911	3.005611935345335	2.5712443058335595
1.6	3.9126883257572374	3.0137957554958703	2.5790951404366913
1.62	3.9209571963166896	3.021908783473713	2.586881700651642
1.6400000000000001	3.9291535605233663	3.029952283935157	2.594605052782089
1.6600000000000001	3.937278741606632	3.037927487513492	2.602266237326717
1.6800000000000002	3.9453340258480005	3.0458355920099	2.609866269741858
1.7000000000000002	3.9533206639614358	3.053677763534977	2.6174061411814997
1.7200000000000002	3.961239872409718	3.0614551376033834	2.6248868192150296
1.74	3.9690928346604166	3.069168820183393	2.632309248522962
1.76	3.976880702384675	3.076819888703735	2.6396743515711374
1.78	3.984604596601989	3.0844093930192487	2.646983029263747
1.8	3.9922656087737374	3.091938356337508	2.6542361615757923
1.82	3.9998648018481653	3.099407776108034	2.6614346081652975
1.84	4.007403211259651	3.106818624875782	2.6685792089660074
1.86	4.014881845884138	3.1141718511005494	2.67567078476085
1.8800000000000001	4.022301688953509	3.121468379943811	2.6827101377368954
1.9000000000000001	4.02966369893059	3.1287091140244363	2.6896980520223126
1.9200000000000002	4.03696881034707	3.135894934144684	2.696635294205762
1.9400000000000002	4.04421793460615	3.1430266999878658	2.703522613838846
1.9600000000000002	4.051411960751443	3.150105250788756	2.71036074392215
1.98	4.058551756204207	3.157131405978199	2.717150401375392
2.	4.065638167470169	3.16410596580287	2.7238922874921028
2.02	4.072672020817495	3.1710297119213804	2.730587088379535
2.04	4.079654122927402	3.17790340797773	2.7372354753841037
2.06	4.0865852615185725	3.1847278001531163	2.7438381055029275
2.08	4.093466205946783	3.191503617696929	2.7503956217819714
2.1	4.100297707780782	3.198231573438153	2.756908653701191
2.12	4.107080501355623	3.2049123642775674	2.763377817547166
2.14	4.113815304304561	3.2115466716619543	2.7698037167735867
2.16	4.120502818070252	3.2181351620409235	2.776186942350194
2.18	4.127143728396501	3.224678487307042	2.7825280731002633
2.2	4.133738705801375	3.2311772852200944	2.7888276760274207
2.22	4.140288406032335	3.237632179816124	2.7950863066318035
2.24	4.146793470504431	3.2440437818017642	2.801304509216233
2.2600000000000002	4.153254526722207	3.250412688934686	2.8074828171824917
2.2800000000000002	4.159672188686088	3.2567394863905315	2.813621753318332
2.3000000000000003	4.166047057283803	3.263024747117042	2.8197218300752573
2.3200000000000003	4.172379720667709	3.269269032175816	2.8257835498376367
2.3400000000000003	4.17867075461844	3.275472891072253	2.831807405183313
2.3600000000000003	4.184920722895578	3.281636862074157	2.837793879136055
2.38	4.191130177575854	3.287761472519426	2.8437434454102024
2.4	4.197299659379416	3.293847239113312	2.8496565686475854
2.42	4.203429697984692	3.2998946682155994	2.8555337046473053
2.44	4.209520812332299	3.305904256118233	2.861375300588224
2.46	4.215573510918433	3.3118764893136143	2.8671817952448353
2.48	4.221588292078259	3.3178118447540332	2.872953619196416
2.5	4.2275656442596485	3.3237107901025467	2.8786911950298895
2.52	4.233506046287556	3.3295737839757304	2.884394937536564
2.54	4.239409967619709	3.3354012761783634	2.890065253902871
2.56	4.245277868593623	3.341193707930741	2.8957025438954904
2.58	4.251110200665496	3.3469515120884843	2.901307200040872
2.6	4.256907406641261	3.3526751133555104	2.9068796077995276
2.62	4.262669920900048	3.3583649284900905	2.9124201457350107
2.64	4.268398169610442	3.364021366504539	2.917929185678163
2.66	4.2740925709397555	3.3696448288585703	2.923407092886292
2.68	4.279753535256625	3.3752357096466197	2.9288542261980055
2.7	4.285381465327045	3.380794395779426	2.934270938183232
2.72	4.290976756504446	3.3863212671600103	2.9396575752892296
2.74	4.296539796913545	3.391816696854221	2.945014477982195
2.7600000000000002	4.302070967628659	3.3972810512561162	2.950341980884913
2.7800000000000002	4.307570642846412	3.4027146902484047	2.9556404129104887
2.8000000000000003	4.313039190053055	3.408117967357989	2.9609100973922997
2.8200000000000003	4.318476970186887	3.4134912299068985	2.9661513522102605
2.8400000000000003	4.323884337795457	3.41883481915871	2.971364489913635
2.8600000000000003	4.32926164118827	3.4241490704606887	2.976549817840297
2.88	4.334609222584727	3.429434313381772	2.9817076382328382
2.9	4.339927418257765	3.434690871846421	2.9868382483513334
2.92	4.3452165586731875	3.439919064264726	2.9919419405831253
2.94	4.350476968624912	3.4451192036586558	2.997019002549537
2.96	4.355708967366224	3.450291597784736	3.0020697172096904
2.98	4.360912868737268	3.4554365492532444	3.0070943629616127
3.	4.36608898128881	3.4605543556439384	3.012093213740453
3.02	4.371237608402383	3.465645309618703	3.0170665391142557
3.04	4.376359048407232	3.4707096990307704	3.0220146043769973
3.06	4.3814535946935536	3.4757478070311487	3.026937670639382
3.08	4.386521535822928	3.480759912171975	3.031835994916974
3.1	4.391563155635413	3.4857462885070953	3.036709830216237
3.12	4.396578733353638	3.490707205689701	3.041559425618255
3.14	4.401568543684199	3.495642929067614	3.046385026360212
3.16	4.406532856916172	3.5005537197757004	3.0511868739149075
3.18	4.411471939016661	3.5054398348259315	3.055965206068029
3.2	4.416386051724217	3.5103015271950144	3.060720256993685
3.22	4.421275452639401	3.515139045909718	3.065452257327778
3.24	4.426140395312929	3.5199526361298705	3.070161434239675
3.2600000000000002	4.430981129331513	3.5247425392291283	3.074848011502018
3.2800000000000002	4.435797900401488	3.5295089928738133	3.0795122095587786
3.3000000000000003	4.440590950430048	3.5342522310995146	3.084154245591612
3.3200000000000003	4.445360517604493	3.538972484385724	3.088774333584574
3.3400000000000003	4.4501068364692555	3.5436699797286706	3.093372684387224
3.3600000000000003	4.45483013800117	3.5483449407120866	3.0979495057761697
3.3800000000000003	4.459530649682346	3.5529975875763715	3.1025050025151213
3.4	4.464208595571714	3.557628137285849	3.107039376413451
3.42	4.468864196374249	3.5622368035943843	3.111552826383397
3.44	4.4734976695087205	3.566823797109362	3.116045548495754
3.46	4.478109229173663	3.571389325353992	3.120517736034402
3.48	4.482699086411604	3.5759335928281994	3.1249695795493624
3.5	4.4872674491717	3.5804568010678537	3.1294012669087174
3.52	4.491814522370916	3.5849591487025987	3.1338129833491912
3.54	4.496340507953528	3.589440831512378	3.1382049115256203

==> pics/decay_const_one_int_v1p5_T0p20p80p3_semi_denser.dat <==
0.06	0.2301564890060961	1.1694990805994752	0.07629015081185195
0.08	0.5055589409466927	0.08330615442407412	0.16415916068417938
0.1	0.7211314380572438	0.2199624768594835	0.24455821050346901
0.12	0.8983354263757345	0.3398083924353418	0.31872403068049926
0.14	1.0488078558129974	0.4466152223457654	0.38760167362581216
0.16	1.1795764795882087	0.5429963784245716	0.45193038004124686
0.18	1.2952143613735125	0.630840959358305	0.5122999553227068
0.2	1.398865511932322	0.711560868291819	0.5691890248394881
0.22	1.492784889679407	0.7862403294972222	0.6229917351005412
0.24	1.5786450949718007	0.8557308108266272	0.674036851318382
0.26	1.6577211979258346	0.920713720058595	0.7226017120404649
0.28	1.7310075737000765	0.9817432126681883	0.7689226205410806
0.3	1.7992947228558047	1.0392762563996756	0.8132027143402768
0.32	1.8632214778772915	1.0936942652720607	0.8556180156436042
0.34	1.923311494736267	1.1453189996417121	0.8963221470477385
0.36	1.9799993864572638	1.194424471006046	0.9354500526584926
0.38	2.0336498388301307	1.241246003117571	0.9731209676100876
0.4	2.084571855408616	1.2859872304404434	1.009440812282412
0.42	2.133029549430254	1.3288255749786495	1.0445041409549112
0.44	2.1792504410297027	1.3699165834162161	1.0783957416254468
0.46	2.223431921421567	1.4093973988374269	1.111191959983418
0.48	2.2657463495892616	1.4473895670430728	1.142961803229099
0.5	2.3063451146425358	1.4840013253951885	1.1737678666735534
0.52	2.3453619059803863	1.5193294850159753	1.2036671165379165
0.54	2.382915369731338	1.553460990353033	1.2327115551977157
0.56	2.4191112847213923	1.5864742204918214	1.2609487896581408
0.5800000000000001	2.45404435863785	1.6184400820501899	1.2884225198509132
0.6000000000000001	2.4877997212754646	1.6494229325898546	1.3151729600937676
0.6200000000000001	2.520454174181248	1.6794813652285734	1.3412372045135605
0.6399999999999999	2.552077242889186	1.7086688788288775	1.366649545235647
0.6599999999999999	2.5827320680287076	1.7370344532746946	1.3914417505571726
0.6799999999999999	2.6124761640401517	1.7646230455634209	1.41564330905674
0.7	2.641362068424046	1.7914760194751227	1.439281644576663
0.72	2.6694378999483432	1.8176315192383745	1.4623823061920238
0.74	2.6967478407179812	1.8431247957496797	1.4849691366130684
0.76	2.7233325542397977	1.8679884924126304	1.5070644219213545
0.78	2.7492295494177674	1.8922528964626555	1.5286890250908822
0.8	2.7744734986603983	1.915946160670331	1.5498625053754547
0.8200000000000001	2.799096516871735	1.939094499524096	1.570603225335564
0.8400000000000001	2.823128406960675	1.9617223633449647	1.5909284470218865
0.8600000000000001	2.84659687657771	1.9838525932513809	1.6108544186179514
0.8800000000000001	2.8695277300333326	2.00550655945138	1.6303964526642565
0.8999999999999999	2.8919450387326466	2.026704284972932	1.6495689968338505
0.9199999999999999	2.9138712929488078	2.0474645566367125	1.6683856981005332
0.94	2.9353275373354495	2.0678050248206126	1.68685946103125
0.96	2.956333492224488	2.0877422933490117	1.7050025008410474
0.98	2.9769076624626134	2.107292000658504	1.7228263917685886
1.	2.9970674352911724	2.1264688932381186	1.7403421112618624
1.02	3.016829168567795	2.145286892210695	1.7575600804046787
1.04	3.036208270450624	2.1637591538108523	1.7744902009632975
1.06	3.055219271518418	2.181898124419568	1.7911418893883362
1.08	3.0738758901718697	2.1997155907335197	1.8075241080690512
1.1	3.0921910920534326	2.2172227255766037	1.8236453941031414
1.12	3.1101771441308528	2.234430129800734	1.8395138858167364
1.1400000000000001	3.127845664008815	2.25134787066981	1.8551373472429444
1.1600000000000001	3.1452076649656386	2.267985517075837	1.8705231907457558
1.1800000000000002	3.16227359715195	2.2843521718958026	1.8856784979557601
1.2000000000000002	3.1790533853373155	2.3004565017636116	1.900610039167404
1.22	3.19555646354629	2.316306764501363	1.9153242913316892
1.24	3.2117918068865574	2.3319108344271227	1.9298274547652492
1.26	3.227767960837581	2.3472762257340354	1.9441254686842397
1.28	3.2434930682398324	2.362410114114095	1.95822402566139
1.3	3.258974894197009	2.3773193567828224	1.9721285850944983
1.32	3.2742208490827553	2.392010511044573	1.9858443857668846
1.34	3.289238009821881	2.4064898515243187	1.9993764575723054
1.36	3.3040331395993334	2.4207633861793587	2.0127296324702764
1.3800000000000001	3.3186127061342594	2.4348368711931285	2.0259085547318887
1.4000000000000001	3.3329828986425984	2.4487158248434566	2.0389176905305524
1.4200000000000002	3.347149643599758	2.462405540429067	2.051761336927402
1.4400000000000002	3.3611186194036793	2.475911098329788	2.0644436302967923
1.4600000000000002	3.3748952700289814	2.4892373772695446	2.0769685542331473
1.48	3.3884848177546556	2.502389064844216	2.0893399469772596
1.5	3.4018922750394416	2.515370667371565	2.1015615083965895
1.52	3.41512245561255	2.5281865191146493	2.1136368065513382
1.54	3.4281799848413144	2.5408407909261164	2.12556928387567
1.56	3.4410693094313327	2.5533374983564063	2.1373622630005658
1.58	3.453794706510217	2.565680509265453	2.1490189522432783
1.6	3.466360292141209	2.577873550973533	2.1605424507859032
1.62	3.4787700293093855	2.5899202169848325	2.1719357535639574
1.6400000000000001	3.4910277354186183	2.6018239733136217	2.1832017558843497
1.6600000000000001	3.503137089335456	2.613588164441054	2.19434325779045
1.6800000000000002	3.515101638011915	2.6252160189282936	2.2053629681907503
1.7000000000000002	3.5269248027172844	2.636710654709149	2.2162635087662856
1.7200000000000002	3.538609884906195	2.6480750840843523	2.2270474176709882
1.74	3.550160071748231	2.6593122184369853	2.2377171530378908
1.76	3.5615784413421325	2.6704248726880473	2.2482750963033813
1.78	3.5728679676360904	2.681415769508623	2.2587235553606106
1.8	3.5840315250736197	2.692287543304838	2.269064767552675
1.82	3.5950718929831695	2.703042743989966	2.279300902514996
1.84	3.6059917597286306	2.7136838405572017	2.289434064876225
1.86	3.6167937266355117	2.724213224465651	2.2994662968257003
1.8800000000000001	3.6274803117078998	2.734633212851102	2.309399580555564
1.9000000000000001	3.6380539531488516	2.744946051572346	2.3192358405847515
1.9200000000000002	3.648517012696956	2.7551539181030487	2.328976945971526
1.9400000000000002	3.658871778790399	2.7652589242785655	2.3386247124210104
1.9600000000000002	3.6691204695687767	2.775263118906096	2.3481809042936512
1.98	3.6792652357231086	2.7851684902465754	2.3576472365201413
2.	3.689308163202732	2.794976968375551	2.367025376427857
2.02	3.6992512757877503	2.8046904274301827	2.3763169454839215
2.04	3.7090965375350584	2.814310687748833	2.3855235209591714
2.06	3.718845855105142	2.823839517909399	2.3946466375173983
2.08	3.728501079976772	2.8332786366718987	2.4036877887339005
2.1	3.7380640105557994	2.842629714831108	2.412648428547003
2.12	3.747536394184231	2.8518943769835845	2.421529972646118
2.14	3.756919929055221	2.86107420321428	2.4303337997995524
2.16	3.766216266038919	2.870170730706903	2.4390612531254154
2.18	3.775427010424456	2.8791854552820375	2.447713641308098
2.2	3.7845537235825915	2.888119832867038	2.4562922397636244
2.22	3.7935979245530405	2.8969752809012816	2.4647982917559434
2.24	3.802561091560863	2.905753179679967	2.473233009467001
2.2600000000000002	3.81144466346553	2.9144548736399583	2.4815975750225374
2.2800000000000002	3.8202500411462967	2.9230816725903574	2.4898931414761436
2.3000000000000003	3.828978588827042	2.931634852890841	2.4981208337532275
2.3200000000000003	3.8376316353439854	2.940115658580266	2.5062817495571457
2.3400000000000003	3.846210475358984	2.9485253024581217	2.514376960239096
2.3600000000000003	3.854716370521318	2.956864967121155	2.5224075116335953
2.38	3.8631505505805035	2.9651358059573343	2.5303744248611943
2.4	3.871514214452615	2.973338944099312	2.5382786970997624
2.42	3.879808531242429	2.9814754793392457	2.546121302326169
2.44	3.88803464122357	2.989546483007019	2.5539031920292175
2.46	3.8961936567786637	2.9975530008134026	2.561625295895694
2.48	3.904286663301541	3.0054960536599307	2.569288522470297
2.5	3.9123147200632653	3.0133766384170384	2.576893759790905
2.52	3.92027886104355	3.0211957286720397	2.5844418760001844
2.54	3.928180095729597	3.028954275448017	2.5919337199345
2.56	3.936019409883469	3.036653207895471	2.5993701216913343
2.58	3.9437977662796944	3.044293433957407	2.6067518931759346
2.6	3.9515161054144623	3.051875841009591	2.6140798286283147
2.62	3.959175346187617	3.059401296476616	2.621354705131118
2.64	3.9667763865588115	3.066870648425262	2.628577283099684
2.66	3.974320104178914	3.074284726135869	2.635748306754409
2.68	3.9818073569978165	3.0816443406527725	2.6428685045768954
2.7	3.989238983849529	3.0889502853148203	2.649938589749737
2.72	3.996615805016017	3.096203336266723	2.6569592605814796
2.74	4.003938622770061	3.1034042529520183	2.6639312009166556
2.7600000000000002	4.011208221898667	3.1105537785885318	2.6708550805319247
2.7800000000000002	4.018425370207488	3.1176526406271186	2.6777315555187386
2.8000000000000003	4.025590819007095	3.1247015511942196	2.684561268653106
2.8200000000000003	4.032705303582251	3.1317012075190425	2.691344849752912
2.8400000000000003	4.039769543644261	3.1386522923459363	2.6980829160234583
2.8600000000000003	4.046784243767775	3.14555547433265	2.7047760723914056
2.88	4.05375009381218	3.152411408435026	2.711424911827938
2.9	4.060667769328552	3.1592207362785145	2.7180300156612
2.92	4.067537931952574	3.1659840865173696	2.7245919538787473
2.94	4.0743612297841025	3.172702075181689	2.731111285420158
2.96	4.081138297753816	3.1793753060130023	2.737588558460277
2.98	4.087869757977623	3.1860043707888006	2.744024310683578
3.	4.0945562200991725	3.192589849636314	2.7504190695496282
3.02	4.101198281620916	3.1991323113363066	2.7567733525504545
3.04	4.10779652822456	3.2056323136166953	2.7630876674596383
3.06	4.1143515340805354	3.212090403437052	2.76936251257396
3.08	4.120863862147891	3.2185071172638597	2.775598376947264
3.1	4.127334064464188	3.224882981337124	2.7817957406174227
3.12	4.133762682426078	3.231218511928341	2.7879550748263013
3.14	4.1401502470611575	3.2375142155907737	2.7940768422329794

==> pics/decay_const_one_int_vm0p4_T0p20p80p1.dat <==
0.5	2.3403069650678088	1.988005605779807	1.7653105039264982	1.7706426123462904	1.6127673274668568	1.4870641142134537	1.3849412973683115
0.7	2.644471813255672	2.247818908029401	1.9742507660347821	1.9889793843673633	1.816182676427961	1.6741599219347985	1.5552062146045114
0.9000000000000001	2.891439641230479	2.4884037288964995	2.205206827130737	2.176614815186731	1.998058573234979	1.8493711139025693	1.7230226883880233
1.5000000000000002	3.414685925679317	3.029598764316194	2.7687832519487245	2.6332729709098133	2.462326981008266	2.32193652025117	2.2043038968057704
1.7000000000000002	3.529638568033799	3.1285939753622256	2.8474888304055033	2.7331783054746066	2.5563392925607684	2.408789234148224	2.2829937813750045
1.9000000000000001	3.6393994029681944	3.2362673634670664	2.9519279224081427	2.8291750486196316	2.650354496722905	2.5003722414238743	2.371680881986585
2.1	3.7388902634715793	3.33497213090935	3.049478348723265	2.9180287118846016	2.7382285541697837	2.5870653116873785	2.4569867066064868
2.3	3.8295398657993496	3.425206220676181	3.1391163496160046	3.0001136573973124	2.819727708301603	2.6678654687284644	2.5369736304179265
2.5	3.912719803171998	3.5081294677689145	3.221675360754904	3.0762028631391027	2.8954277956537124	2.743103716604269	2.611677327763274
2.7	3.9895436739686865	3.5847799527259534	3.2980812029023414	3.1470392031122394	2.965988080572461	2.813337280497832	2.681533755331706
2.9	4.060904043070924	3.656016187926149	3.3691428377214105	3.2132666965889864	3.0320106781480165	2.8791177458817256	2.747035122107939
3.1	4.127521678492615	3.722541205768254	3.4355378245344173	3.275430335650691	3.0940171065925974	2.94093854702475	2.808642112243397
3.3	4.189985196378592	3.7849334411994957	3.497830095564065	3.3339896621696705	3.1524526827422417	2.9992280686760835	2.8667634633853587
3.5	4.248780826141692	3.843672855047895	3.556490730223035	3.38933341869619	3.2076970119064203	3.054355076157737	2.921755403312622
3.7	4.304314560355844	3.8991613707093227	3.6119159073939833	3.4417923165479976	3.2600746670075758	3.1066368759264877	2.9739268516132777
3.9	4.356928747733006	3.951738583706333	3.6644413454800433	3.4916495052163286	3.3098645240917497	3.156347292474213	3.023545810154779
4.1000000000000005	4.406914662743177	4.0016938424079855	3.7143536851434793	3.5391489887806173	3.357307524327722	3.2037236497673827	3.0708454371240785
4.3	4.45452214437251	4.049275600612589	3.7618994352813515	3.5845023609625377	3.4026130122719356	3.248972637797648	3.116029366979699
4.5	4.499967076904303	4.09469872300203	3.8072920302520075	3.627894204777005	3.4459638849895895	3.2922751645804254	3.159276218962765
4.7	4.543437262571673	4.138150246238156	3.8507174334489953	3.669486442237209	3.487520778127945	3.3337903485045453	3.200743365868987
4.9	4.5850970812516065	4.17979396537372	3.8923386204408046	3.709421859529865	3.527425481099304	3.373658803461519	3.2405700692624606
5.1000000000000005	4.625091224544122	4.219774118456845	3.9322991939621454	3.7478269827134065	3.565803736990919	3.4120053492272797	3.278880086744927
5.3	4.663547715688068	4.2582183722448095	3.9707263215608024	3.784814439218773	3.6027675507080064	3.4489412566166546	3.315783844607469
5.5	4.700580372743414	4.295240261246325	4.007733140745386	3.820484909784743	3.6384171026248446	3.484566115961724	3.351380254334704
5.7	4.7362908335635305	4.330941195340059	4.043420742255065	3.85492875206064	3.67284234425239	3.5189693998296767	3.3857582374218866
5.9	4.770770232734857	4.365412124033169	4.077879816535529	3.8882273592743606	3.706124336214177	3.552231776597613	3.418998010887213
6.1000000000000005	4.804100599778334	4.398734925258602	4.111192029355191	3.9204543037429076	3.7383363762203836	3.5844262201084556	3.451172175862891
6.3	4.836356032356765	4.4309835715156405	4.143431178043701	3.951676304554244	3.7695449549403826	3.615618951621061	3.482346643536058
6.5	4.867603686537702	4.462225114757373	4.174664168850099	3.9819540506931936	3.7998105700512697	3.645870243157899	3.512581426191458
6.7	4.8979046172809815	4.492520522744463	4.204951847507327	4.011342904634917	3.8291884227820496	3.675235105739251	3.5419313158900496
6.9	4.927314495517485	4.521925392912347	4.234349708602757	4.039893506552293	3.857729016594965	3.703763881550208	3.5704464691445983
7.1000000000000005	4.955884222929425	4.550490564633292	4.262908504314581	4.067652295453775	3.885478673953368	3.731502755557087	3.59817291261164
7.3	4.9836604614498	4.578262646723855	4.290674769131232	4.09466196054184	3.9124799841966453	3.758494199275548	3.6251529821362682
7.5	5.01068609128702	4.605284473881508	4.317691274064961	4.120961833677103	3.9387721932063826	3.7847773571380956	3.6514257053255066
7.7	5.037000608743203	4.631595503227213	4.343997421409141	4.146588231909771	3.9643915436747608	3.810388384094549	3.6770271360795816
0.5	2.3403069650678088	0.7	2.644471813255672	0.9000000000000001	2.891439641230479	1.5000000000000002	3.414685925679317	1.7000000000000002	3.529638568033799	1.9000000000000001	3.6393994029681944	2.1	3.7388902634715793	2.3	3.8295398657993496	2.5	3.912719803171998	2.7	3.9895436739686865	2.9	4.060904043070924	3.1	4.127521678492615	3.3	4.189985196378592	3.5	4.248780826141692	3.7	4.304314560355844	3.9	4.356928747733006	4.1000000000000005	4.406914662743177	4.3	4.45452214437251	4.5	4.499967076904303	4.7	4.543437262571673	4.9	4.5850970812516065	5.1000000000000005	4.625091224544122	5.3	4.663547715688068	5.5	4.700580372743414	5.7	4.7362908335635305	5.9	4.770770232734857	6.1000000000000005	4.804100599778334	6.3	4.836356032356765	6.5	4.867603686537702	6.7	4.8979046172809815	6.9	4.927314495517485	7.1000000000000005	4.955884222929425	7.3	4.9836604614498	7.5	5.01068609128702	7.7	5.037000608743203	7.9	5.062640473076211	0.5	1.988005605779807	0.7	2.247818908029401	0.9000000000000001	2.4884037288964995	1.5000000000000002	3.029598764316194	1.7000000000000002	3.1285939753622256	1.9000000000000001	3.2362673634670664	2.1	3.33497213090935	2.3	3.425206220676181	2.5	3.5081294677689145	2.7	3.5847799527259534	2.9	3.656016187926149	3.1	3.722541205768254	3.3	3.7849334411994957	3.5	3.843672855047895	3.7	3.8991613707093227	3.9	3.951738583706333	4.1000000000000005	4.0016938424079855	4.3	4.049275600612589	4.5	4.09469872300203	4.7	4.138150246238156	4.9	4.17979396537372	5.1000000000000005	4.219774118456845	5.3	4.2582183722448095	5.5	4.295240261246325	5.7	4.330941195340059	5.9	4.365412124033169	6.1000000000000005	4.398734925258602	6.3	4.4309835715156405	6.5	4.462225114757373	6.7	4.492520522744463	6.9	4.521925392912347	7.1000000000000005	4.550490564633292	7.3	4.578262646723855	7.5	4.605284473881508	7.7	4.631595503227213	7.9	4.657232160135681	0.5	1.7653105039264982	0.7	1.9742507660347821	0.9000000000000001	2.205206827130737	1.5000000000000002	2.7687832519487245	1.7000000000000002	2.8474888304055033	1.9000000000000001	2.9519279224081427	2.1	3.049478348723265	2.3	3.1391163496160046	2.5	3.221675360754904	2.7	3.2980812029023414	2.9	3.3691428377214105	3.1	3.4355378245344173	3.3	3.497830095564065	3.5	3.556490730223035	3.7	3.6119159073939833	3.9	3.6644413454800433	4.1000000000000005	3.7143536851434793	4.3	3.7618994352813515	4.5	3.8072920302520075	4.7	3.8507174334489953	4.9	3.8923386204408046	5.1000000000000005	3.9322991939621454	5.3	3.9707263215608024	5.5	4.007733140745386	5.7	4.043420742255065	5.9	4.077879816535529	6.1000000000000005	4.111192029355191	6.3	4.143431178043701	6.5	4.174664168850099	6.7	4.204951847507327	6.9	4.234349708602757	7.1000000000000005	4.262908504314581	7.3	4.290674769131232	7.5	4.317691274064961	7.7	4.343997421409141	7.9	4.369629589124433	0.7	1.7706426123462904	0.9000000000000001	1.9889793843673633	1.1	2.176614815186731	1.7000000000000002	2.6332729709098133	1.9000000000000001	2.7331783054746066	2.1	2.8291750486196316	2.3	2.9180287118846016	2.5	3.0001136573973124	2.7	3.0762028631391027	2.9	3.1470392031122394	3.1	3.2132666965889864	3.3	3.275430335650691	3.5	3.3339896621696705	3.7	3.38933341869619	3.9	3.4417923165479976	4.1000000000000005	3.4916495052163286	4.3	3.5391489887806173	4.5	3.5845023609625377	4.7	3.627894204777005	4.9	3.669486442237209	5.1000000000000005	3.709421859529865	5.3	3.7478269827134065	5.5	3.784814439218773	5.7	3.820484909784743	5.9	3.85492875206064	6.1000000000000005	3.8882273592743606	6.3	3.9204543037429076	6.5	3.951676304554244	6.7	3.9819540506931936	6.9	4.011342904634917	7.1000000000000005	4.039893506552293	7.3	4.067652295453775	7.5	4.09466196054184	7.7	4.120961833677103	7.9	4.146588231909771	0.7	1.6127673274668568	0.9000000000000001	1.816182676427961	1.1	1.998058573234979	1.7000000000000002	2.462326981008266	1.9000000000000001	2.5563392925607684	2.1	2.650354496722905	2.3	2.7382285541697837	2.5	2.819727708301603	2.7	2.8954277956537124	2.9	2.965988080572461	3.1	3.0320106781480165	3.3	3.0940171065925974	3.5	3.1524526827422417	3.7	3.2076970119064203	3.9	3.2600746670075758	4.1000000000000005	3.3098645240917497	4.3	3.357307524327722	4.5	3.4026130122719356	4.7	3.4459638849895895	4.9	3.487520778127945	5.1000000000000005	3.527425481099304	5.3	3.565803736990919	5.5	3.6027675507080064	5.7	3.6384171026248446	5.9	3.67284234425239	6.1000000000000005	3.706124336214177	6.3	3.7383363762203836	6.5	3.7695449549403826	6.7	3.7998105700512697	6.9	3.8291884227820496	7.1000000000000005	3.857729016594965	7.3	3.885478673953368	7.5	3.9124799841966453	7.7	3.9387721932063826	7.9	3.9643915436747608	0.7	1.4870641142134537	0.9000000000000001	1.6741599219347985	1.1	1.8493711139025693	1.7000000000000002	2.32193652025117	1.9000000000000001	2.408789234148224	2.1	2.5003722414238743	2.3	2.5870653116873785	2.5	2.6678654687284644	2.7	2.743103716604269	2.9	2.813337280497832	3.1	2.8791177458817256	3.3	2.94093854702475	3.5	2.9992280686760835	3.7	3.054355076157737	3.9	3.1066368759264877	4.1000000000000005	3.156347292474213	4.3	3.2037236497673827	4.5	3.248972637797648	4.7	3.2922751645804254	4.9	3.3337903485045453	5.1000000000000005	3.373658803461519	5.3	3.4120053492272797	5.5	3.4489412566166546	5.7	3.484566115961724	5.9	3.5189693998296767	6.1000000000000005	3.552231776597613	6.3	3.5844262201084556	6.5	3.615618951621061	6.7	3.645870243157899	6.9	3.675235105739251	7.1000000000000005	3.703763881550208	7.3	3.731502755557087	7.5	3.758494199275548	7.7	3.7847773571380956	7.9	3.810388384094549	0.7	1.3849412973683115	0.9000000000000001	1.5552062146045114	1.1	1.7230226883880233	1.7000000000000002	2.2043038968057704	1.9000000000000001	2.2829937813750045	2.1	2.371680881986585	2.3	2.4569867066064868	2.5	2.5369736304179265	2.7	2.611677327763274	2.9	2.681533755331706	3.1	2.747035122107939	3.3	2.808642112243397	3.5	2.8667634633853587	3.7	2.921755403312622	3.9	2.9739268516132777	4.1000000000000005	3.023545810154779	4.3	3.0708454371240785	4.5	3.116029366979699	4.7	3.159276218962765	4.9	3.200743365868987	5.1000000000000005	3.2405700692624606	5.3	3.278880086744927	5.5	3.315783844607469	5.7	3.351380254334704	5.9	3.3857582374218866	6.1000000000000005	3.418998010887213	6.3	3.451172175862891	6.5	3.482346643536058	6.7	3.512581426191458	6.9	3.5419313158900496	7.1000000000000005	3.5704464691445983	7.3	3.59817291261164	7.5	3.6251529821362682	7.7	3.6514257053255066	7.9	3.6770271360795816	{{{0.5, 2.3403069650678088}, {0.7, 2.644471813255672}, {0.9000000000000001, 2.891439641230479}, {1.5000000000000002, 3.414685925679317}, {1.7000000000000002, 3.529638568033799}, {1.9000000000000001, 3.6393994029681944}, {2.1, 3.7388902634715793}, {2.3, 3.8295398657993496}, {2.5, 3.912719803171998}, {2.7, 3.9895436739686865}, {2.9, 4.060904043070924}, {3.1, 4.127521678492615}, {3.3, 4.189985196378592}, {3.5, 4.248780826141692}, {3.7, 4.304314560355844}, {3.9, 4.356928747733006}, {4.1000000000000005, 4.406914662743177}, {4.3, 4.45452214437251}, {4.5, 4.499967076904303}, {4.7, 4.543437262571673}, {4.9, 4.5850970812516065}, {5.1000000000000005, 4.625091224544122}, {5.3, 4.663547715688068}, {5.5, 4.700580372743414}, {5.7, 4.7362908335635305}, {5.9, 4.770770232734857}, {6.1000000000000005, 4.804100599778334}, {6.3, 4.836356032356765}, {6.5, 4.867603686537702}, {6.7, 4.8979046172809815}, {6.9, 4.927314495517485}, {7.1000000000000005, 4.955884222929425}, {7.3, 4.9836604614498}, {7.5, 5.01068609128702}, {7.7, 5.037000608743203}, {7.9, 5.062640473076211}}, {{0.5, 1.988005605779807}, {0.7, 2.247818908029401}, {0.9000000000000001, 2.4884037288964995}, {1.5000000000000002, 3.029598764316194}, {1.7000000000000002, 3.1285939753622256}, {1.9000000000000001, 3.2362673634670664}, {2.1, 3.33497213090935}, {2.3, 3.425206220676181}, {2.5, 3.5081294677689145}, {2.7, 3.5847799527259534}, {2.9, 3.656016187926149}, {3.1, 3.722541205768254}, {3.3, 3.7849334411994957}, {3.5, 3.843672855047895}, {3.7, 3.8991613707093227}, {3.9, 3.951738583706333}, {4.1000000000000005, 4.0016938424079855}, {4.3, 4.049275600612589}, {4.5, 4.09469872300203}, {4.7, 4.138150246238156}, {4.9, 4.17979396537372}, {5.1000000000000005, 4.219774118456845}, {5.3, 4.2582183722448095}, {5.5, 4.295240261246325}, {5.7, 4.330941195340059}, {5.9, 4.365412124033169}, {6.1000000000000005, 4.398734925258602}, {6.3, 4.4309835715156405}, {6.5, 4.462225114757373}, {6.7, 4.492520522744463}, {6.9, 4.521925392912347}, {7.1000000000000005, 4.550490564633292}, {7.3, 4.578262646723855}, {7.5, 4.605284473881508}, {7.7, 4.631595503227213}, {7.9, 4.657232160135681}}, {{0.5, 1.7653105039264982}, {0.7, 1.9742507660347821}, {0.9000000000000001, 2.205206827130737}, {1.5000000000000002, 2.7687832519487245}, {1.7000000000000002, 2.8474888304055033}, {1.9000000000000001, 2.9519279224081427}, {2.1, 3.049478348723265}, {2.3, 3.1391163496160046}, {2.5, 3.221675360754904}, {2.7, 3.2980812029023414}, {2.9, 3.3691428377214105}, {3.1, 3.4355378245344173}, {3.3, 3.497830095564065}, {3.5, 3.556490730223035}, {3.7, 3.6119159073939833}, {3.9, 3.6644413454800433}, {4.1000000000000005, 3.7143536851434793}, {4.3, 3.7618994352813515}, {4.5, 3.8072920302520075}, {4.7, 3.8507174334489953}, {4.9, 3.8923386204408046}, {5.1000000000000005, 3.9322991939621454}, {5.3, 3.9707263215608024}, {5.5, 4.007733140745386}, {5.7, 4.043420742255065}, {5.9, 4.077879816535529}, {6.1000000000000005, 4.111192029355191}, {6.3, 4.143431178043701}, {6.5, 4.174664168850099}, {6.7, 4.204951847507327}, {6.9, 4.234349708602757}, {7.1000000000000005, 4.262908504314581}, {7.3, 4.290674769131232}, {7.5, 4.317691274064961}, {7.7, 4.343997421409141}, {7.9, 4.369629589124433}}, {{0.7, 1.7706426123462904}, {0.9000000000000001, 1.9889793843673633}, {1.1, 2.176614815186731}, {1.7000000000000002, 2.6332729709098133}, {1.9000000000000001, 2.7331783054746066}, {2.1, 2.8291750486196316}, {2.3, 2.9180287118846016}, {2.5, 3.0001136573973124}, {2.7, 3.0762028631391027}, {2.9, 3.1470392031122394}, {3.1, 3.2132666965889864}, {3.3, 3.275430335650691}, {3.5, 3.3339896621696705}, {3.7, 3.38933341869619}, {3.9, 3.4417923165479976}, {4.1000000000000005, 3.4916495052163286}, {4.3, 3.5391489887806173}, {4.5, 3.5845023609625377}, {4.7, 3.627894204777005}, {4.9, 3.669486442237209}, {5.1000000000000005, 3.709421859529865}, {5.3, 3.7478269827134065}, {5.5, 3.784814439218773}, {5.7, 3.820484909784743}, {5.9, 3.85492875206064}, {6.1000000000000005, 3.8882273592743606}, {6.3, 3.9204543037429076}, {6.5, 3.951676304554244}, {6.7, 3.9819540506931936}, {6.9, 4.011342904634917}, {7.1000000000000005, 4.039893506552293}, {7.3, 4.067652295453775}, {7.5, 4.09466196054184}, {7.7, 4.120961833677103}, {7.9, 4.146588231909771}}, {{0.7, 1.6127673274668568}, {0.9000000000000001, 1.816182676427961}, {1.1, 1.998058573234979}, {1.7000000000000002, 2.462326981008266}, {1.9000000000000001, 2.5563392925607684}, {2.1, 2.650354496722905}, {2.3, 2.7382285541697837}, {2.5, 2.819727708301603}, {2.7, 2.8954277956537124}, {2.9, 2.965988080572461}, {3.1, 3.0320106781480165}, {3.3, 3.0940171065925974}, {3.5, 3.1524526827422417}, {3.7, 3.2076970119064203}, {3.9, 3.2600746670075758}, {4.1000000000000005, 3.3098645240917497}, {4.3, 3.357307524327722}, {4.5, 3.4026130122719356}, {4.7, 3.4459638849895895}, {4.9, 3.487520778127945}, {5.1000000000000005, 3.527425481099304}, {5.3, 3.565803736990919}, {5.5, 3.6027675507080064}, {5.7, 3.6384171026248446}, {5.9, 3.67284234425239}, {6.1000000000000005, 3.706124336214177}, {6.3, 3.7383363762203836}, {6.5, 3.7695449549403826}, {6.7, 3.7998105700512697}, {6.9, 3.8291884227820496}, {7.1000000000000005, 3.857729016594965}, {7.3, 3.885478673953368}, {7.5, 3.9124799841966453}, {7.7, 3.9387721932063826}, {7.9, 3.9643915436747608}}, {{0.7, 1.4870641142134537}, {0.9000000000000001, 1.6741599219347985}, {1.1, 1.8493711139025693}, {1.7000000000000002, 2.32193652025117}, {1.9000000000000001, 2.408789234148224}, {2.1, 2.5003722414238743}, {2.3, 2.5870653116873785}, {2.5, 2.6678654687284644}, {2.7, 2.743103716604269}, {2.9, 2.813337280497832}, {3.1, 2.8791177458817256}, {3.3, 2.94093854702475}, {3.5, 2.9992280686760835}, {3.7, 3.054355076157737}, {3.9, 3.1066368759264877}, {4.1000000000000005, 3.156347292474213}, {4.3, 3.2037236497673827}, {4.5, 3.248972637797648}, {4.7, 3.2922751645804254}, {4.9, 3.3337903485045453}, {5.1000000000000005, 3.373658803461519}, {5.3, 3.4120053492272797}, {5.5, 3.4489412566166546}, {5.7, 3.484566115961724}, {5.9, 3.5189693998296767}, {6.1000000000000005, 3.552231776597613}, {6.3, 3.5844262201084556}, {6.5, 3.615618951621061}, {6.7, 3.645870243157899}, {6.9, 3.675235105739251}, {7.1000000000000005, 3.703763881550208}, {7.3, 3.731502755557087}, {7.5, 3.758494199275548}, {7.7, 3.7847773571380956}, {7.9, 3.810388384094549}}, {{0.7, 1.3849412973683115}, {0.9000000000000001, 1.5552062146045114}, {1.1, 1.7230226883880233}, {1.7000000000000002, 2.2043038968057704}, {1.9000000000000001, 2.2829937813750045}, {2.1, 2.371680881986585}, {2.3, 2.4569867066064868}, {2.5, 2.5369736304179265}, {2.7, 2.611677327763274}, {2.9, 2.681533755331706}, {3.1, 2.747035122107939}, {3.3, 2.808642112243397}, {3.5, 2.8667634633853587}, {3.7, 2.921755403312622}, {3.9, 2.9739268516132777}, {4.1000000000000005, 3.023545810154779}, {4.3, 3.0708454371240785}, {4.5, 3.116029366979699}, {4.7, 3.159276218962765}, {4.9, 3.200743365868987}, {5.1000000000000005, 3.2405700692624606}, {5.3, 3.278880086744927}, {5.5, 3.315783844607469}, {5.7, 3.351380254334704}, {5.9, 3.3857582374218866}, {6.1000000000000005, 3.418998010887213}, {6.3, 3.451172175862891}, {6.5, 3.482346643536058}, {6.7, 3.512581426191458}, {6.9, 3.5419313158900496}, {7.1000000000000005, 3.5704464691445983}, {7.3, 3.59817291261164}, {7.5, 3.6251529821362682}, {7.7, 3.6514257053255066}, {7.9, 3.6770271360795816}}}[[All,36]][[All,2]]
0.5	2.3403069650678088	0.7	2.644471813255672	0.9000000000000001	2.891439641230479	1.5000000000000002	3.414685925679317	1.7000000000000002	3.529638568033799	1.9000000000000001	3.6393994029681944	2.1	3.7388902634715793	2.3	3.8295398657993496	2.5	3.912719803171998	2.7	3.9895436739686865	2.9	4.060904043070924	3.1	4.127521678492615	3.3	4.189985196378592	3.5	4.248780826141692	3.7	4.304314560355844	3.9	4.356928747733006	4.1000000000000005	4.406914662743177	4.3	4.45452214437251	4.5	4.499967076904303	4.7	4.543437262571673	4.9	4.5850970812516065	5.1000000000000005	4.625091224544122	5.3	4.663547715688068	5.5	4.700580372743414	5.7	4.7362908335635305	5.9	4.770770232734857	6.1000000000000005	4.804100599778334	6.3	4.836356032356765	6.5	4.867603686537702	6.7	4.8979046172809815	6.9	4.927314495517485	7.1000000000000005	4.955884222929425	7.3	4.9836604614498	7.5	5.01068609128702	7.7	5.037000608743203	7.9	5.062640473076211	0.5	1.988005605779807	0.7	2.247818908029401	0.9000000000000001	2.4884037288964995	1.5000000000000002	3.029598764316194	1.7000000000000002	3.1285939753622256	1.9000000000000001	3.2362673634670664	2.1	3.33497213090935	2.3	3.425206220676181	2.5	3.5081294677689145	2.7	3.5847799527259534	2.9	3.656016187926149	3.1	3.722541205768254	3.3	3.7849334411994957	3.5	3.843672855047895	3.7	3.8991613707093227	3.9	3.951738583706333	4.1000000000000005	4.0016938424079855	4.3	4.049275600612589	4.5	4.09469872300203	4.7	4.138150246238156	4.9	4.17979396537372	5.1000000000000005	4.219774118456845	5.3	4.2582183722448095	5.5	4.295240261246325	5.7	4.330941195340059	5.9	4.365412124033169	6.1000000000000005	4.398734925258602	6.3	4.4309835715156405	6.5	4.462225114757373	6.7	4.492520522744463	6.9	4.521925392912347	7.1000000000000005	4.550490564633292	7.3	4.578262646723855	7.5	4.605284473881508	7.7	4.631595503227213	7.9	4.657232160135681	0.5	1.7653105039264982	0.7	1.9742507660347821	0.9000000000000001	2.205206827130737	1.5000000000000002	2.7687832519487245	1.7000000000000002	2.8474888304055033	1.9000000000000001	2.9519279224081427	2.1	3.049478348723265	2.3	3.1391163496160046	2.5	3.221675360754904	2.7	3.2980812029023414	2.9	3.3691428377214105	3.1	3.4355378245344173	3.3	3.497830095564065	3.5	3.556490730223035	3.7	3.6119159073939833	3.9	3.6644413454800433	4.1000000000000005	3.7143536851434793	4.3	3.7618994352813515	4.5	3.8072920302520075	4.7	3.8507174334489953	4.9	3.8923386204408046	5.1000000000000005	3.9322991939621454	5.3	3.9707263215608024	5.5	4.007733140745386	5.7	4.043420742255065	5.9	4.077879816535529	6.1000000000000005	4.111192029355191	6.3	4.143431178043701	6.5	4.174664168850099	6.7	4.204951847507327	6.9	4.234349708602757	7.1000000000000005	4.262908504314581	7.3	4.290674769131232	7.5	4.317691274064961	7.7	4.343997421409141	7.9	4.369629589124433	0.7	1.7706426123462904	0.9000000000000001	1.9889793843673633	1.1	2.176614815186731	1.7000000000000002	2.6332729709098133	1.9000000000000001	2.7331783054746066	2.1	2.8291750486196316	2.3	2.9180287118846016	2.5	3.0001136573973124	2.7	3.0762028631391027	2.9	3.1470392031122394	3.1	3.2132666965889864	3.3	3.275430335650691	3.5	3.3339896621696705	3.7	3.38933341869619	3.9	3.4417923165479976	4.1000000000000005	3.4916495052163286	4.3	3.5391489887806173	4.5	3.5845023609625377	4.7	3.627894204777005	4.9	3.669486442237209	5.1000000000000005	3.709421859529865	5.3	3.7478269827134065	5.5	3.784814439218773	5.7	3.820484909784743	5.9	3.85492875206064	6.1000000000000005	3.8882273592743606	6.3	3.9204543037429076	6.5	3.951676304554244	6.7	3.9819540506931936	6.9	4.011342904634917	7.1000000000000005	4.039893506552293	7.3	4.067652295453775	7.5	4.09466196054184	7.7	4.120961833677103	7.9	4.146588231909771	0.7	1.6127673274668568	0.9000000000000001	1.816182676427961	1.1	1.998058573234979	1.7000000000000002	2.462326981008266	1.9000000000000001	2.5563392925607684	2.1	2.650354496722905	2.3	2.7382285541697837	2.5	2.819727708301603	2.7	2.8954277956537124	2.9	2.965988080572461	3.1	3.0320106781480165	3.3	3.0940171065925974	3.5	3.1524526827422417	3.7	3.2076970119064203	3.9	3.2600746670075758	4.1000000000000005	3.3098645240917497	4.3	3.357307524327722	4.5	3.4026130122719356	4.7	3.4459638849895895	4.9	3.487520778127945	5.1000000000000005	3.527425481099304	5.3	3.565803736990919	5.5	3.6027675507080064	5.7	3.6384171026248446	5.9	3.67284234425239	6.1000000000000005	3.706124336214177	6.3	3.7383363762203836	6.5	3.7695449549403826	6.7	3.7998105700512697	6.9	3.8291884227820496	7.1000000000000005	3.857729016594965	7.3	3.885478673953368	7.5	3.9124799841966453	7.7	3.9387721932063826	7.9	3.9643915436747608	0.7	1.4870641142134537	0.9000000000000001	1.6741599219347985	1.1	1.8493711139025693	1.7000000000000002	2.32193652025117	1.9000000000000001	2.408789234148224	2.1	2.5003722414238743	2.3	2.5870653116873785	2.5	2.6678654687284644	2.7	2.743103716604269	2.9	2.813337280497832	3.1	2.8791177458817256	3.3	2.94093854702475	3.5	2.9992280686760835	3.7	3.054355076157737	3.9	3.1066368759264877	4.1000000000000005	3.156347292474213	4.3	3.2037236497673827	4.5	3.248972637797648	4.7	3.2922751645804254	4.9	3.3337903485045453	5.1000000000000005	3.373658803461519	5.3	3.4120053492272797	5.5	3.4489412566166546	5.7	3.484566115961724	5.9	3.5189693998296767	6.1000000000000005	3.552231776597613	6.3	3.5844262201084556	6.5	3.615618951621061	6.7	3.645870243157899	6.9	3.675235105739251	7.1000000000000005	3.703763881550208	7.3	3.731502755557087	7.5	3.758494199275548	7.7	3.7847773571380956	7.9	3.810388384094549	0.7	1.3849412973683115	0.9000000000000001	1.5552062146045114	1.1	1.7230226883880233	1.7000000000000002	2.2043038968057704	1.9000000000000001	2.2829937813750045	2.1	2.371680881986585	2.3	2.4569867066064868	2.5	2.5369736304179265	2.7	2.611677327763274	2.9	2.681533755331706	3.1	2.747035122107939	3.3	2.808642112243397	3.5	2.8667634633853587	3.7	2.921755403312622	3.9	2.9739268516132777	4.1000000000000005	3.023545810154779	4.3	3.0708454371240785	4.5	3.116029366979699	4.7	3.159276218962765	4.9	3.200743365868987	5.1000000000000005	3.2405700692624606	5.3	3.278880086744927	5.5	3.315783844607469	5.7	3.351380254334704	5.9	3.3857582374218866	6.1000000000000005	3.418998010887213	6.3	3.451172175862891	6.5	3.482346643536058	6.7	3.512581426191458	6.9	3.5419313158900496	7.1000000000000005	3.5704464691445983	7.3	3.59817291261164	7.5	3.6251529821362682	7.7	3.6514257053255066	7.9	3.6770271360795816	{{{0.5, 2.3403069650678088}, {0.7, 2.644471813255672}, {0.9000000000000001, 2.891439641230479}, {1.5000000000000002, 3.414685925679317}, {1.7000000000000002, 3.529638568033799}, {1.9000000000000001, 3.6393994029681944}, {2.1, 3.7388902634715793}, {2.3, 3.8295398657993496}, {2.5, 3.912719803171998}, {2.7, 3.9895436739686865}, {2.9, 4.060904043070924}, {3.1, 4.127521678492615}, {3.3, 4.189985196378592}, {3.5, 4.248780826141692}, {3.7, 4.304314560355844}, {3.9, 4.356928747733006}, {4.1000000000000005, 4.406914662743177}, {4.3, 4.45452214437251}, {4.5, 4.499967076904303}, {4.7, 4.543437262571673}, {4.9, 4.5850970812516065}, {5.1000000000000005, 4.625091224544122}, {5.3, 4.663547715688068}, {5.5, 4.700580372743414}, {5.7, 4.7362908335635305}, {5.9, 4.770770232734857}, {6.1000000000000005, 4.804100599778334}, {6.3, 4.836356032356765}, {6.5, 4.867603686537702}, {6.7, 4.8979046172809815}, {6.9, 4.927314495517485}, {7.1000000000000005, 4.955884222929425}, {7.3, 4.9836604614498}, {7.5, 5.01068609128702}, {7.7, 5.037000608743203}, {7.9, 5.062640473076211}}, {{0.5, 1.988005605779807}, {0.7, 2.247818908029401}, {0.9000000000000001, 2.4884037288964995}, {1.5000000000000002, 3.029598764316194}, {1.7000000000000002, 3.1285939753622256}, {1.9000000000000001, 3.2362673634670664}, {2.1, 3.33497213090935}, {2.3, 3.425206220676181}, {2.5, 3.5081294677689145}, {2.7, 3.5847799527259534}, {2.9, 3.656016187926149}, {3.1, 3.722541205768254}, {3.3, 3.7849334411994957}, {3.5, 3.843672855047895}, {3.7, 3.8991613707093227}, {3.9, 3.951738583706333}, {4.1000000000000005, 4.0016938424079855}, {4.3, 4.049275600612589}, {4.5, 4.09469872300203}, {4.7, 4.138150246238156}, {4.9, 4.17979396537372}, {5.1000000000000005, 4.219774118456845}, {5.3, 4.2582183722448095}, {5.5, 4.295240261246325}, {5.7, 4.330941195340059}, {5.9, 4.365412124033169}, {6.1000000000000005, 4.398734925258602}, {6.3, 4.4309835715156405}, {6.5, 4.462225114757373}, {6.7, 4.492520522744463}, {6.9, 4.521925392912347}, {7.1000000000000005, 4.550490564633292}, {7.3, 4.578262646723855}, {7.5, 4.605284473881508}, {7.7, 4.631595503227213}, {7.9, 4.657232160135681}}, {{0.5, 1.7653105039264982}, {0.7, 1.9742507660347821}, {0.9000000000000001, 2.205206827130737}, {1.5000000000000002, 2.7687832519487245}, {1.7000000000000002, 2.8474888304055033}, {1.9000000000000001, 2.9519279224081427}, {2.1, 3.049478348723265}, {2.3, 3.1391163496160046}, {2.5, 3.221675360754904}, {2.7, 3.2980812029023414}, {2.9, 3.3691428377214105}, {3.1, 3.4355378245344173}, {3.3, 3.497830095564065}, {3.5, 3.556490730223035}, {3.7, 3.6119159073939833}, {3.9, 3.6644413454800433}, {4.1000000000000005, 3.7143536851434793}, {4.3, 3.7618994352813515}, {4.5, 3.8072920302520075}, {4.7, 3.8507174334489953}, {4.9, 3.8923386204408046}, {5.1000000000000005, 3.9322991939621454}, {5.3, 3.9707263215608024}, {5.5, 4.007733140745386}, {5.7, 4.043420742255065}, {5.9, 4.077879816535529}, {6.1000000000000005, 4.111192029355191}, {6.3, 4.143431178043701}, {6.5, 4.174664168850099}, {6.7, 4.204951847507327}, {6.9, 4.234349708602757}, {7.1000000000000005, 4.262908504314581}, {7.3, 4.290674769131232}, {7.5, 4.317691274064961}, {7.7, 4.343997421409141}, {7.9, 4.369629589124433}}, {{0.7, 1.7706426123462904}, {0.9000000000000001, 1.9889793843673633}, {1.1, 2.176614815186731}, {1.7000000000000002, 2.6332729709098133}, {1.9000000000000001, 2.7331783054746066}, {2.1, 2.8291750486196316}, {2.3, 2.9180287118846016}, {2.5, 3.0001136573973124}, {2.7, 3.0762028631391027}, {2.9, 3.1470392031122394}, {3.1, 3.2132666965889864}, {3.3, 3.275430335650691}, {3.5, 3.3339896621696705}, {3.7, 3.38933341869619}, {3.9, 3.4417923165479976}, {4.1000000000000005, 3.4916495052163286}, {4.3, 3.5391489887806173}, {4.5, 3.5845023609625377}, {4.7, 3.627894204777005}, {4.9, 3.669486442237209}, {5.1000000000000005, 3.709421859529865}, {5.3, 3.7478269827134065}, {5.5, 3.784814439218773}, {5.7, 3.820484909784743}, {5.9, 3.85492875206064}, {6.1000000000000005, 3.8882273592743606}, {6.3, 3.9204543037429076}, {6.5, 3.951676304554244}, {6.7, 3.9819540506931936}, {6.9, 4.011342904634917}, {7.1000000000000005, 4.039893506552293}, {7.3, 4.067652295453775}, {7.5, 4.09466196054184}, {7.7, 4.120961833677103}, {7.9, 4.146588231909771}}, {{0.7, 1.6127673274668568}, {0.9000000000000001, 1.816182676427961}, {1.1, 1.998058573234979}, {1.7000000000000002, 2.462326981008266}, {1.9000000000000001, 2.5563392925607684}, {2.1, 2.650354496722905}, {2.3, 2.7382285541697837}, {2.5, 2.819727708301603}, {2.7, 2.8954277956537124}, {2.9, 2.965988080572461}, {3.1, 3.0320106781480165}, {3.3, 3.0940171065925974}, {3.5, 3.1524526827422417}, {3.7, 3.2076970119064203}, {3.9, 3.2600746670075758}, {4.1000000000000005, 3.3098645240917497}, {4.3, 3.357307524327722}, {4.5, 3.4026130122719356}, {4.7, 3.4459638849895895}, {4.9, 3.487520778127945}, {5.1000000000000005, 3.527425481099304}, {5.3, 3.565803736990919}, {5.5, 3.6027675507080064}, {5.7, 3.6384171026248446}, {5.9, 3.67284234425239}, {6.1000000000000005, 3.706124336214177}, {6.3, 3.7383363762203836}, {6.5, 3.7695449549403826}, {6.7, 3.7998105700512697}, {6.9, 3.8291884227820496}, {7.1000000000000005, 3.857729016594965}, {7.3, 3.885478673953368}, {7.5, 3.9124799841966453}, {7.7, 3.9387721932063826}, {7.9, 3.9643915436747608}}, {{0.7, 1.4870641142134537}, {0.9000000000000001, 1.6741599219347985}, {1.1, 1.8493711139025693}, {1.7000000000000002, 2.32193652025117}, {1.9000000000000001, 2.408789234148224}, {2.1, 2.5003722414238743}, {2.3, 2.5870653116873785}, {2.5, 2.6678654687284644}, {2.7, 2.743103716604269}, {2.9, 2.813337280497832}, {3.1, 2.8791177458817256}, {3.3, 2.94093854702475}, {3.5, 2.9992280686760835}, {3.7, 3.054355076157737}, {3.9, 3.1066368759264877}, {4.1000000000000005, 3.156347292474213}, {4.3, 3.2037236497673827}, {4.5, 3.248972637797648}, {4.7, 3.2922751645804254}, {4.9, 3.3337903485045453}, {5.1000000000000005, 3.373658803461519}, {5.3, 3.4120053492272797}, {5.5, 3.4489412566166546}, {5.7, 3.484566115961724}, {5.9, 3.5189693998296767}, {6.1000000000000005, 3.552231776597613}, {6.3, 3.5844262201084556}, {6.5, 3.615618951621061}, {6.7, 3.645870243157899}, {6.9, 3.675235105739251}, {7.1000000000000005, 3.703763881550208}, {7.3, 3.731502755557087}, {7.5, 3.758494199275548}, {7.7, 3.7847773571380956}, {7.9, 3.810388384094549}}, {{0.7, 1.3849412973683115}, {0.9000000000000001, 1.5552062146045114}, {1.1, 1.7230226883880233}, {1.7000000000000002, 2.2043038968057704}, {1.9000000000000001, 2.2829937813750045}, {2.1, 2.371680881986585}, {2.3, 2.4569867066064868}, {2.5, 2.5369736304179265}, {2.7, 2.611677327763274}, {2.9, 2.681533755331706}, {3.1, 2.747035122107939}, {3.3, 2.808642112243397}, {3.5, 2.8667634633853587}, {3.7, 2.921755403312622}, {3.9, 2.9739268516132777}, {4.1000000000000005, 3.023545810154779}, {4.3, 3.0708454371240785}, {4.5, 3.116029366979699}, {4.7, 3.159276218962765}, {4.9, 3.200743365868987}, {5.1000000000000005, 3.2405700692624606}, {5.3, 3.278880086744927}, {5.5, 3.315783844607469}, {5.7, 3.351380254334704}, {5.9, 3.3857582374218866}, {6.1000000000000005, 3.418998010887213}, {6.3, 3.451172175862891}, {6.5, 3.482346643536058}, {6.7, 3.512581426191458}, {6.9, 3.5419313158900496}, {7.1000000000000005, 3.5704464691445983}, {7.3, 3.59817291261164}, {7.5, 3.6251529821362682}, {7.7, 3.6514257053255066}, {7.9, 3.6770271360795816}}}[[All,37]][[All,2]]
0.5	2.3403069650678088	0.7	2.644471813255672	0.9000000000000001	2.891439641230479	1.5000000000000002	3.414685925679317	1.7000000000000002	3.529638568033799	1.9000000000000001	3.6393994029681944	2.1	3.7388902634715793	2.3	3.8295398657993496	2.5	3.912719803171998	2.7	3.9895436739686865	2.9	4.060904043070924	3.1	4.127521678492615	3.3	4.189985196378592	3.5	4.248780826141692	3.7	4.304314560355844	3.9	4.356928747733006	4.1000000000000005	4.406914662743177	4.3	4.45452214437251	4.5	4.499967076904303	4.7	4.543437262571673	4.9	4.5850970812516065	5.1000000000000005	4.625091224544122	5.3	4.663547715688068	5.5	4.700580372743414	5.7	4.7362908335635305	5.9	4.770770232734857	6.1000000000000005	4.804100599778334	6.3	4.836356032356765	6.5	4.867603686537702	6.7	4.8979046172809815	6.9	4.927314495517485	7.1000000000000005	4.955884222929425	7.3	4.9836604614498	7.5	5.01068609128702	7.7	5.037000608743203	7.9	5.062640473076211	0.5	1.988005605779807	0.7	2.247818908029401	0.9000000000000001	2.4884037288964995	1.5000000000000002	3.029598764316194	1.7000000000000002	3.1285939753622256	1.9000000000000001	3.2362673634670664	2.1	3.33497213090935	2.3	3.425206220676181	2.5	3.5081294677689145	2.7	3.5847799527259534	2.9	3.656016187926149	3.1	3.722541205768254	3.3	3.7849334411994957	3.5	3.843672855047895	3.7	3.8991613707093227	3.9	3.951738583706333	4.1000000000000005	4.0016938424079855	4.3	4.049275600612589	4.5	4.09469872300203	4.7	4.138150246238156	4.9	4.17979396537372	5.1000000000000005	4.219774118456845	5.3	4.2582183722448095	5.5	4.295240261246325	5.7	4.330941195340059	5.9	4.365412124033169	6.1000000000000005	4.398734925258602	6.3	4.4309835715156405	6.5	4.462225114757373	6.7	4.492520522744463	6.9	4.521925392912347	7.1000000000000005	4.550490564633292	7.3	4.578262646723855	7.5	4.605284473881508	7.7	4.631595503227213	7.9	4.657232160135681	0.5	1.7653105039264982	0.7	1.9742507660347821	0.9000000000000001	2.205206827130737	1.5000000000000002	2.7687832519487245	1.7000000000000002	2.8474888304055033	1.9000000000000001	2.9519279224081427	2.1	3.049478348723265	2.3	3.1391163496160046	2.5	3.221675360754904	2.7	3.2980812029023414	2.9	3.3691428377214105	3.1	3.4355378245344173	3.3	3.497830095564065	3.5	3.556490730223035	3.7	3.6119159073939833	3.9	3.6644413454800433	4.1000000000000005	3.7143536851434793	4.3	3.7618994352813515	4.5	3.8072920302520075	4.7	3.8507174334489953	4.9	3.8923386204408046	5.1000000000000005	3.9322991939621454	5.3	3.9707263215608024	5.5	4.007733140745386	5.7	4.043420742255065	5.9	4.077879816535529	6.1000000000000005	4.111192029355191	6.3	4.143431178043701	6.5	4.174664168850099	6.7	4.204951847507327	6.9	4.234349708602757	7.1000000000000005	4.262908504314581	7.3	4.290674769131232	7.5	4.317691274064961	7.7	4.343997421409141	7.9	4.369629589124433	0.7	1.7706426123462904	0.9000000000000001	1.9889793843673633	1.1	2.176614815186731	1.7000000000000002	2.6332729709098133	1.9000000000000001	2.7331783054746066	2.1	2.8291750486196316	2.3	2.9180287118846016	2.5	3.0001136573973124	2.7	3.0762028631391027	2.9	3.1470392031122394	3.1	3.2132666965889864	3.3	3.275430335650691	3.5	3.3339896621696705	3.7	3.38933341869619	3.9	3.4417923165479976	4.1000000000000005	3.4916495052163286	4.3	3.5391489887806173	4.5	3.5845023609625377	4.7	3.627894204777005	4.9	3.669486442237209	5.1000000000000005	3.709421859529865	5.3	3.7478269827134065	5.5	3.784814439218773	5.7	3.820484909784743	5.9	3.85492875206064	6.1000000000000005	3.8882273592743606	6.3	3.9204543037429076	6.5	3.951676304554244	6.7	3.9819540506931936	6.9	4.011342904634917	7.1000000000000005	4.039893506552293	7.3	4.067652295453775	7.5	4.09466196054184	7.7	4.120961833677103	7.9	4.146588231909771	0.7	1.6127673274668568	0.9000000000000001	1.816182676427961	1.1	1.998058573234979	1.7000000000000002	2.462326981008266	1.9000000000000001	2.5563392925607684	2.1	2.650354496722905	2.3	2.7382285541697837	2.5	2.819727708301603	2.7	2.8954277956537124	2.9	2.965988080572461	3.1	3.0320106781480165	3.3	3.0940171065925974	3.5	3.1524526827422417	3.7	3.2076970119064203	3.9	3.2600746670075758	4.1000000000000005	3.3098645240917497	4.3	3.357307524327722	4.5	3.4026130122719356	4.7	3.4459638849895895	4.9	3.487520778127945	5.1000000000000005	3.527425481099304	5.3	3.565803736990919	5.5	3.6027675507080064	5.7	3.6384171026248446	5.9	3.67284234425239	6.1000000000000005	3.706124336214177	6.3	3.7383363762203836	6.5	3.7695449549403826	6.7	3.7998105700512697	6.9	3.8291884227820496	7.1000000000000005	3.857729016594965	7.3	3.885478673953368	7.5	3.9124799841966453	7.7	3.9387721932063826	7.9	3.9643915436747608	0.7	1.4870641142134537	0.9000000000000001	1.6741599219347985	1.1	1.8493711139025693	1.7000000000000002	2.32193652025117	1.9000000000000001	2.408789234148224	2.1	2.5003722414238743	2.3	2.5870653116873785	2.5	2.6678654687284644	2.7	2.743103716604269	2.9	2.813337280497832	3.1	2.8791177458817256	3.3	2.94093854702475	3.5	2.9992280686760835	3.7	3.054355076157737	3.9	3.1066368759264877	4.1000000000000005	3.156347292474213	4.3	3.2037236497673827	4.5	3.248972637797648	4.7	3.2922751645804254	4.9	3.3337903485045453	5.1000000000000005	3.373658803461519	5.3	3.4120053492272797	5.5	3.4489412566166546	5.7	3.484566115961724	5.9	3.5189693998296767	6.1000000000000005	3.552231776597613	6.3	3.5844262201084556	6.5	3.615618951621061	6.7	3.645870243157899	6.9	3.675235105739251	7.1000000000000005	3.703763881550208	7.3	3.731502755557087	7.5	3.758494199275548	7.7	3.7847773571380956	7.9	3.810388384094549	0.7	1.3849412973683115	0.9000000000000001	1.5552062146045114	1.1	1.7230226883880233	1.7000000000000002	2.2043038968057704	1.9000000000000001	2.2829937813750045	2.1	2.371680881986585	2.3	2.4569867066064868	2.5	2.5369736304179265	2.7	2.611677327763274	2.9	2.681533755331706	3.1	2.747035122107939	3.3	2.808642112243397	3.5	2.8667634633853587	3.7	2.921755403312622	3.9	2.9739268516132777	4.1000000000000005	3.023545810154779	4.3	3.0708454371240785	4.5	3.116029366979699	4.7	3.159276218962765	4.9	3.200743365868987	5.1000000000000005	3.2405700692624606	5.3	3.278880086744927	5.5	3.315783844607469	5.7	3.351380254334704	5.9	3.3857582374218866	6.1000000000000005	3.418998010887213	6.3	3.451172175862891	6.5	3.482346643536058	6.7	3.512581426191458	6.9	3.5419313158900496	7.1000000000000005	3.5704464691445983	7.3	3.59817291261164	7.5	3.6251529821362682	7.7	3.6514257053255066	7.9	3.6770271360795816	{{{0.5, 2.3403069650678088}, {0.7, 2.644471813255672}, {0.9000000000000001, 2.891439641230479}, {1.5000000000000002, 3.414685925679317}, {1.7000000000000002, 3.529638568033799}, {1.9000000000000001, 3.6393994029681944}, {2.1, 3.7388902634715793}, {2.3, 3.8295398657993496}, {2.5, 3.912719803171998}, {2.7, 3.9895436739686865}, {2.9, 4.060904043070924}, {3.1, 4.127521678492615}, {3.3, 4.189985196378592}, {3.5, 4.248780826141692}, {3.7, 4.304314560355844}, {3.9, 4.356928747733006}, {4.1000000000000005, 4.406914662743177}, {4.3, 4.45452214437251}, {4.5, 4.499967076904303}, {4.7, 4.543437262571673}, {4.9, 4.5850970812516065}, {5.1000000000000005, 4.625091224544122}, {5.3, 4.663547715688068}, {5.5, 4.700580372743414}, {5.7, 4.7362908335635305}, {5.9, 4.770770232734857}, {6.1000000000000005, 4.804100599778334}, {6.3, 4.836356032356765}, {6.5, 4.867603686537702}, {6.7, 4.8979046172809815}, {6.9, 4.927314495517485}, {7.1000000000000005, 4.955884222929425}, {7.3, 4.9836604614498}, {7.5, 5.01068609128702}, {7.7, 5.037000608743203}, {7.9, 5.062640473076211}}, {{0.5, 1.988005605779807}, {0.7, 2.247818908029401}, {0.9000000000000001, 2.4884037288964995}, {1.5000000000000002, 3.029598764316194}, {1.7000000000000002, 3.1285939753622256}, {1.9000000000000001, 3.2362673634670664}, {2.1, 3.33497213090935}, {2.3, 3.425206220676181}, {2.5, 3.5081294677689145}, {2.7, 3.5847799527259534}, {2.9, 3.656016187926149}, {3.1, 3.722541205768254}, {3.3, 3.7849334411994957}, {3.5, 3.843672855047895}, {3.7, 3.8991613707093227}, {3.9, 3.951738583706333}, {4.1000000000000005, 4.0016938424079855}, {4.3, 4.049275600612589}, {4.5, 4.09469872300203}, {4.7, 4.138150246238156}, {4.9, 4.17979396537372}, {5.1000000000000005, 4.219774118456845}, {5.3, 4.2582183722448095}, {5.5, 4.295240261246325}, {5.7, 4.330941195340059}, {5.9, 4.365412124033169}, {6.1000000000000005, 4.398734925258602}, {6.3, 4.4309835715156405}, {6.5, 4.462225114757373}, {6.7, 4.492520522744463}, {6.9, 4.521925392912347}, {7.1000000000000005, 4.550490564633292}, {7.3, 4.578262646723855}, {7.5, 4.605284473881508}, {7.7, 4.631595503227213}, {7.9, 4.657232160135681}}, {{0.5, 1.7653105039264982}, {0.7, 1.9742507660347821}, {0.9000000000000001, 2.205206827130737}, {1.5000000000000002, 2.7687832519487245}, {1.7000000000000002, 2.8474888304055033}, {1.9000000000000001, 2.9519279224081427}, {2.1, 3.049478348723265}, {2.3, 3.1391163496160046}, {2.5, 3.221675360754904}, {2.7, 3.2980812029023414}, {2.9, 3.3691428377214105}, {3.1, 3.4355378245344173}, {3.3, 3.497830095564065}, {3.5, 3.556490730223035}, {3.7, 3.6119159073939833}, {3.9, 3.6644413454800433}, {4.1000000000000005, 3.7143536851434793}, {4.3, 3.7618994352813515}, {4.5, 3.8072920302520075}, {4.7, 3.8507174334489953}, {4.9, 3.8923386204408046}, {5.1000000000000005, 3.9322991939621454}, {5.3, 3.9707263215608024}, {5.5, 4.007733140745386}, {5.7, 4.043420742255065}, {5.9, 4.077879816535529}, {6.1000000000000005, 4.111192029355191}, {6.3, 4.143431178043701}, {6.5, 4.174664168850099}, {6.7, 4.204951847507327}, {6.9, 4.234349708602757}, {7.1000000000000005, 4.262908504314581}, {7.3, 4.290674769131232}, {7.5, 4.317691274064961}, {7.7, 4.343997421409141}, {7.9, 4.369629589124433}}, {{0.7, 1.7706426123462904}, {0.9000000000000001, 1.9889793843673633}, {1.1, 2.176614815186731}, {1.7000000000000002, 2.6332729709098133}, {1.9000000000000001, 2.7331783054746066}, {2.1, 2.8291750486196316}, {2.3, 2.9180287118846016}, {2.5, 3.0001136573973124}, {2.7, 3.0762028631391027}, {2.9, 3.1470392031122394}, {3.1, 3.2132666965889864}, {3.3, 3.275430335650691}, {3.5, 3.3339896621696705}, {3.7, 3.38933341869619}, {3.9, 3.4417923165479976}, {4.1000000000000005, 3.4916495052163286}, {4.3, 3.5391489887806173}, {4.5, 3.5845023609625377}, {4.7, 3.627894204777005}, {4.9, 3.669486442237209}, {5.1000000000000005, 3.709421859529865}, {5.3, 3.7478269827134065}, {5.5, 3.784814439218773}, {5.7, 3.820484909784743}, {5.9, 3.85492875206064}, {6.1000000000000005, 3.8882273592743606}, {6.3, 3.9204543037429076}, {6.5, 3.951676304554244}, {6.7, 3.9819540506931936}, {6.9, 4.011342904634917}, {7.1000000000000005, 4.039893506552293}, {7.3, 4.067652295453775}, {7.5, 4.09466196054184}, {7.7, 4.120961833677103}, {7.9, 4.146588231909771}}, {{0.7, 1.6127673274668568}, {0.9000000000000001, 1.816182676427961}, {1.1, 1.998058573234979}, {1.7000000000000002, 2.462326981008266}, {1.9000000000000001, 2.5563392925607684}, {2.1, 2.650354496722905}, {2.3, 2.7382285541697837}, {2.5, 2.819727708301603}, {2.7, 2.8954277956537124}, {2.9, 2.965988080572461}, {3.1, 3.0320106781480165}, {3.3, 3.0940171065925974}, {3.5, 3.1524526827422417}, {3.7, 3.2076970119064203}, {3.9, 3.2600746670075758}, {4.1000000000000005, 3.3098645240917497}, {4.3, 3.357307524327722}, {4.5, 3.4026130122719356}, {4.7, 3.4459638849895895}, {4.9, 3.487520778127945}, {5.1000000000000005, 3.527425481099304}, {5.3, 3.565803736990919}, {5.5, 3.6027675507080064}, {5.7, 3.6384171026248446}, {5.9, 3.67284234425239}, {6.1000000000000005, 3.706124336214177}, {6.3, 3.7383363762203836}, {6.5, 3.7695449549403826}, {6.7, 3.7998105700512697}, {6.9, 3.8291884227820496}, {7.1000000000000005, 3.857729016594965}, {7.3, 3.885478673953368}, {7.5, 3.9124799841966453}, {7.7, 3.9387721932063826}, {7.9, 3.9643915436747608}}, {{0.7, 1.4870641142134537}, {0.9000000000000001, 1.6741599219347985}, {1.1, 1.8493711139025693}, {1.7000000000000002, 2.32193652025117}, {1.9000000000000001, 2.408789234148224}, {2.1, 2.5003722414238743}, {2.3, 2.5870653116873785}, {2.5, 2.6678654687284644}, {2.7, 2.743103716604269}, {2.9, 2.813337280497832}, {3.1, 2.8791177458817256}, {3.3, 2.94093854702475}, {3.5, 2.9992280686760835}, {3.7, 3.054355076157737}, {3.9, 3.1066368759264877}, {4.1000000000000005, 3.156347292474213}, {4.3, 3.2037236497673827}, {4.5, 3.248972637797648}, {4.7, 3.2922751645804254}, {4.9, 3.3337903485045453}, {5.1000000000000005, 3.373658803461519}, {5.3, 3.4120053492272797}, {5.5, 3.4489412566166546}, {5.7, 3.484566115961724}, {5.9, 3.5189693998296767}, {6.1000000000000005, 3.552231776597613}, {6.3, 3.5844262201084556}, {6.5, 3.615618951621061}, {6.7, 3.645870243157899}, {6.9, 3.675235105739251}, {7.1000000000000005, 3.703763881550208}, {7.3, 3.731502755557087}, {7.5, 3.758494199275548}, {7.7, 3.7847773571380956}, {7.9, 3.810388384094549}}, {{0.7, 1.3849412973683115}, {0.9000000000000001, 1.5552062146045114}, {1.1, 1.7230226883880233}, {1.7000000000000002, 2.2043038968057704}, {1.9000000000000001, 2.2829937813750045}, {2.1, 2.371680881986585}, {2.3, 2.4569867066064868}, {2.5, 2.5369736304179265}, {2.7, 2.611677327763274}, {2.9, 2.681533755331706}, {3.1, 2.747035122107939}, {3.3, 2.808642112243397}, {3.5, 2.8667634633853587}, {3.7, 2.921755403312622}, {3.9, 2.9739268516132777}, {4.1000000000000005, 3.023545810154779}, {4.3, 3.0708454371240785}, {4.5, 3.116029366979699}, {4.7, 3.159276218962765}, {4.9, 3.200743365868987}, {5.1000000000000005, 3.2405700692624606}, {5.3, 3.278880086744927}, {5.5, 3.315783844607469}, {5.7, 3.351380254334704}, {5.9, 3.3857582374218866}, {6.1000000000000005, 3.418998010887213}, {6.3, 3.451172175862891}, {6.5, 3.482346643536058}, {6.7, 3.512581426191458}, {6.9, 3.5419313158900496}, {7.1000000000000005, 3.5704464691445983}, {7.3, 3.59817291261164}, {7.5, 3.6251529821362682}, {7.7, 3.6514257053255066}, {7.9, 3.6770271360795816}}}[[All,38]][[All,2]]
0.5	2.3403069650678088	0.7	2.644471813255672	0.9000000000000001	2.891439641230479	1.5000000000000002	3.414685925679317	1.7000000000000002	3.529638568033799	1.9000000000000001	3.6393994029681944	2.1	3.7388902634715793	2.3	3.8295398657993496	2.5	3.912719803171998	2.7	3.9895436739686865	2.9	4.060904043070924	3.1	4.127521678492615	3.3	4.189985196378592	3.5	4.248780826141692	3.7	4.304314560355844	3.9	4.356928747733006	4.1000000000000005	4.406914662743177	4.3	4.45452214437251	4.5	4.499967076904303	4.7	4.543437262571673	4.9	4.5850970812516065	5.1000000000000005	4.625091224544122	5.3	4.663547715688068	5.5	4.700580372743414	5.7	4.7362908335635305	5.9	4.770770232734857	6.1000000000000005	4.804100599778334	6.3	4.836356032356765	6.5	4.867603686537702	6.7	4.8979046172809815	6.9	4.927314495517485	7.1000000000000005	4.955884222929425	7.3	4.9836604614498	7.5	5.01068609128702	7.7	5.037000608743203	7.9	5.062640473076211	0.5	1.988005605779807	0.7	2.247818908029401	0.9000000000000001	2.4884037288964995	1.5000000000000002	3.029598764316194	1.7000000000000002	3.1285939753622256	1.9000000000000001	3.2362673634670664	2.1	3.33497213090935	2.3	3.425206220676181	2.5	3.5081294677689145	2.7	3.5847799527259534	2.9	3.656016187926149	3.1	3.722541205768254	3.3	3.7849334411994957	3.5	3.843672855047895	3.7	3.8991613707093227	3.9	3.951738583706333	4.1000000000000005	4.0016938424079855	4.3	4.049275600612589	4.5	4.09469872300203	4.7	4.138150246238156	4.9	4.17979396537372	5.1000000000000005	4.219774118456845	5.3	4.2582183722448095	5.5	4.295240261246325	5.7	4.330941195340059	5.9	4.365412124033169	6.1000000000000005	4.398734925258602	6.3	4.4309835715156405	6.5	4.462225114757373	6.7	4.492520522744463	6.9	4.521925392912347	7.1000000000000005	4.550490564633292	7.3	4.578262646723855	7.5	4.605284473881508	7.7	4.631595503227213	7.9	4.657232160135681	0.5	1.7653105039264982	0.7	1.9742507660347821	0.9000000000000001	2.205206827130737	1.5000000000000002	2.7687832519487245	1.7000000000000002	2.8474888304055033	1.9000000000000001	2.9519279224081427	2.1	3.049478348723265	2.3	3.1391163496160046	2.5	3.221675360754904	2.7	3.2980812029023414	2.9	3.3691428377214105	3.1	3.4355378245344173	3.3	3.497830095564065	3.5	3.556490730223035	3.7	3.6119159073939833	3.9	3.6644413454800433	4.1000000000000005	3.7143536851434793	4.3	3.7618994352813515	4.5	3.8072920302520075	4.7	3.8507174334489953	4.9	3.8923386204408046	5.1000000000000005	3.9322991939621454	5.3	3.9707263215608024	5.5	4.007733140745386	5.7	4.043420742255065	5.9	4.077879816535529	6.1000000000000005	4.111192029355191	6.3	4.143431178043701	6.5	4.174664168850099	6.7	4.204951847507327	6.9	4.234349708602757	7.1000000000000005	4.262908504314581	7.3	4.290674769131232	7.5	4.317691274064961	7.7	4.343997421409141	7.9	4.369629589124433	0.7	1.7706426123462904	0.9000000000000001	1.9889793843673633	1.1	2.176614815186731	1.7000000000000002	2.6332729709098133	1.9000000000000001	2.7331783054746066	2.1	2.8291750486196316	2.3	2.9180287118846016	2.5	3.0001136573973124	2.7	3.0762028631391027	2.9	3.1470392031122394	3.1	3.2132666965889864	3.3	3.275430335650691	3.5	3.3339896621696705	3.7	3.38933341869619	3.9	3.4417923165479976	4.1000000000000005	3.4916495052163286	4.3	3.5391489887806173	4.5	3.5845023609625377	4.7	3.627894204777005	4.9	3.669486442237209	5.1000000000000005	3.709421859529865	5.3	3.7478269827134065	5.5	3.784814439218773	5.7	3.820484909784743	5.9	3.85492875206064	6.1000000000000005	3.8882273592743606	6.3	3.9204543037429076	6.5	3.951676304554244	6.7	3.9819540506931936	6.9	4.011342904634917	7.1000000000000005	4.039893506552293	7.3	4.067652295453775	7.5	4.09466196054184	7.7	4.120961833677103	7.9	4.146588231909771	0.7	1.6127673274668568	0.9000000000000001	1.816182676427961	1.1	1.998058573234979	1.7000000000000002	2.462326981008266	1.9000000000000001	2.5563392925607684	2.1	2.650354496722905	2.3	2.7382285541697837	2.5	2.819727708301603	2.7	2.8954277956537124	2.9	2.965988080572461	3.1	3.0320106781480165	3.3	3.0940171065925974	3.5	3.1524526827422417	3.7	3.2076970119064203	3.9	3.2600746670075758	4.1000000000000005	3.3098645240917497	4.3	3.357307524327722	4.5	3.4026130122719356	4.7	3.4459638849895895	4.9	3.487520778127945	5.1000000000000005	3.527425481099304	5.3	3.565803736990919	5.5	3.6027675507080064	5.7	3.6384171026248446	5.9	3.67284234425239	6.1000000000000005	3.706124336214177	6.3	3.7383363762203836	6.5	3.7695449549403826	6.7	3.7998105700512697	6.9	3.8291884227820496	7.1000000000000005	3.857729016594965	7.3	3.885478673953368	7.5	3.9124799841966453	7.7	3.9387721932063826	7.9	3.9643915436747608	0.7	1.4870641142134537	0.9000000000000001	1.6741599219347985	1.1	1.8493711139025693	1.7000000000000002	2.32193652025117	1.9000000000000001	2.408789234148224	2.1	2.5003722414238743	2.3	2.5870653116873785	2.5	2.6678654687284644	2.7	2.743103716604269	2.9	2.813337280497832	3.1	2.8791177458817256	3.3	2.94093854702475	3.5	2.9992280686760835	3.7	3.054355076157737	3.9	3.1066368759264877	4.1000000000000005	3.156347292474213	4.3	3.2037236497673827	4.5	3.248972637797648	4.7	3.2922751645804254	4.9	3.3337903485045453	5.1000000000000005	3.373658803461519	5.3	3.4120053492272797	5.5	3.4489412566166546	5.7	3.484566115961724	5.9	3.5189693998296767	6.1000000000000005	3.552231776597613	6.3	3.5844262201084556	6.5	3.615618951621061	6.7	3.645870243157899	6.9	3.675235105739251	7.1000000000000005	3.703763881550208	7.3	3.731502755557087	7.5	3.758494199275548	7.7	3.7847773571380956	7.9	3.810388384094549	0.7	1.3849412973683115	0.9000000000000001	1.5552062146045114	1.1	1.7230226883880233	1.7000000000000002	2.2043038968057704	1.9000000000000001	2.2829937813750045	2.1	2.371680881986585	2.3	2.4569867066064868	2.5	2.5369736304179265	2.7	2.611677327763274	2.9	2.681533755331706	3.1	2.747035122107939	3.3	2.808642112243397	3.5	2.8667634633853587	3.7	2.921755403312622	3.9	2.9739268516132777	4.1000000000000005	3.023545810154779	4.3	3.0708454371240785	4.5	3.116029366979699	4.7	3.159276218962765	4.9	3.200743365868987	5.1000000000000005	3.2405700692624606	5.3	3.278880086744927	5.5	3.315783844607469	5.7	3.351380254334704	5.9	3.3857582374218866	6.1000000000000005	3.418998010887213	6.3	3.451172175862891	6.5	3.482346643536058	6.7	3.512581426191458	6.9	3.5419313158900496	7.1000000000000005	3.5704464691445983	7.3	3.59817291261164	7.5	3.6251529821362682	7.7	3.6514257053255066	7.9	3.6770271360795816	{{{0.5, 2.3403069650678088}, {0.7, 2.644471813255672}, {0.9000000000000001, 2.891439641230479}, {1.5000000000000002, 3.414685925679317}, {1.7000000000000002, 3.529638568033799}, {1.9000000000000001, 3.6393994029681944}, {2.1, 3.7388902634715793}, {2.3, 3.8295398657993496}, {2.5, 3.912719803171998}, {2.7, 3.9895436739686865}, {2.9, 4.060904043070924}, {3.1, 4.127521678492615}, {3.3, 4.189985196378592}, {3.5, 4.248780826141692}, {3.7, 4.304314560355844}, {3.9, 4.356928747733006}, {4.1000000000000005, 4.406914662743177}, {4.3, 4.45452214437251}, {4.5, 4.499967076904303}, {4.7, 4.543437262571673}, {4.9, 4.5850970812516065}, {5.1000000000000005, 4.625091224544122}, {5.3, 4.663547715688068}, {5.5, 4.700580372743414}, {5.7, 4.7362908335635305}, {5.9, 4.770770232734857}, {6.1000000000000005, 4.804100599778334}, {6.3, 4.836356032356765}, {6.5, 4.867603686537702}, {6.7, 4.8979046172809815}, {6.9, 4.927314495517485}, {7.1000000000000005, 4.955884222929425}, {7.3, 4.9836604614498}, {7.5, 5.01068609128702}, {7.7, 5.037000608743203}, {7.9, 5.062640473076211}}, {{0.5, 1.988005605779807}, {0.7, 2.247818908029401}, {0.9000000000000001, 2.4884037288964995}, {1.5000000000000002, 3.029598764316194}, {1.7000000000000002, 3.1285939753622256}, {1.9000000000000001, 3.2362673634670664}, {2.1, 3.33497213090935}, {2.3, 3.425206220676181}, {2.5, 3.5081294677689145}, {2.7, 3.5847799527259534}, {2.9, 3.656016187926149}, {3.1, 3.722541205768254}, {3.3, 3.7849334411994957}, {3.5, 3.843672855047895}, {3.7, 3.8991613707093227}, {3.9, 3.951738583706333}, {4.1000000000000005, 4.0016938424079855}, {4.3, 4.049275600612589}, {4.5, 4.09469872300203}, {4.7, 4.138150246238156}, {4.9, 4.17979396537372}, {5.1000000000000005, 4.219774118456845}, {5.3, 4.2582183722448095}, {5.5, 4.295240261246325}, {5.7, 4.330941195340059}, {5.9, 4.365412124033169}, {6.1000000000000005, 4.398734925258602}, {6.3, 4.4309835715156405}, {6.5, 4.462225114757373}, {6.7, 4.492520522744463}, {6.9, 4.521925392912347}, {7.1000000000000005, 4.550490564633292}, {7.3, 4.578262646723855}, {7.5, 4.605284473881508}, {7.7, 4.631595503227213}, {7.9, 4.657232160135681}}, {{0.5, 1.7653105039264982}, {0.7, 1.9742507660347821}, {0.9000000000000001, 2.205206827130737}, {1.5000000000000002, 2.7687832519487245}, {1.7000000000000002, 2.8474888304055033}, {1.9000000000000001, 2.9519279224081427}, {2.1, 3.049478348723265}, {2.3, 3.1391163496160046}, {2.5, 3.221675360754904}, {2.7, 3.2980812029023414}, {2.9, 3.3691428377214105}, {3.1, 3.4355378245344173}, {3.3, 3.497830095564065}, {3.5, 3.556490730223035}, {3.7, 3.6119159073939833}, {3.9, 3.6644413454800433}, {4.1000000000000005, 3.7143536851434793}, {4.3, 3.7618994352813515}, {4.5, 3.8072920302520075}, {4.7, 3.8507174334489953}, {4.9, 3.8923386204408046}, {5.1000000000000005, 3.9322991939621454}, {5.3, 3.9707263215608024}, {5.5, 4.007733140745386}, {5.7, 4.043420742255065}, {5.9, 4.077879816535529}, {6.1000000000000005, 4.111192029355191}, {6.3, 4.143431178043701}, {6.5, 4.174664168850099}, {6.7, 4.204951847507327}, {6.9, 4.234349708602757}, {7.1000000000000005, 4.262908504314581}, {7.3, 4.290674769131232}, {7.5, 4.317691274064961}, {7.7, 4.343997421409141}, {7.9, 4.369629589124433}}, {{0.7, 1.7706426123462904}, {0.9000000000000001, 1.9889793843673633}, {1.1, 2.176614815186731}, {1.7000000000000002, 2.6332729709098133}, {1.9000000000000001, 2.7331783054746066}, {2.1, 2.8291750486196316}, {2.3, 2.9180287118846016}, {2.5, 3.0001136573973124}, {2.7, 3.0762028631391027}, {2.9, 3.1470392031122394}, {3.1, 3.2132666965889864}, {3.3, 3.275430335650691}, {3.5, 3.3339896621696705}, {3.7, 3.38933341869619}, {3.9, 3.4417923165479976}, {4.1000000000000005, 3.4916495052163286}, {4.3, 3.5391489887806173}, {4.5, 3.5845023609625377}, {4.7, 3.627894204777005}, {4.9, 3.669486442237209}, {5.1000000000000005, 3.709421859529865}, {5.3, 3.7478269827134065}, {5.5, 3.784814439218773}, {5.7, 3.820484909784743}, {5.9, 3.85492875206064}, {6.1000000000000005, 3.8882273592743606}, {6.3, 3.9204543037429076}, {6.5, 3.951676304554244}, {6.7, 3.9819540506931936}, {6.9, 4.011342904634917}, {7.1000000000000005, 4.039893506552293}, {7.3, 4.067652295453775}, {7.5, 4.09466196054184}, {7.7, 4.120961833677103}, {7.9, 4.146588231909771}}, {{0.7, 1.6127673274668568}, {0.9000000000000001, 1.816182676427961}, {1.1, 1.998058573234979}, {1.7000000000000002, 2.462326981008266}, {1.9000000000000001, 2.5563392925607684}, {2.1, 2.650354496722905}, {2.3, 2.7382285541697837}, {2.5, 2.819727708301603}, {2.7, 2.8954277956537124}, {2.9, 2.965988080572461}, {3.1, 3.0320106781480165}, {3.3, 3.0940171065925974}, {3.5, 3.1524526827422417}, {3.7, 3.2076970119064203}, {3.9, 3.2600746670075758}, {4.1000000000000005, 3.3098645240917497}, {4.3, 3.357307524327722}, {4.5, 3.4026130122719356}, {4.7, 3.4459638849895895}, {4.9, 3.487520778127945}, {5.1000000000000005, 3.527425481099304}, {5.3, 3.565803736990919}, {5.5, 3.6027675507080064}, {5.7, 3.6384171026248446}, {5.9, 3.67284234425239}, {6.1000000000000005, 3.706124336214177}, {6.3, 3.7383363762203836}, {6.5, 3.7695449549403826}, {6.7, 3.7998105700512697}, {6.9, 3.8291884227820496}, {7.1000000000000005, 3.857729016594965}, {7.3, 3.885478673953368}, {7.5, 3.9124799841966453}, {7.7, 3.9387721932063826}, {7.9, 3.9643915436747608}}, {{0.7, 1.4870641142134537}, {0.9000000000000001, 1.6741599219347985}, {1.1, 1.8493711139025693}, {1.7000000000000002, 2.32193652025117}, {1.9000000000000001, 2.408789234148224}, {2.1, 2.5003722414238743}, {2.3, 2.5870653116873785}, {2.5, 2.6678654687284644}, {2.7, 2.743103716604269}, {2.9, 2.813337280497832}, {3.1, 2.8791177458817256}, {3.3, 2.94093854702475}, {3.5, 2.9992280686760835}, {3.7, 3.054355076157737}, {3.9, 3.1066368759264877}, {4.1000000000000005, 3.156347292474213}, {4.3, 3.2037236497673827}, {4.5, 3.248972637797648}, {4.7, 3.2922751645804254}, {4.9, 3.3337903485045453}, {5.1000000000000005, 3.373658803461519}, {5.3, 3.4120053492272797}, {5.5, 3.4489412566166546}, {5.7, 3.484566115961724}, {5.9, 3.5189693998296767}, {6.1000000000000005, 3.552231776597613}, {6.3, 3.5844262201084556}, {6.5, 3.615618951621061}, {6.7, 3.645870243157899}, {6.9, 3.675235105739251}, {7.1000000000000005, 3.703763881550208}, {7.3, 3.731502755557087}, {7.5, 3.758494199275548}, {7.7, 3.7847773571380956}, {7.9, 3.810388384094549}}, {{0.7, 1.3849412973683115}, {0.9000000000000001, 1.5552062146045114}, {1.1, 1.7230226883880233}, {1.7000000000000002, 2.2043038968057704}, {1.9000000000000001, 2.2829937813750045}, {2.1, 2.371680881986585}, {2.3, 2.4569867066064868}, {2.5, 2.5369736304179265}, {2.7, 2.611677327763274}, {2.9, 2.681533755331706}, {3.1, 2.747035122107939}, {3.3, 2.808642112243397}, {3.5, 2.8667634633853587}, {3.7, 2.921755403312622}, {3.9, 2.9739268516132777}, {4.1000000000000005, 3.023545810154779}, {4.3, 3.0708454371240785}, {4.5, 3.116029366979699}, {4.7, 3.159276218962765}, {4.9, 3.200743365868987}, {5.1000000000000005, 3.2405700692624606}, {5.3, 3.278880086744927}, {5.5, 3.315783844607469}, {5.7, 3.351380254334704}, {5.9, 3.3857582374218866}, {6.1000000000000005, 3.418998010887213}, {6.3, 3.451172175862891}, {6.5, 3.482346643536058}, {6.7, 3.512581426191458}, {6.9, 3.5419313158900496}, {7.1000000000000005, 3.5704464691445983}, {7.3, 3.59817291261164}, {7.5, 3.6251529821362682}, {7.7, 3.6514257053255066}, {7.9, 3.6770271360795816}}}[[All,39]][[All,2]]
0.5	2.3403069650678088	0.7	2.644471813255672	0.9000000000000001	2.891439641230479	1.5000000000000002	3.414685925679317	1.7000000000000002	3.529638568033799	1.9000000000000001	3.6393994029681944	2.1	3.7388902634715793	2.3	3.8295398657993496	2.5	3.912719803171998	2.7	3.9895436739686865	2.9	4.060904043070924	3.1	4.127521678492615	3.3	4.189985196378592	3.5	4.248780826141692	3.7	4.304314560355844	3.9	4.356928747733006	4.1000000000000005	4.406914662743177	4.3	4.45452214437251	4.5	4.499967076904303	4.7	4.543437262571673	4.9	4.5850970812516065	5.1000000000000005	4.625091224544122	5.3	4.663547715688068	5.5	4.700580372743414	5.7	4.7362908335635305	5.9	4.770770232734857	6.1000000000000005	4.804100599778334	6.3	4.836356032356765	6.5	4.867603686537702	6.7	4.8979046172809815	6.9	4.927314495517485	7.1000000000000005	4.955884222929425	7.3	4.9836604614498	7.5	5.01068609128702	7.7	5.037000608743203	7.9	5.062640473076211	0.5	1.988005605779807	0.7	2.247818908029401	0.9000000000000001	2.4884037288964995	1.5000000000000002	3.029598764316194	1.7000000000000002	3.1285939753622256	1.9000000000000001	3.2362673634670664	2.1	3.33497213090935	2.3	3.425206220676181	2.5	3.5081294677689145	2.7	3.5847799527259534	2.9	3.656016187926149	3.1	3.722541205768254	3.3	3.7849334411994957	3.5	3.843672855047895	3.7	3.8991613707093227	3.9	3.951738583706333	4.1000000000000005	4.0016938424079855	4.3	4.049275600612589	4.5	4.09469872300203	4.7	4.138150246238156	4.9	4.17979396537372	5.1000000000000005	4.219774118456845	5.3	4.2582183722448095	5.5	4.295240261246325	5.7	4.330941195340059	5.9	4.365412124033169	6.1000000000000005	4.398734925258602	6.3	4.4309835715156405	6.5	4.462225114757373	6.7	4.492520522744463	6.9	4.521925392912347	7.1000000000000005	4.550490564633292	7.3	4.578262646723855	7.5	4.605284473881508	7.7	4.631595503227213	7.9	4.657232160135681	0.5	1.7653105039264982	0.7	1.9742507660347821	0.9000000000000001	2.205206827130737	1.5000000000000002	2.7687832519487245	1.7000000000000002	2.8474888304055033	1.9000000000000001	2.9519279224081427	2.1	3.049478348723265	2.3	3.1391163496160046	2.5	3.221675360754904	2.7	3.2980812029023414	2.9	3.3691428377214105	3.1	3.4355378245344173	3.3	3.497830095564065	3.5	3.556490730223035	3.7	3.6119159073939833	3.9	3.6644413454800433	4.1000000000000005	3.7143536851434793	4.3	3.7618994352813515	4.5	3.8072920302520075	4.7	3.8507174334489953	4.9	3.8923386204408046	5.1000000000000005	3.9322991939621454	5.3	3.9707263215608024	5.5	4.007733140745386	5.7	4.043420742255065	5.9	4.077879816535529	6.1000000000000005	4.111192029355191	6.3	4.143431178043701	6.5	4.174664168850099	6.7	4.204951847507327	6.9	4.234349708602757	7.1000000000000005	4.262908504314581	7.3	4.290674769131232	7.5	4.317691274064961	7.7	4.343997421409141	7.9	4.369629589124433	0.7	1.7706426123462904	0.9000000000000001	1.9889793843673633	1.1	2.176614815186731	1.7000000000000002	2.6332729709098133	1.9000000000000001	2.7331783054746066	2.1	2.8291750486196316	2.3	2.9180287118846016	2.5	3.0001136573973124	2.7	3.0762028631391027	2.9	3.1470392031122394	3.1	3.2132666965889864	3.3	3.275430335650691	3.5	3.3339896621696705	3.7	3.38933341869619	3.9	3.4417923165479976	4.1000000000000005	3.4916495052163286	4.3	3.5391489887806173	4.5	3.5845023609625377	4.7	3.627894204777005	4.9	3.669486442237209	5.1000000000000005	3.709421859529865	5.3	3.7478269827134065	5.5	3.784814439218773	5.7	3.820484909784743	5.9	3.85492875206064	6.1000000000000005	3.8882273592743606	6.3	3.9204543037429076	6.5	3.951676304554244	6.7	3.9819540506931936	6.9	4.011342904634917	7.1000000000000005	4.039893506552293	7.3	4.067652295453775	7.5	4.09466196054184	7.7	4.120961833677103	7.9	4.146588231909771	0.7	1.6127673274668568	0.9000000000000001	1.816182676427961	1.1	1.998058573234979	1.7000000000000002	2.462326981008266	1.9000000000000001	2.5563392925607684	2.1	2.650354496722905	2.3	2.7382285541697837	2.5	2.819727708301603	2.7	2.8954277956537124	2.9	2.965988080572461	3.1	3.0320106781480165	3.3	3.0940171065925974	3.5	3.1524526827422417	3.7	3.2076970119064203	3.9	3.2600746670075758	4.1000000000000005	3.3098645240917497	4.3	3.357307524327722	4.5	3.4026130122719356	4.7	3.4459638849895895	4.9	3.487520778127945	5.1000000000000005	3.527425481099304	5.3	3.565803736990919	5.5	3.6027675507080064	5.7	3.6384171026248446	5.9	3.67284234425239	6.1000000000000005	3.706124336214177	6.3	3.7383363762203836	6.5	3.7695449549403826	6.7	3.7998105700512697	6.9	3.8291884227820496	7.1000000000000005	3.857729016594965	7.3	3.885478673953368	7.5	3.9124799841966453	7.7	3.9387721932063826	7.9	3.9643915436747608	0.7	1.4870641142134537	0.9000000000000001	1.6741599219347985	1.1	1.8493711139025693	1.7000000000000002	2.32193652025117	1.9000000000000001	2.408789234148224	2.1	2.5003722414238743	2.3	2.5870653116873785	2.5	2.6678654687284644	2.7	2.743103716604269	2.9	2.813337280497832	3.1	2.8791177458817256	3.3	2.94093854702475	3.5	2.9992280686760835	3.7	3.054355076157737	3.9	3.1066368759264877	4.1000000000000005	3.156347292474213	4.3	3.2037236497673827	4.5	3.248972637797648	4.7	3.2922751645804254	4.9	3.3337903485045453	5.1000000000000005	3.373658803461519	5.3	3.4120053492272797	5.5	3.4489412566166546	5.7	3.484566115961724	5.9	3.5189693998296767	6.1000000000000005	3.552231776597613	6.3	3.5844262201084556	6.5	3.615618951621061	6.7	3.645870243157899	6.9	3.675235105739251	7.1000000000000005	3.703763881550208	7.3	3.731502755557087	7.5	3.758494199275548	7.7	3.7847773571380956	7.9	3.810388384094549	0.7	1.3849412973683115	0.9000000000000001	1.5552062146045114	1.1	1.7230226883880233	1.7000000000000002	2.2043038968057704	1.9000000000000001	2.2829937813750045	2.1	2.371680881986585	2.3	2.4569867066064868	2.5	2.5369736304179265	2.7	2.611677327763274	2.9	2.681533755331706	3.1	2.747035122107939	3.3	2.808642112243397	3.5	2.8667634633853587	3.7	2.921755403312622	3.9	2.9739268516132777	4.1000000000000005	3.023545810154779	4.3	3.0708454371240785	4.5	3.116029366979699	4.7	3.159276218962765	4.9	3.200743365868987	5.1000000000000005	3.2405700692624606	5.3	3.278880086744927	5.5	3.315783844607469	5.7	3.351380254334704	5.9	3.3857582374218866	6.1000000000000005	3.418998010887213	6.3	3.451172175862891	6.5	3.482346643536058	6.7	3.512581426191458	6.9	3.5419313158900496	7.1000000000000005	3.5704464691445983	7.3	3.59817291261164	7.5	3.6251529821362682	7.7	3.6514257053255066	7.9	3.6770271360795816	{{{0.5, 2.3403069650678088}, {0.7, 2.644471813255672}, {0.9000000000000001, 2.891439641230479}, {1.5000000000000002, 3.414685925679317}, {1.7000000000000002, 3.529638568033799}, {1.9000000000000001, 3.6393994029681944}, {2.1, 3.7388902634715793}, {2.3, 3.8295398657993496}, {2.5, 3.912719803171998}, {2.7, 3.9895436739686865}, {2.9, 4.060904043070924}, {3.1, 4.127521678492615}, {3.3, 4.189985196378592}, {3.5, 4.248780826141692}, {3.7, 4.304314560355844}, {3.9, 4.356928747733006}, {4.1000000000000005, 4.406914662743177}, {4.3, 4.45452214437251}, {4.5, 4.499967076904303}, {4.7, 4.543437262571673}, {4.9, 4.5850970812516065}, {5.1000000000000005, 4.625091224544122}, {5.3, 4.663547715688068}, {5.5, 4.700580372743414}, {5.7, 4.7362908335635305}, {5.9, 4.770770232734857}, {6.1000000000000005, 4.804100599778334}, {6.3, 4.836356032356765}, {6.5, 4.867603686537702}, {6.7, 4.8979046172809815}, {6.9, 4.927314495517485}, {7.1000000000000005, 4.955884222929425}, {7.3, 4.9836604614498}, {7.5, 5.01068609128702}, {7.7, 5.037000608743203}, {7.9, 5.062640473076211}}, {{0.5, 1.988005605779807}, {0.7, 2.247818908029401}, {0.9000000000000001, 2.4884037288964995}, {1.5000000000000002, 3.029598764316194}, {1.7000000000000002, 3.1285939753622256}, {1.9000000000000001, 3.2362673634670664}, {2.1, 3.33497213090935}, {2.3, 3.425206220676181}, {2.5, 3.5081294677689145}, {2.7, 3.5847799527259534}, {2.9, 3.656016187926149}, {3.1, 3.722541205768254}, {3.3, 3.7849334411994957}, {3.5, 3.843672855047895}, {3.7, 3.8991613707093227}, {3.9, 3.951738583706333}, {4.1000000000000005, 4.0016938424079855}, {4.3, 4.049275600612589}, {4.5, 4.09469872300203}, {4.7, 4.138150246238156}, {4.9, 4.17979396537372}, {5.1000000000000005, 4.219774118456845}, {5.3, 4.2582183722448095}, {5.5, 4.295240261246325}, {5.7, 4.330941195340059}, {5.9, 4.365412124033169}, {6.1000000000000005, 4.398734925258602}, {6.3, 4.4309835715156405}, {6.5, 4.462225114757373}, {6.7, 4.492520522744463}, {6.9, 4.521925392912347}, {7.1000000000000005, 4.550490564633292}, {7.3, 4.578262646723855}, {7.5, 4.605284473881508}, {7.7, 4.631595503227213}, {7.9, 4.657232160135681}}, {{0.5, 1.7653105039264982}, {0.7, 1.9742507660347821}, {0.9000000000000001, 2.205206827130737}, {1.5000000000000002, 2.7687832519487245}, {1.7000000000000002, 2.8474888304055033}, {1.9000000000000001, 2.9519279224081427}, {2.1, 3.049478348723265}, {2.3, 3.1391163496160046}, {2.5, 3.221675360754904}, {2.7, 3.2980812029023414}, {2.9, 3.3691428377214105}, {3.1, 3.4355378245344173}, {3.3, 3.497830095564065}, {3.5, 3.556490730223035}, {3.7, 3.6119159073939833}, {3.9, 3.6644413454800433}, {4.1000000000000005, 3.7143536851434793}, {4.3, 3.7618994352813515}, {4.5, 3.8072920302520075}, {4.7, 3.8507174334489953}, {4.9, 3.8923386204408046}, {5.1000000000000005, 3.9322991939621454}, {5.3, 3.9707263215608024}, {5.5, 4.007733140745386}, {5.7, 4.043420742255065}, {5.9, 4.077879816535529}, {6.1000000000000005, 4.111192029355191}, {6.3, 4.143431178043701}, {6.5, 4.174664168850099}, {6.7, 4.204951847507327}, {6.9, 4.234349708602757}, {7.1000000000000005, 4.262908504314581}, {7.3, 4.290674769131232}, {7.5, 4.317691274064961}, {7.7, 4.343997421409141}, {7.9, 4.369629589124433}}, {{0.7, 1.7706426123462904}, {0.9000000000000001, 1.9889793843673633}, {1.1, 2.176614815186731}, {1.7000000000000002, 2.6332729709098133}, {1.9000000000000001, 2.7331783054746066}, {2.1, 2.8291750486196316}, {2.3, 2.9180287118846016}, {2.5, 3.0001136573973124}, {2.7, 3.0762028631391027}, {2.9, 3.1470392031122394}, {3.1, 3.2132666965889864}, {3.3, 3.275430335650691}, {3.5, 3.3339896621696705}, {3.7, 3.38933341869619}, {3.9, 3.4417923165479976}, {4.1000000000000005, 3.4916495052163286}, {4.3, 3.5391489887806173}, {4.5, 3.5845023609625377}, {4.7, 3.627894204777005}, {4.9, 3.669486442237209}, {5.1000000000000005, 3.709421859529865}, {5.3, 3.7478269827134065}, {5.5, 3.784814439218773}, {5.7, 3.820484909784743}, {5.9, 3.85492875206064}, {6.1000000000000005, 3.8882273592743606}, {6.3, 3.9204543037429076}, {6.5, 3.951676304554244}, {6.7, 3.9819540506931936}, {6.9, 4.011342904634917}, {7.1000000000000005, 4.039893506552293}, {7.3, 4.067652295453775}, {7.5, 4.09466196054184}, {7.7, 4.120961833677103}, {7.9, 4.146588231909771}}, {{0.7, 1.6127673274668568}, {0.9000000000000001, 1.816182676427961}, {1.1, 1.998058573234979}, {1.7000000000000002, 2.462326981008266}, {1.9000000000000001, 2.5563392925607684}, {2.1, 2.650354496722905}, {2.3, 2.7382285541697837}, {2.5, 2.819727708301603}, {2.7, 2.8954277956537124}, {2.9, 2.965988080572461}, {3.1, 3.0320106781480165}, {3.3, 3.0940171065925974}, {3.5, 3.1524526827422417}, {3.7, 3.2076970119064203}, {3.9, 3.2600746670075758}, {4.1000000000000005, 3.3098645240917497}, {4.3, 3.357307524327722}, {4.5, 3.4026130122719356}, {4.7, 3.4459638849895895}, {4.9, 3.487520778127945}, {5.1000000000000005, 3.527425481099304}, {5.3, 3.565803736990919}, {5.5, 3.6027675507080064}, {5.7, 3.6384171026248446}, {5.9, 3.67284234425239}, {6.1000000000000005, 3.706124336214177}, {6.3, 3.7383363762203836}, {6.5, 3.7695449549403826}, {6.7, 3.7998105700512697}, {6.9, 3.8291884227820496}, {7.1000000000000005, 3.857729016594965}, {7.3, 3.885478673953368}, {7.5, 3.9124799841966453}, {7.7, 3.9387721932063826}, {7.9, 3.9643915436747608}}, {{0.7, 1.4870641142134537}, {0.9000000000000001, 1.6741599219347985}, {1.1, 1.8493711139025693}, {1.7000000000000002, 2.32193652025117}, {1.9000000000000001, 2.408789234148224}, {2.1, 2.5003722414238743}, {2.3, 2.5870653116873785}, {2.5, 2.6678654687284644}, {2.7, 2.743103716604269}, {2.9, 2.813337280497832}, {3.1, 2.8791177458817256}, {3.3, 2.94093854702475}, {3.5, 2.9992280686760835}, {3.7, 3.054355076157737}, {3.9, 3.1066368759264877}, {4.1000000000000005, 3.156347292474213}, {4.3, 3.2037236497673827}, {4.5, 3.248972637797648}, {4.7, 3.2922751645804254}, {4.9, 3.3337903485045453}, {5.1000000000000005, 3.373658803461519}, {5.3, 3.4120053492272797}, {5.5, 3.4489412566166546}, {5.7, 3.484566115961724}, {5.9, 3.5189693998296767}, {6.1000000000000005, 3.552231776597613}, {6.3, 3.5844262201084556}, {6.5, 3.615618951621061}, {6.7, 3.645870243157899}, {6.9, 3.675235105739251}, {7.1000000000000005, 3.703763881550208}, {7.3, 3.731502755557087}, {7.5, 3.758494199275548}, {7.7, 3.7847773571380956}, {7.9, 3.810388384094549}}, {{0.7, 1.3849412973683115}, {0.9000000000000001, 1.5552062146045114}, {1.1, 1.7230226883880233}, {1.7000000000000002, 2.2043038968057704}, {1.9000000000000001, 2.2829937813750045}, {2.1, 2.371680881986585}, {2.3, 2.4569867066064868}, {2.5, 2.5369736304179265}, {2.7, 2.611677327763274}, {2.9, 2.681533755331706}, {3.1, 2.747035122107939}, {3.3, 2.808642112243397}, {3.5, 2.8667634633853587}, {3.7, 2.921755403312622}, {3.9, 2.9739268516132777}, {4.1000000000000005, 3.023545810154779}, {4.3, 3.0708454371240785}, {4.5, 3.116029366979699}, {4.7, 3.159276218962765}, {4.9, 3.200743365868987}, {5.1000000000000005, 3.2405700692624606}, {5.3, 3.278880086744927}, {5.5, 3.315783844607469}, {5.7, 3.351380254334704}, {5.9, 3.3857582374218866}, {6.1000000000000005, 3.418998010887213}, {6.3, 3.451172175862891}, {6.5, 3.482346643536058}, {6.7, 3.512581426191458}, {6.9, 3.5419313158900496}, {7.1000000000000005, 3.5704464691445983}, {7.3, 3.59817291261164}, {7.5, 3.6251529821362682}, {7.7, 3.6514257053255066}, {7.9, 3.6770271360795816}}}[[All,40]][[All,2]]

==> pics/decay_const_one_int_vm0p4_T0p20p80p3_mott_denser.dat <==
0.46	0.29631034268057055	0.15882698544519622	0.06772123892533803
0.48	0.6537011533924632	0.31313753728740923	0.16615913219602377
0.5	0.9560098741695235	0.4606532121301965	0.26252922921277844
0.52	1.2099250206192815	0.6003223929161209	0.35637543465228605
0.54	1.426804507505015	0.7320082526339795	0.44745715000334046
0.56	1.6161419319772299	0.8561330302696673	0.5357056708682228
0.5800000000000001	1.7849219207205815	0.9734042634333089	0.6211790723549628
0.6000000000000001	1.9382013770688393	1.0846420102484164	0.7040233019151441
0.6200000000000001	2.079708792903563	1.1906839743255704	0.7844421267742347
0.6399999999999999	2.2122795252752323	1.292340530989779	0.862675712965426
0.6599999999999999	2.3381513838501213	1.3903786976637047	0.938986425576983
0.6799999999999999	2.4591661296590104	1.4855219350074733	1.0136502141203048
0.7	2.576911967378756	1.57845837294373	1.0869521535051194
0.72	2.6928308950149478	1.6698536555363566	1.1591850527305188
0.74	2.8083074116277085	1.7603667614490803	1.2306503850842736
0.76	2.9247512679478005	1.8506684891599061	1.3016610905731092
0.78	3.0436860823446104	1.941463229315984	1.3725460517353207
0.8	3.166857825329808	2.0335154868901117	1.4436562645755415
0.8200000000000001	3.2963836808775495	2.1276836256006577	1.5153729419406776
0.8400000000000001	3.4349762144233678	2.224964796708953	1.5881180284071994
0.8600000000000001	3.5863091439584824	2.326557472143739	1.6623679149142254
0.8800000000000001	3.75566305319553	2.4339523359071844	1.7386715784327322
0.8999999999999999	3.951171034865394	2.549070355166296	1.8176750341896537
0.9199999999999999	4.186506221438489	2.674482745688752	1.9001550430709007
0.94	4.487656693518755	2.8137810045229554	1.9870667700048579
0.96	4.91469669446903	2.9722415837403453	2.079613123706009
0.98	5.673469460562299	3.1581231584265814	2.1793489970638533
1.4600000000000002	0.2312381658477175	3.3854950233008854	2.2883440667971726
1.48	0.5956453107014995	3.6814590074629043	2.409448876098836
1.5	0.8979653105897656	4.109833479059178	2.546754585033898
1.52	1.1416181199772157	4.898386901527669	2.706444952091496
1.54	1.3398266063864026	0.03618565288617039	2.89852638074175
1.56	1.5043527611106142	0.1948063985777577	3.140811036958946
1.58	1.6437587524182309	0.3482852730151396	3.4699595827617187
1.6	1.764045142670081	0.49329110273854876	3.983374226542164
1.62	1.869446249632882	0.627766195875562	5.174792775628259
1.6400000000000001	1.963010094208565	0.7509536000313396	0.012516473835535218
1.6600000000000001	2.0469810072670382	0.8630670516062662	0.11219351976612836
1.6800000000000002	2.1230481392913547	0.9648849030551613	0.2105732752450601
1.7000000000000002	2.1925085595307348	1.0574303698353138	0.3066312324044822
1.7200000000000002	2.2563763566892256	1.1417722051636077	0.39945872017685286
1.74	2.315457194346602	1.2189204978635786	0.4883432966148633
1.76	2.3704003507381857	1.2897823565789253	0.5728075335160381
1.78	2.421735778301189	1.3551504463584576	0.6526057135091985
1.8	2.4699009899573072	1.415707546251624	0.7276904631976118
1.82	2.515260899977305	1.472037771844259	0.7981653501735007
1.84	2.5581226953563774	1.5246396717626098	0.8642366199928531
1.86	2.598747141924569	1.5739389457499506	0.926171778444921
1.8800000000000001	2.6373572922411546	1.6202998593145668	0.9842678562213351
1.9000000000000001	2.6741452725011605	1.6640350870563583	1.0388291294212797
1.9200000000000002	2.70927763016393	1.7054140201678227	1.0901526679611733
1.9400000000000002	2.742899589929187	1.7446696972777251	1.1385197515189875
1.9600000000000002	2.7751384723082406	1.7820045539186717	1.1841913868577298
1.98	2.806106463069206	1.8175951819431446	1.2274065344318639
2.	2.835902874601841	1.8515962700075652	1.268382030493462
2.02	2.8646160060046495	1.8841438713132541	1.3073135051495532
2.04	2.892324683579818	1.9153581203868677	1.3443768332857875
2.06	2.919099544797251	1.9453454989179806	1.379729822908969
2.08	2.945004114837213	1.9742007321575525	1.4135139595907722
2.1	2.9700957142696307	2.0020083820385604	1.4458561010589484
2.12	2.9944262283762706	2.028844190656462	1.4768700644642812
2.14	3.0180427624258623	2.054776217611476	1.5066580792433666
2.16	3.040988202406121	2.079865806548142	1.5353120969838434
2.18	3.063301696960843	2.1041684096600672	1.5629149604972614
2.2	3.0850190733244314	2.1277342936468533	1.5895414402258323
2.22	3.106173197704536	2.150609146358795	1.6152591489975712
2.24	3.1267942886966438	2.1728345999362206	1.640129347192628
2.2600000000000002	3.1469101908169836	2.1944486834780665	1.6642076503550387
2.2800000000000002	3.166546614032733	2.215486216026397	1.687544650659096
2.3000000000000003	3.185727344188828	2.2359791488251033	1.7101864627163248
2.3200000000000003	3.2044744284327744	2.2559568643190624	1.7321752031689077
2.3400000000000003	3.222808339084758	2.2754464381384336	1.7535494124639253
2.3600000000000003	3.240748118862563	2.2944728693088186	1.77434442620018
2.38	3.2583115099260715	2.3130592831008063	1.7945927025154131
2.4	3.2755150688368984	2.3312271102477045	1.814324111148852
2.42	3.292374269221335	2.3489962456921187	1.8335661890749806
2.44	3.3089035936671523	2.366385189548964	1.852344366954701
2.46	3.3251166161689314	2.383411172576999	1.8706821700833876
2.48	3.3410260762542845	2.4000902681197127	1.8886013970231694
2.5	3.356643945769382	2.4164374921976903	1.9061222786812193
2.52	3.371981489171541	2.432466893199648	1.9232636202280424
2.54	3.3870493180653174	2.448191632420495	1.940042927932977
2.56	3.401857440623737	2.4636240565261702	1.9564765227209302
2.58	3.4164153064549034	2.4787757628815865	1.9725796420190105
2.6	3.4307318474044335	2.493657658555436	1.988366531259043
2.62	3.444815514724123	2.50828001371122	2.00385052622692
2.64	3.458674312985377	2.522652510003799	2.019044127298905
2.66	3.4723158310709326	2.536784284523727	2.0339590664745644
2.68	3.485747270539697	2.550683969765086	2.0486063680032163
2.7	3.498975471625324	2.564359730035026	2.0629964033031305
2.72	3.512006937100036	2.5778192946734757	2.0771389407879624
2.74	3.5248478542090265	2.5910699884082957	2.0910431911414045
2.7600000000000002	3.5375041148585393	2.6041187591335566	2.104717848516977
2.7800000000000002	3.549981334220718	2.616972203365875	2.1181711280842133
2.8000000000000003	3.5622848679009906	2.629636589605232	2.131410800293767
2.8200000000000003	3.5744198277984647	2.642117879801483	2.144444222191742
2.8400000000000003	3.5863910967762505	2.6544217491060236	2.1572783660759067
2.8600000000000003	3.598203342246616	2.6665536040685636	2.169919845754425
2.88	3.6098610287655446	2.678518599422296	2.1823749406386166
2.9	3.6213684297214743	2.690321653585371	2.1946496178764936
2.92	3.6327296381950513	2.701967462993776	2.2067495527114143
2.94	3.6439485770591062	2.713460515368648	2.218680147230836
2.96	3.6550290083814168	2.7248051020110347	2.230446547652735
2.98	3.665974542187061	2.7360053292074813	2.2420536602821883
3.	3.676788644631719	2.7470651288221943	2.253506166256876
3.02	3.6874746456327077	2.757988268143539	2.26480853518852
3.04	3.698035746000115	2.7687783590468364	2.2759650377963654
3.06	3.7084750241067788	2.77943886652906	2.286979757619482
3.08	3.7187954421322718	2.7899731166661264	2.297856601886261
3.1	3.728999851913064	2.8003843040387904	2.308599311611748
3.12	3.7390910004281923	2.8106754986687994	2.3192114709869642
3.14	3.7490715349473365	2.8208496525034215	2.329696516118148
3.16	3.758944007865828	2.8309096054830554	2.3400577431686225
3.18	3.7687108812491443	2.8408580912233514	2.35029831595098
3.2	3.7783745311075467	2.8506977423409374	2.3604212730131415
3.22	3.7879372514198155	2.8604310954489582	2.370429534257746
3.24	3.7974012579235636	2.8700605958466854	2.380325907130981
3.2600000000000002	3.806768691688158	2.8795886019253474	2.3901130924136553
3.2800000000000002	3.8160416224850207	2.889017389310398	2.3997936896445746
3.3000000000000003	3.8252220519689133	2.8983491547588898	2.409370202203639
3.3200000000000003	3.8343119166828608	2.907586019829147	2.418845042079767
3.3400000000000003	3.843313090898252	2.9167300343384297	2.4282205343466283
3.3600000000000003	3.8522273893007752	2.9257831796229685	2.4374989213672884
3.3800000000000003	3.861056569532352	2.934747371614049	2.446682366747083
3.4	3.8698023345979706	2.943624463742125	2.4557729590524886
3.42	3.878466335146123	2.9524162496805517	2.4647727153123644
3.44	3.887050171630722	2.9611244659394105	2.4736835843165568
3.46	3.895555396361712	2.9697507943190646	2.482507449725717
3.48	3.9039835154513223	2.9782968642325667	2.491246133005127
3.5	3.912335990662213	2.986764254905133	2.4999013961942738
3.52	3.9206142411633778	2.995154497458488	2.5084749445230257
3.54	3.928819645199341	3.003469076887235	2.516968428884604
3.56	3.936953541677697	3.0117094339338184	2.5253834481743875
3.58	3.9450172316798344	3.01987696686842	2.533721551503398
3.6	3.9530119798990806	3.0279730331793364	2.5419842402943558
3.62	3.9609390160107045	3.035998951179387	2.5501729702675773
3.64	3.9687995359773516	3.0439560015331533	2.558289153323774
3.66	3.9765947032937503	3.051845428709803	2.56633415932998
3.68	3.984325650173869	3.0596684423657736	2.574309317814564
3.7	3.991993478683917	3.0674262186613848	2.582215919576769
3.72	3.999599261823919	3.075119901515057	2.590055218216067
3.74	4.007144044560811	3.0827506037988117	2.5978284315858313
3.7600000000000002	4.0146288448155385	3.090319408478157	2.6055367431760166
3.7800000000000002	4.022054654406674	3.0978273696996235	2.613181303428831
3.8000000000000003	4.029422439952863	3.105275513828652	2.6207632309912934
3.8200000000000003	4.036733143736133	3.112664840440688	2.6282836139083607
3.8400000000000003	4.043987684528177	3.119996323267878	2.6357435107598306
3.8600000000000003	4.051186958381552	3.1272709111038313	2.6431439517443702
3.8800000000000003	4.058331839387412	3.134489528668637	2.6504859397134037
3.9	4.0654231804017	3.141653077436208	2.6577704511578064
3.92	4.072461813741094	3.1487624364259568	2.6649984371498925
3.94	4.07944855185052	3.155818462960535	2.672170824243016
3.96	4.086384187943311	3.162821993391598	2.6792885153313195
3.98	4.093269496615627	3.169773843794926	2.6863523904714777
4.	4.100105234436142	3.1766748106366642	2.6933633076685988

==> pics/decay_const_one_int_vm0p4_T0p20p80p3_semi_denser.dat <==
0.46	2.296924767016742	1.6120632537122774	1.317619549403848
0.48	2.314525242496599	1.6196158105315852	1.3209318879834417
0.5	2.3403069650678088	1.63136992157939	1.3268372765846344
0.52	2.370077338737289	1.6464706050823514	1.3350562462364182
0.54	2.401531821190415	1.6641045223733584	1.3452774537492962
0.56	2.433496127516591	1.6835804678183908	1.3571889137381552
0.5800000000000001	2.465367851539626	1.7043470543219386	1.3704978851429226
0.6000000000000001	2.4968321451858326	1.725979782238427	1.3849412973683115
0.6200000000000001	2.527723980145862	1.7481581394864876	1.4002895277490273
0.6399999999999999	2.5579596685482615	1.7706426123462904	1.416346084452764
0.6599999999999999	2.5875012846030505	1.7932551831323873	1.4329450874810155
0.6799999999999999	2.6163373328461548	1.8158639661516027	1.4499477857840453
0.7	2.644471813255672	1.83837152969798	1.467238845111471
0.72	2.6719178214135013	1.8607061688934063	1.4847228013014186
0.74	2.6986936972828586	1.8828154271902413	1.5023208631416507
0.76	2.7248206570358793	1.9046612911349163	1.5199681274135004
0.78	2.7503213141492404	1.9262166169998436	1.5376112036342375
0.8	2.7752187474468992	1.9474624612322755	1.5552062146045114
0.8200000000000001	2.799535912710176	1.9683860744947883	1.572717126540809
0.8400000000000001	2.8232952737714	1.9889793843673633	1.59011436044479
0.8600000000000001	2.8465185755905096	2.0092378393433266	1.607373639249689
0.8800000000000001	2.8692267098901736	2.0291595210658007	1.624475030283052
0.8999999999999999	2.891439641230479	2.048744456416004	1.6414021481377696
0.9199999999999999	2.9131763722760247	2.067994078779565	1.6581414883676786
0.94	2.9344549339411734	2.0869108005404344	1.674681867169064
0.96	2.9552923905611643	2.1054976679775295	1.691013946254958
0.98	2.9757048531060333	2.123758076245764	1.7071298254710194
1.4600000000000002	3.400982373446644	2.1416955266891153	1.7230226883880233
1.48	3.406224947296237	2.159313411818368	1.7386864882022708
1.5	3.414685925679317	2.176614815186731	1.7541156628472114
1.52	3.4248911845426147	2.193602314281642	1.7693048693242706
1.54	3.4359817004416415	2.5744777578713336	1.7842487279442811
1.56	3.4475134095384425	2.5758888391141403	1.7989415674684306
1.58	3.4592540750663723	2.579147885292126	1.81337716207852
1.6	3.471076314989473	2.584043852638218	1.8275484507218296
1.62	3.48290667001781	2.5903008776183176	1.8414472287146673
1.6400000000000001	3.4947009323520093	2.597633689759351	2.184652718473229
1.6600000000000001	3.506431613563997	2.6057860874283265	2.1853624169449093
1.6800000000000002	3.5180812372495303	2.614547038158515	2.1871876747549543
1.7000000000000002	3.529638568033799	2.6237513033530417	2.190079325721244
1.7200000000000002	3.5410963957909942	2.6332729709098133	2.1939618130792096
1.74	3.552450182089375	2.643017267316724	2.1987392269637156
1.76	3.5636972047236464	2.652913086623254	2.2043038968057704
1.78	3.5748360007085664	2.6629069730794277	2.210545157142747
1.8	3.5858659940252493	2.672958547959669	2.217356481882001
1.82	3.596787241086442	2.683037127985263	2.224640208909176
1.84	3.6076002531660696	2.6931192529320804	2.2323099459229834
1.86	3.618305870319554	2.70318688201336	2.2402912021725223
1.8800000000000001	3.628905170470996	2.7132260742118413	2.2485208829795873
1.9000000000000001	3.6393994029681944	2.7232260169204787	2.2569461796864636
1.9200000000000002	3.649789939448553	2.7331783054746066	2.2655232253423474
1.9400000000000002	3.660078237138726	2.7430764042138494	2.2742157398287697
1.9600000000000002	3.670265811207684	2.752915239755882	2.2829937813750045
1.98	3.6803542137938696	2.76269089131431	2.291832653375537
2.	3.690345018007694	2.772400352846925	2.3007119764622153
2.02	3.7002398056807544	2.782041348831786	2.3096149158995836
2.04	3.710040157962368	2.7916121904281215	2.3185275458780445
2.06	3.7197476480977705	2.801111662308169	2.327438330049889
2.08	3.72936383589025	2.8105389329753927	2.336337698556306
2.1	3.7388902634715793	2.819893483210943	2.345217704042188
2.12	3.7483284520947175	2.8291750486196316	2.3540717417945145
2.14	3.757679899729291	2.8383835732221807	2.3628943216990392
2.16	3.766946079290119	2.847519171761864	2.371680881986585
2.18	3.776128437366685	2.8565820989313635	2.380427636673166
2.2	3.785228393350027	2.8655727241295743	2.389131450194267
2.22	3.794247338875502	2.874491510663609	2.3977897340294367
2.24	3.803186637516848	2.883338998544152	2.406400361154242
2.2600000000000002	3.8120476246800674	2.8921157902010135	2.4149615949877408
2.2800000000000002	3.8208316076561193	2.9008225385837667	2.423472030164785
2.3000000000000003	3.8295398657993496	2.909459937219614	2.4319305429878484
2.3200000000000003	3.838173650805172	2.9180287118846016	2.440336249830559
2.3400000000000003	3.846734187065481	2.9265296136103403	2.4486884720971283
2.3600000000000003	3.855222672084465	2.934963412800549	2.4569867066064868
2.38	3.8636402769407234	2.9433308942734127	2.465230600481334
2.4	3.8719881467841883	2.95163285307889	2.473419929791478
2.42	3.8802674013585827	2.9598700909668203	2.4815545813368853
2.44	3.8884791355417714	2.96804341340329	2.489634537065393
2.46	3.896624419897868	2.9761536270501323	2.4976598607086196
2.48	3.904704301236049	2.9842015376367277	2.505630686291429
2.5	3.912719803171998	2.9921879481649025	2.513547208228845
2.52	3.920671926688691	3.0001136573973124	2.521409672771999
2.54	3.9285616506938195	3.0079794585875548	2.5292183706038966
2.56	3.9363899325717475	3.0157861384168174	2.5369736304179265
2.58	3.9441577087282766	3.0235344761072973	2.5446758133385803
2.6	3.9518658951268657	3.0312252426870683	2.552325308065857
2.62	3.9595153878152516	3.0388592003849846	2.559922526643013
2.64	3.967107063441689	3.0464371021372485	2.567467900762544
2.66	3.9746417797601534	3.05395969119	2.574961878537966
2.68	3.9821203761241426	3.061427700784534	2.5824049216795824
2.7	3.9895436739686865	3.0688418539136313	2.5897975030213822
2.72	3.996912477280486	3.0762028631391027	2.5971401043537123
2.74	4.004227573055985	3.0835114304620515	2.6044332145227647
2.7600000000000002	4.011489731747463	3.0907682472384685	2.611677327763274
2.7800000000000002	4.01869970769712	3.097973994133815	2.6188729422354338
2.8000000000000003	4.025858239559308	3.1051293411111285	2.6260205587408763
2.8200000000000003	4.032966050711021	3.1122349474478286	2.6331206795960407
2.8400000000000003	4.040023849650858	3.119291461777142	2.6401738076438552
2.8600000000000003	4.047032330386594	3.1262995221504912	2.6471804453873853
2.88	4.053992172811702	3.133259756117821	2.6541410942309565
2.9	4.060904043070924	3.1401727808230278	2.661056253816256
2.92	4.06776859391525	3.1470392031122394	2.6679264214423486
2.94	4.074586465046539	3.1538596196527737	2.6747520915599896
2.96	4.081358283452009	3.160634617061101	2.681533755331706
2.98	4.088084663728921	3.1673647720380913	2.6882719002502307
3.	4.094766208399689	3.17405065151038	2.6949670098086473
3.02	4.101403508217714	3.1806928127764307	2.701619563216515
3.04	4.107997142464175	3.1872918036564557	2.708230035156777
3.06	4.1145476792360896	3.19384816264517	2.7147988955789146
3.08	4.121055675725864	3.2003624190666238	2.7213266095243873
3.1	4.127521678492615	3.20683509323047	2.7278136369806965
3.12	4.1339462237254985	3.2132666965889864	2.734260432760981
3.14	4.140329837499321	3.2196577318943893	2.7406674464062717
3.16	4.146673036022643	3.226008693356029	2.747035122107939
3.18	4.152976325878634	3.232320066796958	2.753363898648054
3.2	4.159240204258894	3.2385923298096926	2.759654209355711
3.22	4.165465159190465	3.2448259519107405	2.765906482077503
3.24	4.171651669756267	3.2510213946937374	2.772121139160585
3.2600000000000002	4.177800206309156	3.257179111980973	2.778298597446884
3.2800000000000002	4.183911230679804	3.26329954997309	2.784439268277193
3.3000000000000003	4.189985196378592	3.2693831473968213	2.7905435575040185
3.3200000000000003	4.196022548791753	3.275430335650691	2.796611865512161
3.3400000000000003	4.202023725371916	3.2814415389485374	2.8026445872461005
3.3600000000000003	4.207989155823173	3.287417174460689	2.808642112243397
3.3800000000000003	4.2139192622810056	3.29335765245295	2.8146048246733466
3.4	4.219814459487055	3.2992633764230996	2.8205331033802388
3.42	4.2256751549590055	3.3051347432350187	2.8264273219306477
3.44	4.231501749155752	3.3109721432503876	2.8322878486642
3.46	4.237294635637904	3.316775960457885	2.8381150467473484
3.48	4.243054201223881	3.322546572599959	2.8439092742297407
3.5	4.248780826141692	3.3282843512971017	2.849670884102782
3.52	4.254474884176516	3.3339896621696705	2.8554002243600287
3.54	4.260136742814264	3.3396628649572846	2.8610976380591993
3.56	4.265766763381204	3.345304313635731	2.8667634633853587
3.58	4.271365301179852	3.350914356531533	2.872398033715185
3.6	4.276932705621086	3.356493336434053	2.878001677682045
3.62	4.282469320352825	3.362041590705314	2.8835747192415977
3.64	4.287975483385165	3.367559451387429	2.8891174777378845
3.66	4.2934515272122535	3.3730472453077724	2.894630267969654
3.68	4.298897778930851	3.3785052941818754	2.9001134002568043
3.7	4.304314560355844	3.383933914714118	2.9055671805067846
3.72	4.309702188132657	3.38933341869619	2.9109919102809414
3.74	4.315060973846753	3.39470411310346	2.9163878868605546
3.7600000000000002	4.32039122413026	3.400046300189181	2.921755403312622
3.7800000000000002	4.325693240765835	3.4053602775766816	2.9270947485552203
3.8000000000000003	4.330967320787882	3.4106463383494754	2.932406207422391
3.8200000000000003	4.336213756581122	3.415904771139431	2.937690060728544
3.8400000000000003	4.341432835976638	3.421135860212949	2.9429465853322068
3.8600000000000003	4.346624842345539	3.4263398855552643	2.9481760541992275
3.8800000000000003	4.351790054690149	3.4315171229528683	2.9533787364652255
3.9	4.356928747733006	3.436667844074106	2.9585548974973968
3.92	4.362041192003511	3.4417923165479976	2.963704798955584
3.94	4.3671276539225286	3.4468908040412582	2.9688286988524974
3.96	4.372188395884769	3.451963566333716	2.9739268516132777
3.98	4.377223676339219	3.457010859391945	2.978999508134163
4.	4.382233749867514	3.4620329354413326	2.984046915840377
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,156]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,157]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,158]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,159]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,160]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,161]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,162]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,163]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,164]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,165]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,166]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,167]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,168]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,169]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,170]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,171]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,172]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,173]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,174]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,175]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,176]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,177]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,178]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,179]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,180]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,181]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,182]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,183]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,184]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,185]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,186]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,187]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,188]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,189]][[All,2]]
0.46	2.296924767016742	0.48	2.314525242496599	0.5	2.3403069650678088	0.52	2.370077338737289	0.54	2.401531821190415	0.56	2.433496127516591	0.5800000000000001	2.465367851539626	0.6000000000000001	2.4968321451858326	0.6200000000000001	2.527723980145862	0.6399999999999999	2.5579596685482615	0.6599999999999999	2.5875012846030505	0.6799999999999999	2.6163373328461548	0.7	2.644471813255672	0.72	2.6719178214135013	0.74	2.6986936972828586	0.76	2.7248206570358793	0.78	2.7503213141492404	0.8	2.7752187474468992	0.8200000000000001	2.799535912710176	0.8400000000000001	2.8232952737714	0.8600000000000001	2.8465185755905096	0.8800000000000001	2.8692267098901736	0.8999999999999999	2.891439641230479	0.9199999999999999	2.9131763722760247	0.94	2.9344549339411734	0.96	2.9552923905611643	0.98	2.9757048531060333	1.4600000000000002	3.400982373446644	1.48	3.406224947296237	1.5	3.414685925679317	1.52	3.4248911845426147	1.54	3.4359817004416415	1.56	3.4475134095384425	1.58	3.4592540750663723	1.6	3.471076314989473	1.62	3.48290667001781	1.6400000000000001	3.4947009323520093	1.6600000000000001	3.506431613563997	1.6800000000000002	3.5180812372495303	1.7000000000000002	3.529638568033799	1.7200000000000002	3.5410963957909942	1.74	3.552450182089375	1.76	3.5636972047236464	1.78	3.5748360007085664	1.8	3.5858659940252493	1.82	3.596787241086442	1.84	3.6076002531660696	1.86	3.618305870319554	1.8800000000000001	3.628905170470996	1.9000000000000001	3.6393994029681944	1.9200000000000002	3.649789939448553	1.9400000000000002	3.660078237138726	1.9600000000000002	3.670265811207684	1.98	3.6803542137938696	2.	3.690345018007694	2.02	3.7002398056807544	2.04	3.710040157962368	2.06	3.7197476480977705	2.08	3.72936383589025	2.1	3.7388902634715793	2.12	3.7483284520947175	2.14	3.757679899729291	2.16	3.766946079290119	2.18	3.776128437366685	2.2	3.785228393350027	2.22	3.794247338875502	2.24	3.803186637516848	2.2600000000000002	3.8120476246800674	2.2800000000000002	3.8208316076561193	2.3000000000000003	3.8295398657993496	2.3200000000000003	3.838173650805172	2.3400000000000003	3.846734187065481	2.3600000000000003	3.855222672084465	2.38	3.8636402769407234	2.4	3.8719881467841883	2.42	3.8802674013585827	2.44	3.8884791355417714	2.46	3.896624419897868	2.48	3.904704301236049	2.5	3.912719803171998	2.52	3.920671926688691	2.54	3.9285616506938195	2.56	3.9363899325717475	2.58	3.9441577087282766	2.6	3.9518658951268657	2.62	3.9595153878152516	2.64	3.967107063441689	2.66	3.9746417797601534	2.68	3.9821203761241426	2.7	3.9895436739686865	2.72	3.996912477280486	2.74	4.004227573055985	2.7600000000000002	4.011489731747463	2.7800000000000002	4.01869970769712	2.8000000000000003	4.025858239559308	2.8200000000000003	4.032966050711021	2.8400000000000003	4.040023849650858	2.8600000000000003	4.047032330386594	2.88	4.053992172811702	2.9	4.060904043070924	2.92	4.06776859391525	2.94	4.074586465046539	2.96	4.081358283452009	2.98	4.088084663728921	3.	4.094766208399689	3.02	4.101403508217714	3.04	4.107997142464175	3.06	4.1145476792360896	3.08	4.121055675725864	3.1	4.127521678492615	3.12	4.1339462237254985	3.14	4.140329837499321	3.16	4.146673036022643	3.18	4.152976325878634	3.2	4.159240204258894	3.22	4.165465159190465	3.24	4.171651669756267	3.2600000000000002	4.177800206309156	3.2800000000000002	4.183911230679804	3.3000000000000003	4.189985196378592	3.3200000000000003	4.196022548791753	3.3400000000000003	4.202023725371916	3.3600000000000003	4.207989155823173	3.3800000000000003	4.2139192622810056	3.4	4.219814459487055	3.42	4.2256751549590055	3.44	4.231501749155752	3.46	4.237294635637904	3.48	4.243054201223881	3.5	4.248780826141692	3.52	4.254474884176516	3.54	4.260136742814264	3.56	4.265766763381204	3.58	4.271365301179852	3.6	4.276932705621086	3.62	4.282469320352825	3.64	4.287975483385165	3.66	4.2934515272122535	3.68	4.298897778930851	3.7	4.304314560355844	3.72	4.309702188132657	3.74	4.315060973846753	3.7600000000000002	4.32039122413026	3.7800000000000002	4.325693240765835	3.8000000000000003	4.330967320787882	3.8200000000000003	4.336213756581122	3.8400000000000003	4.341432835976638	3.8600000000000003	4.346624842345539	3.8800000000000003	4.351790054690149	3.9	4.356928747733006	3.92	4.362041192003511	3.94	4.3671276539225286	3.96	4.372188395884769	3.98	4.377223676339219	4.	4.382233749867514	0.52	1.6120632537122774	0.54	1.6196158105315852	0.56	1.63136992157939	0.5800000000000001	1.6464706050823514	0.6000000000000001	1.6641045223733584	0.6200000000000001	1.6835804678183908	0.6399999999999999	1.7043470543219386	0.6599999999999999	1.725979782238427	0.6799999999999999	1.7481581394864876	0.7	1.7706426123462904	0.72	1.7932551831323873	0.74	1.8158639661516027	0.76	1.83837152969798	0.78	1.8607061688934063	0.8	1.8828154271902413	0.8200000000000001	1.9046612911349163	0.8400000000000001	1.9262166169998436	0.8600000000000001	1.9474624612322755	0.8800000000000001	1.9683860744947883	0.8999999999999999	1.9889793843673633	0.9199999999999999	2.0092378393433266	0.94	2.0291595210658007	0.96	2.048744456416004	0.98	2.067994078779565	1.	2.0869108005404344	1.02	2.1054976679775295	1.04	2.123758076245764	1.06	2.1416955266891153	1.08	2.159313411818368	1.1	2.176614815186731	1.12	2.193602314281642	1.52	2.5744777578713336	1.54	2.5758888391141403	1.56	2.579147885292126	1.58	2.584043852638218	1.6	2.5903008776183176	1.62	2.597633689759351	1.6400000000000001	2.6057860874283265	1.6600000000000001	2.614547038158515	1.6800000000000002	2.6237513033530417	1.7000000000000002	2.6332729709098133	1.7200000000000002	2.643017267316724	1.74	2.652913086623254	1.76	2.6629069730794277	1.78	2.672958547959669	1.8	2.683037127985263	1.82	2.6931192529320804	1.84	2.70318688201336	1.86	2.7132260742118413	1.8800000000000001	2.7232260169204787	1.9000000000000001	2.7331783054746066	1.9200000000000002	2.7430764042138494	1.9400000000000002	2.752915239755882	1.9600000000000002	2.76269089131431	1.98	2.772400352846925	2.	2.782041348831786	2.02	2.7916121904281215	2.04	2.801111662308169	2.06	2.8105389329753927	2.08	2.819893483210943	2.1	2.8291750486196316	2.12	2.8383835732221807	2.14	2.847519171761864	2.16	2.8565820989313635	2.18	2.8655727241295743	2.2	2.874491510663609	2.22	2.883338998544152	2.24	2.8921157902010135	2.2600000000000002	2.9008225385837667	2.2800000000000002	2.909459937219614	2.3000000000000003	2.9180287118846016	2.3200000000000003	2.9265296136103403	2.3400000000000003	2.934963412800549	2.3600000000000003	2.9433308942734127	2.38	2.95163285307889	2.4	2.9598700909668203	2.42	2.96804341340329	2.44	2.9761536270501323	2.46	2.9842015376367277	2.48	2.9921879481649025	2.5	3.0001136573973124	2.52	3.0079794585875548	2.54	3.0157861384168174	2.56	3.0235344761072973	2.58	3.0312252426870683	2.6	3.0388592003849846	2.62	3.0464371021372485	2.64	3.05395969119	2.66	3.061427700784534	2.68	3.0688418539136313	2.7	3.0762028631391027	2.72	3.0835114304620515	2.74	3.0907682472384685	2.7600000000000002	3.097973994133815	2.7800000000000002	3.1051293411111285	2.8000000000000003	3.1122349474478286	2.8200000000000003	3.119291461777142	2.8400000000000003	3.1262995221504912	2.8600000000000003	3.133259756117821	2.88	3.1401727808230278	2.9	3.1470392031122394	2.92	3.1538596196527737	2.94	3.160634617061101	2.96	3.1673647720380913	2.98	3.17405065151038	3.	3.1806928127764307	3.02	3.1872918036564557	3.04	3.19384816264517	3.06	3.2003624190666238	3.08	3.20683509323047	3.1	3.2132666965889864	3.12	3.2196577318943893	3.14	3.226008693356029	3.16	3.232320066796958	3.18	3.2385923298096926	3.2	3.2448259519107405	3.22	3.2510213946937374	3.24	3.257179111980973	3.2600000000000002	3.26329954997309	3.2800000000000002	3.2693831473968213	3.3000000000000003	3.275430335650691	3.3200000000000003	3.2814415389485374	3.3400000000000003	3.287417174460689	3.3600000000000003	3.29335765245295	3.3800000000000003	3.2992633764230996	3.4	3.3051347432350187	3.42	3.3109721432503876	3.44	3.316775960457885	3.46	3.322546572599959	3.48	3.3282843512971017	3.5	3.3339896621696705	3.52	3.3396628649572846	3.54	3.345304313635731	3.56	3.350914356531533	3.58	3.356493336434053	3.6	3.362041590705314	3.62	3.367559451387429	3.64	3.3730472453077724	3.66	3.3785052941818754	3.68	3.383933914714118	3.7	3.38933341869619	3.72	3.39470411310346	3.74	3.400046300189181	3.7600000000000002	3.4053602775766816	3.7800000000000002	3.4106463383494754	3.8000000000000003	3.415904771139431	3.8200000000000003	3.421135860212949	3.8400000000000003	3.4263398855552643	3.8600000000000003	3.4315171229528683	3.8800000000000003	3.436667844074106	3.9	3.4417923165479976	3.92	3.4468908040412582	3.94	3.451963566333716	3.96	3.457010859391945	3.98	3.4620329354413326	4.	3.46703004303654	0.56	1.317619549403848	0.5800000000000001	1.3209318879834417	0.6000000000000001	1.3268372765846344	0.6200000000000001	1.3350562462364182	0.6399999999999999	1.3452774537492962	0.6599999999999999	1.3571889137381552	0.6799999999999999	1.3704978851429226	0.7	1.3849412973683115	0.72	1.4002895277490273	0.74	1.416346084452764	0.76	1.4329450874810155	0.78	1.4499477857840453	0.8	1.467238845111471	0.8200000000000001	1.4847228013014186	0.8400000000000001	1.5023208631416507	0.8600000000000001	1.5199681274135004	0.8800000000000001	1.5376112036342375	0.8999999999999999	1.5552062146045114	0.9199999999999999	1.572717126540809	0.94	1.59011436044479	0.96	1.607373639249689	0.98	1.624475030283052	1.	1.6414021481377696	1.02	1.6581414883676786	1.04	1.674681867169064	1.06	1.691013946254958	1.08	1.7071298254710194	1.1	1.7230226883880233	1.12	1.7386864882022708	1.1400000000000001	1.7541156628472114	1.1600000000000001	1.7693048693242706	1.1800000000000002	1.7842487279442811	1.2000000000000002	1.7989415674684306	1.22	1.81337716207852	1.24	1.8275484507218296	1.26	1.8414472287146673	1.58	2.184652718473229	1.6	2.1853624169449093	1.62	2.1871876747549543	1.6400000000000001	2.190079325721244	1.6600000000000001	2.1939618130792096	1.6800000000000002	2.1987392269637156	1.7000000000000002	2.2043038968057704	1.7200000000000002	2.210545157142747	1.74	2.217356481882001	1.76	2.224640208909176	1.78	2.2323099459229834	1.8	2.2402912021725223	1.82	2.2485208829795873	1.84	2.2569461796864636	1.86	2.2655232253423474	1.8800000000000001	2.2742157398287697	1.9000000000000001	2.2829937813750045	1.9200000000000002	2.291832653375537	1.9400000000000002	2.3007119764622153	1.9600000000000002	2.3096149158995836	1.98	2.3185275458780445	2.	2.327438330049889	2.02	2.336337698556306	2.04	2.345217704042188	2.06	2.3540717417945145	2.08	2.3628943216990392	2.1	2.371680881986585	2.12	2.380427636673166	2.14	2.389131450194267	2.16	2.3977897340294367	2.18	2.406400361154242	2.2	2.4149615949877408	2.22	2.423472030164785	2.24	2.4319305429878484	2.2600000000000002	2.440336249830559	2.2800000000000002	2.4486884720971283	2.3000000000000003	2.4569867066064868	2.3200000000000003	2.465230600481334	2.3400000000000003	2.473419929791478	2.3600000000000003	2.4815545813368853	2.38	2.489634537065393	2.4	2.4976598607086196	2.42	2.505630686291429	2.44	2.513547208228845	2.46	2.521409672771999	2.48	2.5292183706038966	2.5	2.5369736304179265	2.52	2.5446758133385803	2.54	2.552325308065857	2.56	2.559922526643013	2.58	2.567467900762544	2.6	2.574961878537966	2.62	2.5824049216795824	2.64	2.5897975030213822	2.66	2.5971401043537123	2.68	2.6044332145227647	2.7	2.611677327763274	2.72	2.6188729422354338	2.74	2.6260205587408763	2.7600000000000002	2.6331206795960407	2.7800000000000002	2.6401738076438552	2.8000000000000003	2.6471804453873853	2.8200000000000003	2.6541410942309565	2.8400000000000003	2.661056253816256	2.8600000000000003	2.6679264214423486	2.88	2.6747520915599896	2.9	2.681533755331706	2.92	2.6882719002502307	2.94	2.6949670098086473	2.96	2.701619563216515	2.98	2.708230035156777	3.	2.7147988955789146	3.02	2.7213266095243873	3.04	2.7278136369806965	3.06	2.734260432760981	3.08	2.7406674464062717	3.1	2.747035122107939	3.12	2.753363898648054	3.14	2.759654209355711	3.16	2.765906482077503	3.18	2.772121139160585	3.2	2.778298597446884	3.22	2.784439268277193	3.24	2.7905435575040185	3.2600000000000002	2.796611865512161	3.2800000000000002	2.8026445872461005	3.3000000000000003	2.808642112243397	3.3200000000000003	2.8146048246733466	3.3400000000000003	2.8205331033802388	3.3600000000000003	2.8264273219306477	3.3800000000000003	2.8322878486642	3.4	2.8381150467473484	3.42	2.8439092742297407	3.44	2.849670884102782	3.46	2.8554002243600287	3.48	2.8610976380591993	3.5	2.8667634633853587	3.52	2.872398033715185	3.54	2.878001677682045	3.56	2.8835747192415977	3.58	2.8891174777378845	3.6	2.894630267969654	3.62	2.9001134002568043	3.64	2.9055671805067846	3.66	2.9109919102809414	3.68	2.9163878868605546	3.7	2.921755403312622	3.72	2.9270947485552203	3.74	2.932406207422391	3.7600000000000002	2.937690060728544	3.7800000000000002	2.9429465853322068	3.8000000000000003	2.9481760541992275	3.8200000000000003	2.9533787364652255	3.8400000000000003	2.9585548974973968	3.8600000000000003	2.963704798955584	3.8800000000000003	2.9688286988524974	3.9	2.9739268516132777	3.92	2.978999508134163	3.94	2.984046915840377	3.96	2.989069318743157	3.98	2.9940669574960075	4.	2.9990400694499977	{{{0.46, 2.296924767016742}, {0.48, 2.314525242496599}, {0.5, 2.3403069650678088}, {0.52, 2.370077338737289}, {0.54, 2.401531821190415}, {0.56, 2.433496127516591}, {0.5800000000000001, 2.465367851539626}, {0.6000000000000001, 2.4968321451858326}, {0.6200000000000001, 2.527723980145862}, {0.6399999999999999, 2.5579596685482615}, {0.6599999999999999, 2.5875012846030505}, {0.6799999999999999, 2.6163373328461548}, {0.7, 2.644471813255672}, {0.72, 2.6719178214135013}, {0.74, 2.6986936972828586}, {0.76, 2.7248206570358793}, {0.78, 2.7503213141492404}, {0.8, 2.7752187474468992}, {0.8200000000000001, 2.799535912710176}, {0.8400000000000001, 2.8232952737714}, {0.8600000000000001, 2.8465185755905096}, {0.8800000000000001, 2.8692267098901736}, {0.8999999999999999, 2.891439641230479}, {0.9199999999999999, 2.9131763722760247}, {0.94, 2.9344549339411734}, {0.96, 2.9552923905611643}, {0.98, 2.9757048531060333}, {1.4600000000000002, 3.400982373446644}, {1.48, 3.406224947296237}, {1.5, 3.414685925679317}, {1.52, 3.4248911845426147}, {1.54, 3.4359817004416415}, {1.56, 3.4475134095384425}, {1.58, 3.4592540750663723}, {1.6, 3.471076314989473}, {1.62, 3.48290667001781}, {1.6400000000000001, 3.4947009323520093}, {1.6600000000000001, 3.506431613563997}, {1.6800000000000002, 3.5180812372495303}, {1.7000000000000002, 3.529638568033799}, {1.7200000000000002, 3.5410963957909942}, {1.74, 3.552450182089375}, {1.76, 3.5636972047236464}, {1.78, 3.5748360007085664}, {1.8, 3.5858659940252493}, {1.82, 3.596787241086442}, {1.84, 3.6076002531660696}, {1.86, 3.618305870319554}, {1.8800000000000001, 3.628905170470996}, {1.9000000000000001, 3.6393994029681944}, {1.9200000000000002, 3.649789939448553}, {1.9400000000000002, 3.660078237138726}, {1.9600000000000002, 3.670265811207684}, {1.98, 3.6803542137938696}, {2., 3.690345018007694}, {2.02, 3.7002398056807544}, {2.04, 3.710040157962368}, {2.06, 3.7197476480977705}, {2.08, 3.72936383589025}, {2.1, 3.7388902634715793}, {2.12, 3.7483284520947175}, {2.14, 3.757679899729291}, {2.16, 3.766946079290119}, {2.18, 3.776128437366685}, {2.2, 3.785228393350027}, {2.22, 3.794247338875502}, {2.24, 3.803186637516848}, {2.2600000000000002, 3.8120476246800674}, {2.2800000000000002, 3.8208316076561193}, {2.3000000000000003, 3.8295398657993496}, {2.3200000000000003, 3.838173650805172}, {2.3400000000000003, 3.846734187065481}, {2.3600000000000003, 3.855222672084465}, {2.38, 3.8636402769407234}, {2.4, 3.8719881467841883}, {2.42, 3.8802674013585827}, {2.44, 3.8884791355417714}, {2.46, 3.896624419897868}, {2.48, 3.904704301236049}, {2.5, 3.912719803171998}, {2.52, 3.920671926688691}, {2.54, 3.9285616506938195}, {2.56, 3.9363899325717475}, {2.58, 3.9441577087282766}, {2.6, 3.9518658951268657}, {2.62, 3.9595153878152516}, {2.64, 3.967107063441689}, {2.66, 3.9746417797601534}, {2.68, 3.9821203761241426}, {2.7, 3.9895436739686865}, {2.72, 3.996912477280486}, {2.74, 4.004227573055985}, {2.7600000000000002, 4.011489731747463}, {2.7800000000000002, 4.01869970769712}, {2.8000000000000003, 4.025858239559308}, {2.8200000000000003, 4.032966050711021}, {2.8400000000000003, 4.040023849650858}, {2.8600000000000003, 4.047032330386594}, {2.88, 4.053992172811702}, {2.9, 4.060904043070924}, {2.92, 4.06776859391525}, {2.94, 4.074586465046539}, {2.96, 4.081358283452009}, {2.98, 4.088084663728921}, {3., 4.094766208399689}, {3.02, 4.101403508217714}, {3.04, 4.107997142464175}, {3.06, 4.1145476792360896}, {3.08, 4.121055675725864}, {3.1, 4.127521678492615}, {3.12, 4.1339462237254985}, {3.14, 4.140329837499321}, {3.16, 4.146673036022643}, {3.18, 4.152976325878634}, {3.2, 4.159240204258894}, {3.22, 4.165465159190465}, {3.24, 4.171651669756267}, {3.2600000000000002, 4.177800206309156}, {3.2800000000000002, 4.183911230679804}, {3.3000000000000003, 4.189985196378592}, {3.3200000000000003, 4.196022548791753}, {3.3400000000000003, 4.202023725371916}, {3.3600000000000003, 4.207989155823173}, {3.3800000000000003, 4.2139192622810056}, {3.4, 4.219814459487055}, {3.42, 4.2256751549590055}, {3.44, 4.231501749155752}, {3.46, 4.237294635637904}, {3.48, 4.243054201223881}, {3.5, 4.248780826141692}, {3.52, 4.254474884176516}, {3.54, 4.260136742814264}, {3.56, 4.265766763381204}, {3.58, 4.271365301179852}, {3.6, 4.276932705621086}, {3.62, 4.282469320352825}, {3.64, 4.287975483385165}, {3.66, 4.2934515272122535}, {3.68, 4.298897778930851}, {3.7, 4.304314560355844}, {3.72, 4.309702188132657}, {3.74, 4.315060973846753}, {3.7600000000000002, 4.32039122413026}, {3.7800000000000002, 4.325693240765835}, {3.8000000000000003, 4.330967320787882}, {3.8200000000000003, 4.336213756581122}, {3.8400000000000003, 4.341432835976638}, {3.8600000000000003, 4.346624842345539}, {3.8800000000000003, 4.351790054690149}, {3.9, 4.356928747733006}, {3.92, 4.362041192003511}, {3.94, 4.3671276539225286}, {3.96, 4.372188395884769}, {3.98, 4.377223676339219}, {4., 4.382233749867514}}, {{0.52, 1.6120632537122774}, {0.54, 1.6196158105315852}, {0.56, 1.63136992157939}, {0.5800000000000001, 1.6464706050823514}, {0.6000000000000001, 1.6641045223733584}, {0.6200000000000001, 1.6835804678183908}, {0.6399999999999999, 1.7043470543219386}, {0.6599999999999999, 1.725979782238427}, {0.6799999999999999, 1.7481581394864876}, {0.7, 1.7706426123462904}, {0.72, 1.7932551831323873}, {0.74, 1.8158639661516027}, {0.76, 1.83837152969798}, {0.78, 1.8607061688934063}, {0.8, 1.8828154271902413}, {0.8200000000000001, 1.9046612911349163}, {0.8400000000000001, 1.9262166169998436}, {0.8600000000000001, 1.9474624612322755}, {0.8800000000000001, 1.9683860744947883}, {0.8999999999999999, 1.9889793843673633}, {0.9199999999999999, 2.0092378393433266}, {0.94, 2.0291595210658007}, {0.96, 2.048744456416004}, {0.98, 2.067994078779565}, {1., 2.0869108005404344}, {1.02, 2.1054976679775295}, {1.04, 2.123758076245764}, {1.06, 2.1416955266891153}, {1.08, 2.159313411818368}, {1.1, 2.176614815186731}, {1.12, 2.193602314281642}, {1.52, 2.5744777578713336}, {1.54, 2.5758888391141403}, {1.56, 2.579147885292126}, {1.58, 2.584043852638218}, {1.6, 2.5903008776183176}, {1.62, 2.597633689759351}, {1.6400000000000001, 2.6057860874283265}, {1.6600000000000001, 2.614547038158515}, {1.6800000000000002, 2.6237513033530417}, {1.7000000000000002, 2.6332729709098133}, {1.7200000000000002, 2.643017267316724}, {1.74, 2.652913086623254}, {1.76, 2.6629069730794277}, {1.78, 2.672958547959669}, {1.8, 2.683037127985263}, {1.82, 2.6931192529320804}, {1.84, 2.70318688201336}, {1.86, 2.7132260742118413}, {1.8800000000000001, 2.7232260169204787}, {1.9000000000000001, 2.7331783054746066}, {1.9200000000000002, 2.7430764042138494}, {1.9400000000000002, 2.752915239755882}, {1.9600000000000002, 2.76269089131431}, {1.98, 2.772400352846925}, {2., 2.782041348831786}, {2.02, 2.7916121904281215}, {2.04, 2.801111662308169}, {2.06, 2.8105389329753927}, {2.08, 2.819893483210943}, {2.1, 2.8291750486196316}, {2.12, 2.8383835732221807}, {2.14, 2.847519171761864}, {2.16, 2.8565820989313635}, {2.18, 2.8655727241295743}, {2.2, 2.874491510663609}, {2.22, 2.883338998544152}, {2.24, 2.8921157902010135}, {2.2600000000000002, 2.9008225385837667}, {2.2800000000000002, 2.909459937219614}, {2.3000000000000003, 2.9180287118846016}, {2.3200000000000003, 2.9265296136103403}, {2.3400000000000003, 2.934963412800549}, {2.3600000000000003, 2.9433308942734127}, {2.38, 2.95163285307889}, {2.4, 2.9598700909668203}, {2.42, 2.96804341340329}, {2.44, 2.9761536270501323}, {2.46, 2.9842015376367277}, {2.48, 2.9921879481649025}, {2.5, 3.0001136573973124}, {2.52, 3.0079794585875548}, {2.54, 3.0157861384168174}, {2.56, 3.0235344761072973}, {2.58, 3.0312252426870683}, {2.6, 3.0388592003849846}, {2.62, 3.0464371021372485}, {2.64, 3.05395969119}, {2.66, 3.061427700784534}, {2.68, 3.0688418539136313}, {2.7, 3.0762028631391027}, {2.72, 3.0835114304620515}, {2.74, 3.0907682472384685}, {2.7600000000000002, 3.097973994133815}, {2.7800000000000002, 3.1051293411111285}, {2.8000000000000003, 3.1122349474478286}, {2.8200000000000003, 3.119291461777142}, {2.8400000000000003, 3.1262995221504912}, {2.8600000000000003, 3.133259756117821}, {2.88, 3.1401727808230278}, {2.9, 3.1470392031122394}, {2.92, 3.1538596196527737}, {2.94, 3.160634617061101}, {2.96, 3.1673647720380913}, {2.98, 3.17405065151038}, {3., 3.1806928127764307}, {3.02, 3.1872918036564557}, {3.04, 3.19384816264517}, {3.06, 3.2003624190666238}, {3.08, 3.20683509323047}, {3.1, 3.2132666965889864}, {3.12, 3.2196577318943893}, {3.14, 3.226008693356029}, {3.16, 3.232320066796958}, {3.18, 3.2385923298096926}, {3.2, 3.2448259519107405}, {3.22, 3.2510213946937374}, {3.24, 3.257179111980973}, {3.2600000000000002, 3.26329954997309}, {3.2800000000000002, 3.2693831473968213}, {3.3000000000000003, 3.275430335650691}, {3.3200000000000003, 3.2814415389485374}, {3.3400000000000003, 3.287417174460689}, {3.3600000000000003, 3.29335765245295}, {3.3800000000000003, 3.2992633764230996}, {3.4, 3.3051347432350187}, {3.42, 3.3109721432503876}, {3.44, 3.316775960457885}, {3.46, 3.322546572599959}, {3.48, 3.3282843512971017}, {3.5, 3.3339896621696705}, {3.52, 3.3396628649572846}, {3.54, 3.345304313635731}, {3.56, 3.350914356531533}, {3.58, 3.356493336434053}, {3.6, 3.362041590705314}, {3.62, 3.367559451387429}, {3.64, 3.3730472453077724}, {3.66, 3.3785052941818754}, {3.68, 3.383933914714118}, {3.7, 3.38933341869619}, {3.72, 3.39470411310346}, {3.74, 3.400046300189181}, {3.7600000000000002, 3.4053602775766816}, {3.7800000000000002, 3.4106463383494754}, {3.8000000000000003, 3.415904771139431}, {3.8200000000000003, 3.421135860212949}, {3.8400000000000003, 3.4263398855552643}, {3.8600000000000003, 3.4315171229528683}, {3.8800000000000003, 3.436667844074106}, {3.9, 3.4417923165479976}, {3.92, 3.4468908040412582}, {3.94, 3.451963566333716}, {3.96, 3.457010859391945}, {3.98, 3.4620329354413326}, {4., 3.46703004303654}}, {{0.56, 1.317619549403848}, {0.5800000000000001, 1.3209318879834417}, {0.6000000000000001, 1.3268372765846344}, {0.6200000000000001, 1.3350562462364182}, {0.6399999999999999, 1.3452774537492962}, {0.6599999999999999, 1.3571889137381552}, {0.6799999999999999, 1.3704978851429226}, {0.7, 1.3849412973683115}, {0.72, 1.4002895277490273}, {0.74, 1.416346084452764}, {0.76, 1.4329450874810155}, {0.78, 1.4499477857840453}, {0.8, 1.467238845111471}, {0.8200000000000001, 1.4847228013014186}, {0.8400000000000001, 1.5023208631416507}, {0.8600000000000001, 1.5199681274135004}, {0.8800000000000001, 1.5376112036342375}, {0.8999999999999999, 1.5552062146045114}, {0.9199999999999999, 1.572717126540809}, {0.94, 1.59011436044479}, {0.96, 1.607373639249689}, {0.98, 1.624475030283052}, {1., 1.6414021481377696}, {1.02, 1.6581414883676786}, {1.04, 1.674681867169064}, {1.06, 1.691013946254958}, {1.08, 1.7071298254710194}, {1.1, 1.7230226883880233}, {1.12, 1.7386864882022708}, {1.1400000000000001, 1.7541156628472114}, {1.1600000000000001, 1.7693048693242706}, {1.1800000000000002, 1.7842487279442811}, {1.2000000000000002, 1.7989415674684306}, {1.22, 1.81337716207852}, {1.24, 1.8275484507218296}, {1.26, 1.8414472287146673}, {1.58, 2.184652718473229}, {1.6, 2.1853624169449093}, {1.62, 2.1871876747549543}, {1.6400000000000001, 2.190079325721244}, {1.6600000000000001, 2.1939618130792096}, {1.6800000000000002, 2.1987392269637156}, {1.7000000000000002, 2.2043038968057704}, {1.7200000000000002, 2.210545157142747}, {1.74, 2.217356481882001}, {1.76, 2.224640208909176}, {1.78, 2.2323099459229834}, {1.8, 2.2402912021725223}, {1.82, 2.2485208829795873}, {1.84, 2.2569461796864636}, {1.86, 2.2655232253423474}, {1.8800000000000001, 2.2742157398287697}, {1.9000000000000001, 2.2829937813750045}, {1.9200000000000002, 2.291832653375537}, {1.9400000000000002, 2.3007119764622153}, {1.9600000000000002, 2.3096149158995836}, {1.98, 2.3185275458780445}, {2., 2.327438330049889}, {2.02, 2.336337698556306}, {2.04, 2.345217704042188}, {2.06, 2.3540717417945145}, {2.08, 2.3628943216990392}, {2.1, 2.371680881986585}, {2.12, 2.380427636673166}, {2.14, 2.389131450194267}, {2.16, 2.3977897340294367}, {2.18, 2.406400361154242}, {2.2, 2.4149615949877408}, {2.22, 2.423472030164785}, {2.24, 2.4319305429878484}, {2.2600000000000002, 2.440336249830559}, {2.2800000000000002, 2.4486884720971283}, {2.3000000000000003, 2.4569867066064868}, {2.3200000000000003, 2.465230600481334}, {2.3400000000000003, 2.473419929791478}, {2.3600000000000003, 2.4815545813368853}, {2.38, 2.489634537065393}, {2.4, 2.4976598607086196}, {2.42, 2.505630686291429}, {2.44, 2.513547208228845}, {2.46, 2.521409672771999}, {2.48, 2.5292183706038966}, {2.5, 2.5369736304179265}, {2.52, 2.5446758133385803}, {2.54, 2.552325308065857}, {2.56, 2.559922526643013}, {2.58, 2.567467900762544}, {2.6, 2.574961878537966}, {2.62, 2.5824049216795824}, {2.64, 2.5897975030213822}, {2.66, 2.5971401043537123}, {2.68, 2.6044332145227647}, {2.7, 2.611677327763274}, {2.72, 2.6188729422354338}, {2.74, 2.6260205587408763}, {2.7600000000000002, 2.6331206795960407}, {2.7800000000000002, 2.6401738076438552}, {2.8000000000000003, 2.6471804453873853}, {2.8200000000000003, 2.6541410942309565}, {2.8400000000000003, 2.661056253816256}, {2.8600000000000003, 2.6679264214423486}, {2.88, 2.6747520915599896}, {2.9, 2.681533755331706}, {2.92, 2.6882719002502307}, {2.94, 2.6949670098086473}, {2.96, 2.701619563216515}, {2.98, 2.708230035156777}, {3., 2.7147988955789146}, {3.02, 2.7213266095243873}, {3.04, 2.7278136369806965}, {3.06, 2.734260432760981}, {3.08, 2.7406674464062717}, {3.1, 2.747035122107939}, {3.12, 2.753363898648054}, {3.14, 2.759654209355711}, {3.16, 2.765906482077503}, {3.18, 2.772121139160585}, {3.2, 2.778298597446884}, {3.22, 2.784439268277193}, {3.24, 2.7905435575040185}, {3.2600000000000002, 2.796611865512161}, {3.2800000000000002, 2.8026445872461005}, {3.3000000000000003, 2.808642112243397}, {3.3200000000000003, 2.8146048246733466}, {3.3400000000000003, 2.8205331033802388}, {3.3600000000000003, 2.8264273219306477}, {3.3800000000000003, 2.8322878486642}, {3.4, 2.8381150467473484}, {3.42, 2.8439092742297407}, {3.44, 2.849670884102782}, {3.46, 2.8554002243600287}, {3.48, 2.8610976380591993}, {3.5, 2.8667634633853587}, {3.52, 2.872398033715185}, {3.54, 2.878001677682045}, {3.56, 2.8835747192415977}, {3.58, 2.8891174777378845}, {3.6, 2.894630267969654}, {3.62, 2.9001134002568043}, {3.64, 2.9055671805067846}, {3.66, 2.9109919102809414}, {3.68, 2.9163878868605546}, {3.7, 2.921755403312622}, {3.72, 2.9270947485552203}, {3.74, 2.932406207422391}, {3.7600000000000002, 2.937690060728544}, {3.7800000000000002, 2.9429465853322068}, {3.8000000000000003, 2.9481760541992275}, {3.8200000000000003, 2.9533787364652255}, {3.8400000000000003, 2.9585548974973968}, {3.8600000000000003, 2.963704798955584}, {3.8800000000000003, 2.9688286988524974}, {3.9, 2.9739268516132777}, {3.92, 2.978999508134163}, {3.94, 2.984046915840377}, {3.96, 2.989069318743157}, {3.98, 2.9940669574960075}, {4., 2.9990400694499977}}}[[All,190]][[All,2]]

==> pics/decay_const_one_int_vm0p4_T0p2_negdV.dat <==
-0.06	2.738040383193877	0.23483257103051203
-0.08	2.7542770701730244	0.5090170018864199
-0.1	2.775693496573063	0.7238248966473922
-0.12	2.7993091802946752	0.9005076663634517
-0.14	2.8238206919831055	1.0506043429279162
-0.16	2.848585103702869	1.1810908649012815
-0.18	2.873261164356402	1.2965103229195953
-0.2	2.8976601449622237	1.3999882003425665
-0.22	2.921676255730573	1.4937673990155453
-0.24	2.9452512754400617	1.5795123447797772
-0.26	2.9683553445312643	1.658492376154252
-0.28	2.9909759797100337	1.7316977356219851
-0.3	3.0131115256828878	1.7999158726151303
-0.32	3.0347671205597155	1.8637833208383614
-0.34	3.055952143650764	1.9238219735990556
-0.36	3.0766785673596817	1.9804650713779854
-0.38	3.096959876278463	2.034076216576874
-0.4	3.116810350697824	2.0849635472008137
-0.42	3.136244588973967	2.133390477451072
-0.44	3.1552771890818985	2.1795839573731848
-0.46	3.1739225377141445	2.223740909128977
-0.48	3.1921946728250203	2.2660333026639705
-0.5	3.2101071967373613	2.3066122020351134
-0.52	3.2276732242398736	2.3456110232113763
-0.54	3.2449053549509657	2.383148180881404
-0.56	3.2618156624881505	2.419329256843818
-0.5800000000000001	3.2784156952088828	2.4542487901577577
-0.6000000000000001	3.2947164848263797	2.4879917655780432
-0.6200000000000001	3.310728560277321	2.52063485932199
-0.6399999999999999	3.326461964974443	2.5522474881561106
-0.6599999999999999	3.341926276114076	2.5828926979323388
-0.6799999999999999	3.3571306250927218	2.612627920188832
-0.7	3.3720837183630294	2.6415056196508684
-0.72	3.38679385825901	2.6695738509845284
-0.74	3.401268963465117	2.696876739651845
-0.76	3.4155165889087136	2.7234548989560374
-0.78	3.429543944931952	2.749345793177112
-0.8	3.443357915654264	2.77458405495073
-0.8200000000000001	3.456965076476871	2.799201763640068
-0.8400000000000001	3.4703717107093413	2.8232286903163604
-0.8600000000000001	3.483583825318789	2.846692514042661
-0.8800000000000001	3.496607165816564	2.8696190134028052
-0.8999999999999999	3.509447230307165	2.892032236599906
-0.9199999999999999	3.5221092827305807	2.9139546529391986
-0.94	3.534598365333311	2.9354072880879007
-0.96	3.546919310405629	2.956409845153516
-0.98	3.5590767513235373	2.9769808133282987
-1.	3.5710751329339927	2.997137565601508
-1.02	3.582918721321272	3.0168964468334933
-1.04	3.5946116129913612	3.036272853310586
-1.06	3.606157743509737	3.055281304750826
-1.08	3.6175608956264416	3.07393550960428
-1.1	3.6288247069206427	3.092248424383654
-1.12	3.639952676995051	3.1102323076682787
-1.1400000000000001	3.6509481742489256	3.1278987693453257
-1.1600000000000001	3.6618144422566443	3.1452588155835848
-1.1800000000000002	3.672554605777084	3.1623228899760094
-1.2000000000000002	3.68317167641757	3.179100911236219
-1.22	3.6936685579745068	3.1956023077895717
-1.24	3.7040480514714034	3.2118360495608616
-1.26	3.7143128599136137	3.227810677226914
-1.28	3.7244655927778263	3.2435343291729204
-1.3	3.734508770253099	3.2590147663654427
-1.32	3.7444448272491373	3.274259395332415
-1.34	3.754276117186378	3.289275289420365
-1.36	3.7640049155815474	3.3040692084816308
-1.3800000000000001	3.773633423441335	3.318647617128647
-1.4000000000000001	3.7831637704760404	3.333016701678681
-1.4200000000000002	3.792598018144207	3.347182385900154
-1.4400000000000002	3.801938162538539	3.3611503456608656
-1.4600000000000002	3.8111861371226516	3.374926022568683
-1.48	3.8203438153276696	3.3885146366868337
-1.5	3.829413013016945	3.4019211983980235
-1.52	3.838395490826735	3.415150519484901
-1.54	3.8472929563901244	3.4282072234881933
-1.56	3.8561070664509582	3.441095755398253
-1.58	3.864839428874145	3.45382039073082
-1.6	3.8734916045583305	3.4663852440334733
-1.62	3.8820651092563905	3.4787942768649134
-1.6400000000000001	3.8905614153090644	3.491051305285995
-1.6600000000000001	3.8989819532964898	3.5031600068977533
-1.6800000000000002	3.907328113612293	3.5151239274590536
-1.7000000000000002	3.9156012479644264	3.526946487113513
-1.7200000000000002	3.923802670806806	3.5386309862531276
-1.74	3.931933660705527	3.5501806110437686
-1.76	3.9399954616430906	3.561598438635565
-1.78	3.9479892842640605	3.5728874420796255
-1.8	3.955916307065182	3.584050494970658
-1.82	3.9637776775329088	3.5950903758336366
-1.84	3.971574513231101	3.6060097722713036
-1.86	3.9793079028414193	3.6168112848879024
-1.8800000000000001	3.9869789071589112	3.62749743100357
-1.9000000000000001	3.994588560045032	3.638070648172583
-1.9200000000000002	4.002137869340252	3.648533297517767
-1.9400000000000002	4.00962781773831	3.658887666892514
-1.9600000000000002	4.017059363623981	3.669135973880926
-1.98	4.0244334418762175	3.6792803686460305
-2.	4.031750964638276	3.689322936635063
-2.02	4.039012822056539	3.6992657011504924
-2.04	4.046219882989468	3.7091106257945965
-2.06	4.0533729956881395	3.718859616795013
-2.08	4.060472988449746	3.7285145252181833
-2.1	4.06752067024528	3.738077149077038
-2.12	4.074516831322683	3.747549235339028
-2.14	4.081462243786526	3.7569324818399985
-2.16	4.0883576621553726	3.7662285391092443
-2.18	4.095203823897794	3.7754390121105854
-2.2	4.102001449948052	3.784565461904093
-2.22	4.108751245202334	3.7936094072327498
-2.24	4.115453898996432	3.8025723260380815
-2.2600000000000002	4.122110085565669	3.81145565690852
-2.2800000000000002	4.128720464487927	3.8202608004641387
-2.3000000000000003	4.135285681110369	3.8289891206808897
-2.3200000000000003	4.14180636696079	3.8376419461577704
-2.3400000000000003	4.148283140144002	3.8462205713295363
-2.3600000000000003	4.154716605724163	3.854726257628037
-2.38	4.161107356093393	3.8631602345945013
-2.4	4.167455971327462	3.871523700945434
-2.42	4.17376301952897	3.879817825594309
-2.44	4.1800290571586585	3.8880437486313757
-2.46	4.186254629355147	3.8962025822633657
-2.48	4.192440270243836	3.9042954117153954
-2.5	4.198586503235158	3.912323296096538
-2.52	4.2046938413128485	3.9202872692311037
-2.54	4.210762787312454	3.9281883404570337
-2.56	4.216793834190551	3.936027495393017
-2.58	4.222787465285059	3.9438056966758577
-2.6	4.228744154566955	3.9515238846693603
-2.62	4.2346643668837824	3.9591829781461425
-2.64	4.240548558195216	3.9667838749435256
-2.66	4.24639717580099	3.974327452594664
-2.68	4.25221065856165	3.9818145689362527
-2.7	4.25798943711206	3.9892460626933897
-2.72	4.2637339340683145	3.996622754043127
-2.74	4.26944456422811	4.003945445157334
-2.7600000000000002	4.275121734764759	4.011214920725755
-2.7800000000000002	4.280765845415306	4.018431948460365
-2.8000000000000003	4.286377288662761	4.025597279581563
-2.8200000000000003	4.291956449912725	4.032711649287086
-2.8400000000000003	4.29750370766469	4.039775777204431
-2.8600000000000003	4.303019433678139	4.046790367827413
-2.88	4.308503993133585	4.053756110937469
-2.9	4.313957744788867	4.060673682010478
-2.92	4.319381041130757	4.06754374260958
-2.94	4.32477422852208	4.074366940764596
-2.96	4.330137647344549	4.081143911338653
-2.98	4.335471632137363	4.087875276382388
-3.	4.340776511731856	4.0945616454764195
-3.02	4.346052609382215	4.101203616062408
-3.04	4.35130024289245	4.107801773763186
-3.06	4.356519724739743	4.114356692692428
-3.08	4.361711362194312	4.120868935754241
-3.1	4.366875457435905	4.1273390549331
-3.12	4.372012307666972	4.133767591574381
-3.14	4.377122205222765	4.140155076656071
-3.16	4.382205437678314	4.146502031051735
-3.18	4.387262287952501	4.152808965785296
-3.2	4.392293034409262	4.159076382277767
-3.22	4.397297950956038	4.165304772586354
-3.24	4.402277307139568	4.17149461963614
-3.2600000000000002	4.407231368239058	4.177646397444626
-3.2800000000000002	4.412160395356933	4.183760571339484
-3.3000000000000003	4.417064645507096	4.189837598169624
-3.3200000000000003	4.421944371700874	4.195877926509922
-3.3400000000000003	4.426799823030715	4.201881996859805
-3.3600000000000003	4.4316312447516735	4.207850241835928
-3.3800000000000003	4.436438878360764	4.213783086359097
-3.4	4.4412229616742795	4.219680947835736
-3.42	4.44598372890311	4.225544236334014
-3.44	4.450721410726105	4.2313733547548225
-3.46	4.455436234361575	4.237168698997815
-3.48	4.460128423637012	4.24293065812271
-3.5	4.464798199057026	4.248659614505939
-3.52	4.469445777869496	4.254355943992753
-3.54	4.474071374130235	4.260020016045215
-3.56	4.4786751987659	4.265652193885867
-3.58	4.4832574596354	4.27125283463742
-3.6	4.4878183615898	4.2768222894585834
-3.62	4.492358106530751	4.28236090367612
-3.64	4.4968768934674905	4.287869016913258
-3.66	4.501374918572462	4.293346963214594
-3.68	4.505852375235602	4.298795071167602
-3.7	4.51030945411729	4.304213664020815
-3.72	4.514746343200106	4.309603059798911
-3.74	4.519163227839286	4.314963571414621
-3.7600000000000002	4.523560290812006	4.3202955067777005
-3.7800000000000002	4.527937712365532	4.325599168901023
-3.8000000000000003	4.532295670264196	4.330874856003836
-3.8200000000000003	4.5366343398353255	4.336122861612361
-3.8400000000000003	4.540953894014064	4.341343474657714
-3.8600000000000003	4.545254503387208	4.346536979571358
-3.8800000000000003	4.549536336235957	4.351703656377979
-3.9	4.553799558577795	4.356843780786122
-3.92	4.558044334207303	4.361957624276359
-3.94	4.562270824736151	4.367045454187354
-3.96	4.566479189632121	4.37210753379966
-3.98	4.570669586257228	4.377144122417377
-4.	4.574842169905127	4.382155475447928

==> pics/decay_mott_fix_0202.dat <==
0.06	2.5509154956364832
0.08	2.6139117625434545
0.1	2.6970588973779868
0.12	2.7905862315284127
0.14	2.8908393669528145
0.16	2.996647322350975
0.18	3.1081014444123656
0.2	3.226120813228829
0.22	3.3523540781867873
0.24	3.4892919057397522
0.26	3.640599861859176
0.28	3.811803684054616
0.3	4.011694083913772
0.32	4.25547670532265
0.34	4.573050120107767
0.36	5.0374059461884935
0.38	5.934695213665451
0.8600000000000001	0.2528727121341624
0.8800000000000001	0.6139327571585179
0.8999999999999999	0.9124263533506363
0.9199999999999999	1.1529822798421696
0.94	1.3488991646526076
0.96	1.5117432827900525
0.98	1.6498944732953786
1.	1.7692241007399518
1.02	1.873879802983162
1.04	1.9668514547574598
1.06	2.050343724690784
1.08	2.1260181214633014
1.1	2.1951520228341517
1.12	2.2587451952777124
1.1400000000000001	2.317592684601771
1.1600000000000001	2.372335759983443
1.1800000000000002	2.4234982372461857
1.2000000000000002	2.4715128604395895
1.22	2.51674079017905
1.24	2.5594862244579035
1.26	2.600007523776179
1.28	2.638525786360263
1.3	2.6752315364719035
1.32	2.7102899978377426
1.34	2.7438452931363146
1.36	2.7760238191002924
1.3800000000000001	2.806936982178511
1.4000000000000001	2.8366834334026776
1.4200000000000002	2.865350907511767
1.4400000000000002	2.893017746730679
1.4600000000000002	2.9197541713045543
1.48	2.945623345176711
1.5	2.9706822748206805
1.52	2.9949825713135554
1.54	3.018571099637635
1.56	3.041490534462898
1.58	3.0637798379619015
1.6	3.0854746722943482
1.62	3.1066077570891233
1.6400000000000001	3.1272091804092925
1.6600000000000001	3.1473066702079313
1.6800000000000002	3.16692583208983
1.7000000000000002	3.186090358227148
1.7200000000000002	3.204822211488106
1.74	3.223141788191681
1.76	3.241068062369466
1.78	3.258618713976028
1.8	3.275810243123832
1.82	3.2926580721148717
1.84	3.3091766367858133
1.86	3.3253794684701607
1.8800000000000001	3.3412792677000893
1.9000000000000001	3.356887970618369
1.9200000000000002	3.3722168089412428
1.9400000000000002	3.3872763642029264
1.9600000000000002	3.4020766169183028
1.98	3.4166269912199283
2.	3.4309363954560443
2.02	3.445013259176955
2.04	3.4588655668855437
2.06	3.4725008888831557
2.08	3.485926409503613
2.1	3.499148952994318
2.12	3.5121750072742888
2.14	3.5250107457732796
2.16	3.5376620475337752
2.18	3.5501345157380317
2.2	3.562433494805044
2.22	3.574564086187009
2.24	3.586531162981657
2.2600000000000002	3.5983393834646478
2.2800000000000002	3.609993203636079
2.3000000000000003	3.62149688886545
2.3200000000000003	3.6328545247114468
2.3400000000000003	3.644070026985367
2.3600000000000003	3.6551471511204685
2.38	3.6660895009037007
2.4	3.6769005366209235
2.42	3.6875835826621346
2.44	3.698141834628965
2.46	3.7085783659828184
2.48	3.7188961342687556
2.5	3.7290979869472154
2.52	3.7391866668625786
2.54	3.7491648173754353
2.56	3.759034987183083
2.58	3.7687996348504544
2.6	3.778461133072313
2.62	3.7880217726853864
2.64	3.797483766447972
2.66	3.806849252602822
2.68	3.8161202982382267
2.7	3.82529890246066
2.72	3.834386999391717
2.74	3.8433864610006827
2.7600000000000002	3.852299099783581
2.7800000000000002	3.861126671298555
2.8000000000000003	3.8698708765666927
2.8200000000000003	3.878533364346784
2.8400000000000003	3.887115733291932
2.8600000000000003	3.895619533995265
2.88	3.9040462709315276
2.9	3.912397404300886
2.92	3.9206743517808116
2.94	3.928878490191454
2.96	3.9370111570795925
2.98	3.945073652226021
3.	3.9530672390805726
3.02	3.960993146129113
3.04	3.968852568196259
3.06	3.976646667687381
3.08	3.9843765757734135
3.1	3.9920433935214543
3.12	3.9996481929741567
3.14	4.007192018180812
3.16	4.0146758861824505
3.18	4.022100787953714
3.2	4.029467689303476
3.22	4.036777531736557
3.24	4.044031233278475
3.2600000000000002	4.051229689265149
3.2800000000000002	4.058373773099335
3.3000000000000003	4.065464336975403
3.3200000000000003	4.072502212574124
3.3400000000000003	4.079488211728964
3.3600000000000003	4.08642312706518
3.3800000000000003	4.093307732613144
3.4	4.100142784397074
3.42	4.106929021000453
3.44	4.113667164109013
3.46	4.120357919032752
3.48	4.127001975207434
3.5	4.133600006677015
3.52	4.140152672557616
3.54	4.146660617483803
3.56	4.153124472038339
3.58	4.159544853165742
3.6	4.165922364570581
3.62	4.17225759710125
3.64	4.178551129119716
3.66	4.184803526857752
3.68	4.191015344760728
3.7	4.197187125818835
3.72	4.203319401886827
3.74	4.209412693992335
3.7600000000000002	4.215467512633729
3.7800000000000002	4.221484358067381
3.8000000000000003	4.2274637205852725
3.8200000000000003	4.233406080783119
3.8400000000000003	4.239311909819259
3.8600000000000003	4.245181669665079
3.8800000000000003	4.251015813346935
3.9	4.256814785180063
3.92	4.262579020994877
3.94	4.268308948355788
3.96	4.274004986772954
3.98	4.279667547907226
4.	4.285297035768491

==> pics/decay_mott_fix_0502.dat <==
0.12	1.8172459343450704
0.14	1.8470842115303985
0.16	1.8910895228637372
0.18	1.9449652095538976
0.2	2.0063058834884933
0.22	2.073785044108801
0.24	2.146762182045914
0.26	2.225085489478389
0.28	2.308999699991197
0.3	2.3991214399421126
0.32	2.4964700327421467
0.34	2.6025589778906455
0.36	2.719572351204232
0.38	2.850682057996237
0.4	3.000628496254199
0.42	3.1768494483224647
0.44	3.391897318689762
0.46	3.6694148546609497
0.48	4.062654079250381
0.5	4.74202536969842
0.9199999999999999	0.08064744369881004
0.94	0.23800835212229693
0.96	0.3890286276856292
0.98	0.5307762320803742
1.	0.6616471370315131
1.02	0.7812455931699477
1.04	0.890006119058655
1.06	0.9888088276987638
1.08	1.0787015756853855
1.1	1.1607363822817374
1.12	1.2358884801617636
1.1400000000000001	1.305024965220164
1.1600000000000001	1.368899719317452
1.1800000000000002	1.428160656444739
1.2000000000000002	1.4833617335715532
1.22	1.5349759418223592
1.24	1.583407552146006
1.26	1.6290029502545351
1.28	1.672059912153469
1.3	1.712835403916698
1.32	1.7515520786793466
1.34	1.7884036643859327
1.36	1.8235594256801804
1.3800000000000001	1.8571678613987848
1.4000000000000001	1.8893597744901691
1.4200000000000002	1.9202508278506898
1.4400000000000002	1.949943679093332
1.4600000000000002	1.9785297699874367
1.48	2.0060908320543485
1.5	2.0327001581946553
1.52	2.0584236808356007
1.54	2.0833208895244413
1.56	2.1074456148088343
1.58	2.1308467003483416
1.6	2.153568581254879
1.62	2.175651783473485
1.6400000000000001	2.197133356434704
1.6600000000000001	2.2180472491153025
1.6800000000000002	2.238424637937727
1.7000000000000002	2.2582942135444437
1.7200000000000002	2.277682432340097
1.74	2.2966137377536224
1.76	2.3151107553962147
1.78	2.333194465647554
1.8	2.3508843566681574
1.82	2.3681985603900366
1.84	2.3851539736647096
1.86	2.4017663664348143
1.8800000000000001	2.4180504785319132
1.9000000000000001	2.434020106480823
1.9200000000000002	2.4496881815022324
1.9400000000000002	2.4650668397454045
1.9600000000000002	2.480167485646624
1.98	2.4950008491924853
2.	2.509577037767633
2.02	2.5239055831809964
2.04	2.5379954843909083
2.06	2.551855246386131
2.08	2.5654929156247213
2.1	2.5789161123853317
2.12	2.592132060343971
2.14	2.6051476136534446
2.16	2.6179692817712503
2.18	2.6306032522542693
2.2	2.6430554117145912
2.22	2.6553313651097135
2.24	2.667436453521808
2.2600000000000002	2.6793757705644468
2.2800000000000002	2.691154177540799
2.3000000000000003	2.7027763174644366
2.3200000000000003	2.7142466280428206
2.3400000000000003	2.7255693537133725
2.3600000000000003	2.7367485568132053
2.38	2.7477881279556966
2.4	2.7586917956800314
2.42	2.7694631354335804
2.44	2.7801055779412693
2.46	2.790622417011166
2.48	2.801016816821064
2.5	2.811291818726467
2.52	2.8214503476272745
2.54	2.8314952179266384
2.56	2.841429139112983
2.58	2.851254720993154
2.6	2.8609744786024995
2.62	2.870590836815469
2.64	2.8801061346781993
2.66	2.8895226294830563
2.68	2.898842500603104
2.7	2.9080678531034647
2.72	2.917200721144731
2.74	2.9262430711927387
2.7600000000000002	2.9351968050477097
2.7800000000000002	2.9440637627047677
2.8000000000000003	2.9528457250570623
2.8200000000000003	2.961544416451643
2.8400000000000003	2.9701615071077243
2.8600000000000003	2.978698615406029
2.88	2.987157310057484
2.9	2.995539112158668
2.92	3.0038454971412536
2.94	3.0120778966216912
2.96	3.020237700157463
2.98	3.028326256915297
3.	3.0363448772567514
3.02	3.044294834245955
3.04	3.052177365084105
3.06	3.0599936724749415
3.08	3.0677449259251244
3.1	3.0754322629833224
3.12	3.0830567904212622
3.14	3.0906195853602543
3.16	3.098121696345911
3.18	3.1055641443741004
3.2	3.1129479238707347
3.22	3.1202740036278245
3.24	3.127543327698143
3.2600000000000002	3.1347568162507633
3.2800000000000002	3.1419153663894295
3.3000000000000003	3.149019852935677
3.3200000000000003	3.1560711291786854
3.3400000000000003	3.1630700275932697
3.3600000000000003	3.170017360527929
3.3800000000000003	3.1769139208642665
3.4	3.1837604826492147
3.42	3.190557801701506
3.44	3.197306616193524
3.46	3.2040076472098806
3.48	3.21066159928368
3.5	3.217269160911587
3.52	3.223831005048826
3.54	3.2303477895848824
3.56	3.2368201578008464
3.58	3.243248738809318
3.6	3.249634147977659
3.62	3.255976987335241
3.64	3.2622778459655732
3.66	3.2685373003838554
3.68	3.2747559149006795
3.7	3.2809342419724543
3.72	3.2870728225391836
3.74	3.2931721863500423
3.7600000000000002	3.2992328522774637
3.7800000000000002	3.305255328619969
3.8000000000000003	3.3112401133944807
3.8200000000000003	3.317187694618399
3.8400000000000003	3.3230985505819572
3.8600000000000003	3.328973150111121
3.8800000000000003	3.3348119528216293
3.9	3.3406154093644176
3.92	3.346383961662734
3.94	3.3521180431413975
3.96	3.3578180789484433
3.98	3.3634844861694435
4.	3.3691176740348716

==> pics/decay_mott_fix_0802.dat <==
0.16	1.4915437160023792
0.18	1.5029680558417375
0.2	1.5257972928989638
0.22	1.5570509599481286
0.24	1.594890630605343
0.26	1.6381599399224147
0.28	1.6861453325365723
0.3	1.7384446471151929
0.32	1.7948939116990918
0.34	1.8555289751644861
0.36	1.9205708405694584
0.38	1.9904301172227696
0.4	2.065730354473783
0.42	2.1473540020387265
0.44	2.23651986669751
0.46	2.3349093011279836
0.48	2.4448740561703484
0.5	2.5697911542332257
0.52	2.714703503348819
0.54	2.8875693337163546
0.56	3.101973678528548
0.5800000000000001	3.3839916920062403
0.6000000000000001	3.7943484254245887
0.6200000000000001	4.543200602858053
0.98	0.0714333863669611
1.	0.17026595787431423
1.02	0.26704187126865964
1.04	0.3608280167719992
1.06	0.4508654611814862
1.08	0.5366190398044696
1.1	0.6177848078956512
1.12	0.6942643556434503
1.1400000000000001	0.7661211525500606
1.1600000000000001	0.8335328344739134
1.1800000000000002	0.8967484369013764
1.2000000000000002	0.9560545477696443
1.22	1.0117508758692462
1.24	1.0641339545193784
1.26	1.113487123826145
1.28	1.1600750037099838
1.3	1.2041409956694804
1.32	1.245906721909208
1.34	1.2855726343514655
1.36	1.3233192771062472
1.3800000000000001	1.3593088675900522
1.4000000000000001	1.3936869870585342
1.4200000000000002	1.4265842553382189
1.4400000000000002	1.458117919271213
1.4600000000000002	1.488393319154618
1.48	1.5175052189447407
1.5	1.545538998823214
1.52	1.5725717159970538
1.54	1.5986730433858731
1.56	1.6239060974805837
1.58	1.6483281670036656
1.6	1.6719913536124273
1.62	1.694943135109118
1.6400000000000001	1.7172268606672911
1.6600000000000001	1.7388821865799997
1.6800000000000002	1.7599454600557598
1.7000000000000002	1.7804500576718332
1.7200000000000002	1.800426684260133
1.74	1.8199036372548258
1.76	1.8389070408714618
1.78	1.8574610539096628
1.8	1.875588054468225
1.82	1.8933088044248167
1.84	1.910642596154836
1.86	1.927607383637598
1.8800000000000001	1.944219899816485
1.9000000000000001	1.9604957618369043
1.9200000000000002	1.9764495655763472
1.9400000000000002	1.9920949706999223
1.9600000000000002	2.0074447773188684
1.98	2.0225109951942697
2.	2.0373049063116206
2.02	2.051837121550621
2.04	2.066117632086902
2.06	2.0801558560859723
2.08	2.0939606811835865
2.1	2.107540503188798
2.12	2.120903261395594
2.14	2.1340564708450183
2.16	2.1470072518410888
2.18	2.1597623569900706
2.2	2.1723281960029097
2.22	2.184710858474796
2.24	2.1969161348325654
2.2600000000000002	2.2089495356206292
2.2800000000000002	2.220816309278172
2.3000000000000003	2.232521458544504
2.3200000000000003	2.2440697556155245
2.3400000000000003	2.255465756161757
2.3600000000000003	2.2667138123074477
2.38	2.2778180846603444
2.4	2.2887825534730646
2.42	2.2996110290091707
2.44	2.3103071611800274
2.46	2.320874448512425
2.48	2.3313162465012276
2.5	2.341635775396404
2.52	2.3518361274692943
2.54	2.361920273798799
2.56	2.371891070614874
2.58	2.3817512652329627
2.6	2.3915035016105244
2.62	2.401150325553805
2.64	2.4106941896008034
2.66	2.4201374576040675
2.68	2.429482409035023
2.7	2.438731243029842
2.72	2.4478860821950463
2.74	2.456948976189725
2.7600000000000002	2.4659219050997927
2.7800000000000002	2.4748067826185993
2.8000000000000003	2.483605459046956
2.8200000000000003	2.4923197241247212
2.8400000000000003	2.5009513097051523
2.8600000000000003	2.5095018922822976
2.88	2.517973095381028
2.9	2.5263664918185684
2.92	2.534683605845632
2.94	2.5429259151748664
2.96	2.5510948529035664
2.98	2.5591918093372388
3.	2.5672181337200164
3.02	2.5751751358777155
3.04	2.5830640877786224
3.06	2.5908862250170213
3.08	2.598642748223897
3.1	2.6063348244092404
3.12	2.6139635882397223
3.14	2.621530143255544
3.16	2.6290355630299085
3.18	2.6364808922743004
3.2	2.6438671478926317
3.22	2.6511953199870626
3.24	2.658466372818123
3.2600000000000002	2.665681245721654
3.2800000000000002	2.6728408539848574
3.3000000000000003	2.679946089683635
3.3200000000000003	2.6869978224832534
3.3400000000000003	2.693996900404338
3.3600000000000003	2.7009441505558383
3.3800000000000003	2.7078403798368074
3.4	2.714686375608506
3.42	2.721482906338393
3.44	2.7282307222173223
3.46	2.7349305557513994
3.48	2.7415831223296374
3.5	2.7481891207686338
3.52	2.7547492338354953
3.54	2.7612641287497355
3.56	2.76773445766564
3.58	2.77416085813555
3.6	2.7805439535552345
3.62	2.7868843535921486
3.64	2.7931826545972314
3.66	2.7994394400012514
3.68	2.8056552806960946
3.7	2.8118307354019945
3.72	2.817966351021027
3.74	2.82406266297772
3.7600000000000002	2.8301201955472717
3.7800000000000002	2.8361394621718032
3.8000000000000003	2.842120965765401
3.8200000000000003	2.8480651990081807
3.8400000000000003	2.8539726446300424
3.8600000000000003	2.859843775684452
3.8800000000000003	2.86567905581267
3.9	2.871478939498895
3.92	2.877243872316604
3.94	2.8829742911665956
3.96	2.888670624506878
3.98	2.8943332925749066
4.	2.8999627076024157

==> pics/decay_semi_fix_0202.dat <==
0.06	0.2453043491065201
0.08	0.5147663225820023
0.1	0.726293453718579
0.12	0.9007242879751078
0.14	1.049257319197821
0.16	1.1786409250077594
0.18	1.293270137646131
0.2	1.3961732160850628
0.22	1.4895280351357783
0.24	1.5749546351707
0.26	1.6536914398792029
0.28	1.7267067299732697
0.3	1.7947720438232244
0.32	1.8585121508078748
0.34	1.918440050705645
0.36	1.9749820870792478
0.38	2.028496348422419
0.8600000000000001	2.889069061035803
0.8800000000000001	2.898186597803729
0.8999999999999999	2.9124348318306295
0.9199999999999999	2.92936241663
0.94	2.9475670185159526
0.96	2.966330507032916
0.98	2.9852813613231097
1.	3.0042194157234845
1.02	3.023032549130348
1.04	3.0416562691553164
1.06	3.0600531457808806
1.08	3.0782017925778433
1.1	3.0960906729808007
1.12	3.1137144674402553
1.1400000000000001	3.1310718624229854
1.1600000000000001	3.148164161356084
1.1800000000000002	3.164994388001481
1.2000000000000002	3.181566694287752
1.22	3.197885961673488
1.24	3.213957528570559
1.26	3.229787001659984
1.28	3.245380124100244
1.3	3.2607426829589734
1.32	3.275880444077255
1.34	3.290799106358546
1.36	3.305504269957035
1.3800000000000001	3.3200014144985275
1.4000000000000001	3.334295884592873
1.4200000000000002	3.348392880672724
1.4400000000000002	3.362297453735231
1.4600000000000002	3.376014502946405
1.48	3.389548775341913
1.5	3.4029048670560242
1.52	3.4160872256548793
1.54	3.42910015325659
1.56	3.441947810199343
1.58	3.4546342190776755
1.6	3.467163269011194
1.62	3.4795387200435406
1.6400000000000001	3.4917642075946302
1.6600000000000001	3.5038432469087373
1.6800000000000002	3.5157792374555803
1.7000000000000002	3.5275754672531408
1.7200000000000002	3.539235117089521
1.74	3.550761264627896
1.76	3.56215688838384
1.78	3.573424871568242
1.8	3.584568005791968
1.82	3.5955889946310116
1.84	3.6064904570522667
1.86	3.617274930701758
1.8800000000000001	3.6279448750578442
1.9000000000000001	3.638502674452805
1.9200000000000002	3.648950640966667
1.9400000000000002	3.659291017197465
1.9600000000000002	3.6695259789123345
1.98	3.6796576375840586
2.	3.689688042817545
2.02	3.6996191846708992
2.04	3.709452995875578
2.06	3.719191353960012
2.08	3.728836083281083
2.1	3.7383889569675794
2.12	3.7478516987796944
2.14	3.7572259848884526
2.16	3.7665134455787816
2.18	3.7757156668798304
2.2	3.784834192125973
2.22	3.7938705234516887
2.24	3.802826123223552
2.2600000000000002	3.8117024154121735
2.2800000000000002	3.820500786907073
2.3000000000000003	3.829222588777028
2.3200000000000003	3.837869137478567
2.3400000000000003	3.8464417160149957
2.3600000000000003	3.8549415750482643
2.38	3.8633699339659175
2.4	3.871727981905153
2.42	3.880016878736022
2.44	3.888237756005667
2.46	3.8963917178453085
2.48	3.9044798418417326
2.5	3.912503179874965
2.52	3.920462758923494
2.54	3.928359581838615
2.56	3.9361946280893245
2.58	3.9439688544788964
2.6	3.951683195834604
2.62	3.9593385656716054
2.64	3.9669358568322366
2.66	3.974475942101667
2.68	3.9819596748010784
2.7	3.989387889359193
2.72	3.9967614018632234
2.74	4.004081010589963
2.7600000000000002	4.01134749651796
2.7800000000000002	4.018561623821572
2.8000000000000003	4.025724140347599
2.8200000000000003	4.032835778075229
2.8400000000000003	4.039897253560047
2.8600000000000003	4.046909268362691
2.88	4.0538725094627965
2.9	4.06078764965885
2.92	4.06765534795451
2.94	4.074476249931919
2.96	4.081250988112506
2.98	4.087980182305886
3.	4.094664439947146
3.02	4.101304356423131
3.04	4.107900515388082
3.06	4.114453489069013
3.08	4.120963838561317
3.1	4.127432114114877
3.12	4.133858855411043
3.14	4.140244591830958
3.16	4.146589842715315
3.18	4.152895117616159
3.2	4.159160916540741
3.22	4.16538773018791
3.24	4.171576040177243
3.2600000000000002	4.177726319271197
3.2800000000000002	4.183839031590553
3.3000000000000003	4.189914632823295
3.3200000000000003	4.195953570427281
3.3400000000000003	4.201956283826905
3.3600000000000003	4.207923204603881
3.3800000000000003	4.213854756682444
3.4	4.219751356509108
3.42	4.225613413227251
3.44	4.23144132884651
3.46	4.237235498407526
3.48	4.242996310141715
3.5	4.248724145626699
3.52	4.254419379937271
3.54	4.260082381792014
3.56	4.2657135136960065
3.58	4.271313132079415
3.6	4.276881587432252
3.62	4.282419224435529
3.64	4.28792638208875
3.66	4.293403393833817
3.68	4.298850587675864
3.7	4.3042682863005535
3.72	4.30965680718841
3.74	4.315016462725936
3.7600000000000002	4.320347560314029
3.7800000000000002	4.32565040247326
3.8000000000000003	4.330925286946573
3.8200000000000003	4.3361725067993016
3.8400000000000003	4.341392350516411
3.8600000000000003	4.3465851020974595
3.8800000000000003	4.351751041148977
3.9	4.356890442974474
3.92	4.362003578662256
3.94	4.367090715170923
3.96	4.372152115412735
3.98	4.377188038334935
4.	4.382198738998969

==> pics/decay_semi_fix_0502.dat <==
0.12	0.11553392655181605
0.14	0.24505869522917642
0.16	0.35830872019495696
0.18	0.45931685227896807
0.2	0.5507102855771916
0.22	0.6343039123544123
0.24	0.711410350710205
0.26	0.7830144748837552
0.28	0.8498776408619413
0.3	0.9126030163945209
0.32	0.9716782353778761
0.34	1.0275042377469021
0.36	1.0804153683157844
0.38	1.1306937578113672
0.4	1.1785798511223018
0.42	1.2242802687241543
0.44	1.2679737757870557
0.46	1.309815876606189
0.48	1.349942387079977
0.5	1.388472229119721
0.9199999999999999	2.1141471339651403
0.94	2.117242510448313
0.96	2.1231850486230277
0.98	2.1315770863069443
1.	2.141946830434055
1.02	2.1538339370582933
1.04	2.1668401940777007
1.06	2.18064563260235
1.08	2.195003974858017
1.1	2.209729993233568
1.12	2.224685871334758
1.1400000000000001	2.239769435167922
1.1600000000000001	2.254904916312645
1.1800000000000002	2.270036022712837
1.2000000000000002	2.285120848578267
1.22	2.300128164686384
1.24	2.315034716012045
1.26	2.3298232456857813
1.28	2.344481041083812
1.3	2.3589988560594986
1.32	2.3733701055392613
1.34	2.387590258693104
1.36	2.401656378011164
1.3800000000000001	2.4155667664698734
1.4000000000000001	2.42932069544095
1.4200000000000002	2.4429181934128352
1.4400000000000002	2.4563598808813687
1.4600000000000002	2.469646840563126
1.48	2.4827805148321147
1.5	2.495762624284203
1.52	2.5085951028065887
1.54	2.521280045620838
1.56	2.5338196675826996
1.58	2.546216269634577
1.6	2.558472211770621
1.62	2.5705898912284497
1.6400000000000001	2.582571724893211
1.6600000000000001	2.5944201351097798
1.6800000000000002	2.6061375382620717
1.7000000000000002	2.6177263356061307
1.7200000000000002	2.6291889059440128
1.74	2.6405275998047224
1.76	2.651744734861602
1.78	2.662842592365744
1.8	2.6738234144153212
1.82	2.68468940191331
1.84	2.6954427130921643
1.86	2.7060854625054724
1.8800000000000001	2.716619720403823
1.9000000000000001	2.7270475124264646
1.9200000000000002	2.737370819551866
1.9400000000000002	2.7475915782598705
1.9600000000000002	2.7577116808661515
1.98	2.767732975996057
2.	2.7776572691704833
2.02	2.7874863234808847
2.04	2.7972218603342545
2.06	2.806865560252158
2.08	2.8164190637103674
2.1	2.825883972008044
2.12	2.8352618481570855
2.14	2.8445542177839394
2.16	2.8537625700374267
2.18	2.8628883584972575
2.2	2.8719330020788334
2.22	2.880897885930728
2.24	2.8897843623218864
2.2600000000000002	2.898593751516167
2.2800000000000002	2.9073273426323327
2.3000000000000003	2.915986394487915
2.3200000000000003	2.9245721364258537
2.3400000000000003	2.933085769122975
2.3600000000000003	2.9415284653796645
2.38	2.949901370890294
2.4	2.958205604994119
2.42	2.9664422614065336
2.44	2.974612408930614
2.46	2.9827170921490525
2.48	2.9907573320967242
2.5	2.9987341269139174
2.52	3.006648452480752
2.54	3.0145012630329036
2.56	3.022293491759149
2.58	3.03002605138101
2.6	3.0376998347149478
2.62	3.045315715217575
2.64	3.0528745475142167
2.66	3.0603771679113985
2.68	3.0678243948935333
2.7	3.075217029604448
2.72	3.0825558563140225
2.74	3.0898416428704896
2.7600000000000002	3.097075141138795
2.7800000000000002	3.104257087425414
2.8000000000000003	3.1113882028901303
2.8200000000000003	3.118469193945082
2.8400000000000003	3.125500752641585
2.8600000000000003	3.1324835570450302
2.88	3.1394182715983447
2.9	3.146305547474249
2.92	3.1531460229168653
2.94	3.1599403235728114
2.96	3.166689062812345
2.98	3.173392842040693
3.	3.180052251000035
3.02	3.1866678680623615
3.04	3.1932402605135737
3.06	3.1997699848290737
3.08	3.2062575869411267
3.1	3.2127036024983426
3.12	3.2191085571173814
3.14	3.2254729666273714
3.16	3.231797337307037
3.18	3.2380821661149453
3.2	3.2443279409130685
3.22	3.250535140683832
3.24	3.256704235740879
3.2600000000000002	3.2628356879338263
3.2800000000000002	3.2689299508471232
3.3000000000000003	3.2749874699932096
3.3200000000000003	3.2810086830002927
3.3400000000000003	3.2869940197946734
3.3600000000000003	3.2929439027780627
3.3800000000000003	3.298858746999889
3.4	3.3047389603247654
3.42	3.3105849435953596
3.44	3.316397090790706
3.46	3.3221757891802373
3.48	3.3279214194735287
3.5	3.3336343559659496
3.52	3.339314966680438
3.54	3.344963613505398
3.56	3.3505806523288504
3.58	3.356166433169038
3.6	3.3617213003015656
3.62	3.367245592383104
3.64	3.3727396425718865
3.66	3.3782037786450005
3.68	3.3836383231126232
3.7	3.3890435933292724
3.72	3.394419901602198
3.74	3.399767555296916
3.7600000000000002	3.4050868569401334
3.7800000000000002	3.4103781043199053
3.8000000000000003	3.415641590583353
3.8200000000000003	3.4208776043318547
3.8400000000000003	3.4260864297138767
3.8600000000000003	3.431268346515375
3.8800000000000003	3.4364236302480378
3.9	3.441552552235312
3.92	3.4466553796962502
3.94	3.4517323758273353
3.96	3.456783799882289
3.98	3.461809907249893
4.	3.466810949529969

==> pics/decay_semi_fix_0802.dat <==
0.16	0.02471701479470901
0.18	0.1155306157225036
0.2	0.19675655105872908
0.22	0.2706045930102955
0.24	0.33856342121197763
0.26	0.4016828348654292
0.28	0.46073086852735556
0.3	0.5162868496029734
0.32	0.5687992491252131
0.34	0.6186230782878231
0.36	0.6660448565611753
0.38	0.7112997428509273
0.4	0.7545835679008428
0.42	0.7960614588539809
0.44	0.8358741314675857
0.46	0.8741425514939762
0.48	0.9109714327385164
0.5	0.9464518890587945
0.52	0.9806634588177282
0.54	1.0136756539648129
0.56	1.0455491403933876
0.5800000000000001	1.0763366242829318
0.6000000000000001	1.1060834961880843
0.6200000000000001	1.1348282677117445
0.98	1.763198509909919
1.	1.7653197444603472
1.02	1.7691117706658386
1.04	1.7744605142973575
1.06	1.781216848575558
1.08	1.7892098609778373
1.1	1.7982611886200948
1.12	1.8081972463946234
1.1400000000000001	1.8188577246372672
1.1600000000000001	1.8301002303237375
1.1800000000000002	1.8418018329153985
1.2000000000000002	1.8538585416502225
1.22	1.8661836278038326
1.24	1.8787054534535896
1.26	1.8913652203817182
1.28	1.9041148639488077
1.3	1.916915192572174
1.32	1.92973430032716
1.34	1.942546241651162
1.36	1.9553299397403416
1.3800000000000001	1.9680682947351409
1.4000000000000001	1.9807474584124212
1.4200000000000002	1.9933562454796507
1.4400000000000002	2.005885655868672
1.4600000000000002	2.0183284867302733
1.48	2.0306790167203697
1.5	2.04293274850139
1.52	2.055086198149884
1.54	2.067136722415667
1.56	2.0790823765926856
1.58	2.090921797212158
1.6	2.1026541049230305
1.62	2.114278823842185
1.6400000000000001	2.1257958143853335
1.6600000000000001	2.1372052171686597
1.6800000000000002	2.1485074060323037
1.7000000000000002	2.159702948604611
1.7200000000000002	2.1707925731202202
1.74	2.1817771404410053
1.76	2.192657620418784
1.78	2.203435071891827
1.8	2.2141106257313083
1.82	2.224685470454525
1.84	2.235160840003918
1.86	2.2455380033579884
1.8800000000000001	2.2558182556952975
1.9000000000000001	2.2660029108780875
1.9200000000000002	2.27609329505945
1.9400000000000002	2.286090741248877
1.9600000000000002	2.2959965846969004
1.98	2.305812158980773
2.	2.3155387926911595
2.02	2.325177806634722
2.04	2.334730511480141
2.06	2.34419820578557
2.08	2.3535821743546355
2.1	2.3628836868755294
2.12	2.372103996804177
2.14	2.3812443404579855
2.16	2.3903059362912273
2.18	2.399289984327158
2.2	2.4081976657252455
2.22	2.417030142464978
2.24	2.425788557130001
2.2600000000000002	2.434474032778615
2.2800000000000002	2.443087672888496
2.3000000000000003	2.4516305613650244
2.3200000000000003	2.460103762604092
2.3400000000000003	2.468508321601342
2.3600000000000003	2.4768452641009233
2.38	2.485115596777673
2.4	2.493320307447451
2.42	2.5014603653010394
2.44	2.5095367211575517
2.46	2.517550307733911
2.48	2.5255020399273067
2.5	2.533392815107995
2.52	2.541223513420155
2.54	2.548994998088705
2.56	2.5567081157304976
2.58	2.5643636966681833
2.6	2.571962555245594
2.62	2.579505490143411
2.64	2.586993284694209
2.66	2.594426707195993
2.68	2.6018065112234927
2.7	2.609133435936682
2.72	2.616408206385909
2.74	2.6236315338132536
2.7600000000000002	2.630804115949709
2.7800000000000002	2.637926637307928
2.8000000000000003	2.64499976947023
2.8200000000000003	2.6520241713717017
2.8400000000000003	2.6590004895782298
2.8600000000000003	2.6659293585593202
2.88	2.6728114009556294
2.9	2.679647227841173
2.92	2.68643743898009
2.94	2.6931826230780564
2.96	2.69988335802827
2.98	2.706540211152064
3.	2.713153739434126
3.02	2.7197244897524846
3.04	2.7262529991031763
3.06	2.732739794819768
3.08	2.739185394787695
3.1	2.7455903076536474
3.12	2.751955033029922
3.14	2.7582800616939167
3.16	2.7645658757828535
3.18	2.7708129489837807
3.2	2.77702174671899
3.22	2.783192726326926
3.24	2.7893263372386623
3.2600000000000002	2.7954230211500914
3.2800000000000002	2.80148321218988
3.3000000000000003	2.807507337083298
3.3200000000000003	2.8134958153120104
3.3400000000000003	2.8194490592699952
3.3600000000000003	2.8253674744155446
3.3800000000000003	2.8312514594195757
3.4	2.8371014063102638
3.42	2.842917700614142
3.44	2.8487007214936875
3.46	2.8544508418815737
3.48	2.8601684286115896
3.5	2.8658538425463385
3.52	2.8715074387018906
3.54	2.877129566369206
3.56	2.8827205692328195
3.58	2.8882807854864563
3.6	2.893810547945896
3.62	2.8993101841591247
3.64	2.904780016513724
3.66	2.9102203623417933
3.68	2.915631534022199
3.7	2.9210138390805036
3.72	2.9263675802863585
3.74	2.9316930557486516
3.7600000000000002	2.9369905590083905
3.7800000000000002	2.9422603791292823
3.8000000000000003	2.94750280078628
3.8200000000000003	2.9527181043519297
3.8400000000000003	2.9579065659807378
3.8600000000000003	2.963068457691544
3.8800000000000003	2.96820404744793
3.9	2.973313599236785
3.92	2.9783973731449964
3.94	2.983455625434427
3.96	2.988488608615066
3.98	2.993496571516539
4.	2.998479759357969

==> pics/decay_semi_fix_1p102.dat <==
0.06	0.31958209345463495
0.08	0.5682014433688475
0.1	0.7668298223438474
0.12	0.9327908649272549
0.14	1.075501036941159
0.16	1.200728992991721
0.18	1.3122988921003327
0.2	1.412890528313291
0.22	1.504460621003583
0.24	1.5884840874624442
0.26	1.6661013280966013
0.28	1.738212731744413
0.3	1.8055417843874346
0.32	1.8686786130546027
0.34	1.92811086315263
0.36	1.9842461088790668
0.38	2.037428448052228
0.4	2.0879510077800347
0.42	2.1360655155111052
0.44	2.1819897257383305
0.46	2.225913254485783
0.48	2.268002214424327
0.5	2.3084029347300308
0.52	2.3472449742128356
0.54	2.3846435828259684
0.56	2.420701728350425
0.5800000000000001	2.455511777188409
0.6000000000000001	2.4891568976856147
0.6200000000000001	2.5217122391258755
0.6399999999999999	2.5532459280418953
0.6599999999999999	2.583819914743915
0.6799999999999999	2.613490696262491
0.7	2.6423099367126435
0.72	2.6703250020390557
0.74	2.697579422921988
0.76	2.7241132971063218
0.78	2.749963640410579
0.8	2.775164694065755
0.8200000000000001	2.799748194736503
0.8400000000000001	2.823743612525933
0.8600000000000001	2.847178361408387
0.8800000000000001	2.8700779858310943
0.8999999999999999	2.8924663266476687
0.9199999999999999	2.9143656690676365
0.94	2.9357968749084553
0.96	2.9567795011047635
0.98	2.9773319061516044
1.	2.997471345924856
1.02	3.0172140601246435
1.04	3.036575350420548
1.06	3.0555696512355643
1.08	3.07421059398466
1.1	3.0925110654802994
1.12	3.110483261128504
1.1400000000000001	3.1281387334628716
1.1600000000000001	3.1454884364977413
1.1800000000000002	3.16254276632513
1.2000000000000002	3.1793115983304125
1.22	3.1958043213587426
1.24	3.212029869127219
1.26	3.227996749144352
1.28	3.243713069370748
1.3	3.259186562828991
1.32	3.274424610349047
1.34	3.289434261616122
1.36	3.304222254670725
1.3800000000000001	3.3187950339950696
1.4000000000000001	3.3331587673074874
1.4200000000000002	3.3473193611734757
1.4400000000000002	3.3612824755323247
1.4600000000000002	3.375053537228144
1.48	3.3886377526262925
1.5	3.402040119388089
1.52	3.4152654374704485
1.54	3.4283183194107107
1.56	3.441203199951785
1.58	3.4539243450575547
1.6	3.4664858603644095
1.62	3.478891699110641
1.6400000000000001	3.491145669581884
1.6600000000000001	3.5032514421076577
1.6800000000000002	3.5152125556410136
1.7000000000000002	3.5270324239508413
1.7200000000000002	3.5387143414536917
1.74	3.5502614887101553
1.76	3.5616769376086372
1.78	3.572963656257569
1.8	3.5841245136054387
1.82	3.5951622838068733
1.84	3.6060796503509964
1.86	3.6168792099676703
1.8800000000000001	3.627563476325647
1.9000000000000001	3.6381348835358915
1.9200000000000002	3.648595789472202
1.9400000000000002	3.658948478920433
1.9600000000000002	3.669195166566866
1.98	3.6793379998354663
2.	3.6893790615830717
2.02	3.6993203726609507
2.04	3.709163894350771
2.06	3.71891153068196
2.08	3.72856513063766
2.1	3.738126490255385
2.12	3.747597354628634
2.14	3.756979419814604
2.16	3.76627433465362
2.18	3.775483702504949
2.2	3.78460908290363
2.22	3.7936519931425257
2.24	3.8026139097835925
2.2600000000000002	3.8114962701024324
2.2800000000000002	3.820300473469033
2.3000000000000003	3.8290278826687105
2.3200000000000003	3.8376798251658464
2.3400000000000003	3.8462575943135917
2.3600000000000003	3.8547624505122933
2.38	3.863195622319093
2.4	3.8715583075112523
2.42	3.8798516741055344
2.44	3.8880768613356285
2.46	3.8962349805899263
2.48	3.9043271163113067
2.5	3.9123543268609287
2.52	3.920317645347719
2.54	3.9282180804251148
2.56	3.9360566170566416
2.58	3.94383421725182
2.6	3.9515518207736515
2.62	3.959210345819121
2.64	3.9668106896738635
2.66	3.9743537293421913
2.68	3.9818403221535648
2.7	3.989271306346578
2.72	3.9966475016313896
2.74	4.003969709731765
2.7600000000000002	4.011238714907207
2.7800000000000002	4.018455284456476
2.8000000000000003	4.0256201692029805
2.8200000000000003	4.032734103963024
2.8400000000000003	4.039797807997438
2.8600000000000003	4.046811985447482
2.88	4.053777325755589
2.9	4.060694504071468
2.92	4.067564181644457
2.94	4.074387006202302
2.96	4.081163612317344
2.98	4.087894621760217
3.	4.094580643841805
3.02	4.1012222757439485
3.04	4.107820102839052
3.06	4.114374698999453
3.08	4.12088662689654
3.1	4.127356438290376
3.12	4.133784674309924
3.14	4.140171865724335
3.16	4.1465185332056596
3.18	4.152825187583309
3.2	4.15909233009054
3.22	4.165320452603252
3.24	4.171510037871411
3.2600000000000002	4.17766155974337
3.2800000000000002	4.183775483383308
3.3000000000000003	4.189852265482236
3.3200000000000003	4.1958923544622895
3.3400000000000003	4.201896190675305
3.3600000000000003	4.207864206595174
3.3800000000000003	4.213796827004696
3.4	4.21969446917668
3.42	4.225557543050111
3.44	4.231386451400806
3.46	4.237181590007426
3.48	4.242943347812491
3.5	4.24867210707895
3.52	4.254368243542248
3.54	4.260032126557986
3.56	4.2656641192455735
3.58	4.271264578627875
3.6	4.27683385576676
3.62	4.282372295895156
3.64	4.28788023854533
3.66	4.293358017673685
3.68	4.298805961782131
3.7	4.3042243940362495
3.72	4.309613632380244
3.74	4.314973989648764
3.7600000000000002	4.320305773675809
3.7800000000000002	4.3256092874006695
3.8000000000000003	4.3308848289712545
3.8200000000000003	4.336132691844482
3.8400000000000003	4.341353164884177
3.8600000000000003	4.34654653245645
3.8800000000000003	4.3517130745225465
3.9	4.356853066729343
3.92	4.3619667804975455
3.94	4.367054483107594
3.96	4.372116437783489
3.98	4.3771529037743635
4.	4.382164136434218

==> pics/decay_semi_fix_1p105.dat <==
0.1	0.10912716177467909
0.12	0.23686592891376174
0.14	0.3480077497372323
0.16	0.44722466588626614
0.18	0.5373191720929207
0.2	0.6201040055022706
0.22	0.6968278811278201
0.24	0.7683976161703654
0.26	0.8355012005625013
0.28	0.8986795405834733
0.3	0.9583702212918632
0.32	1.014935346133384
0.34	1.0686799626739045
0.36	1.1198647211147117
0.38	1.1687148770912934
0.4	1.2154268992641797
0.42	1.260173456551072
0.44	1.3031072751707498
0.46	1.3443641844876888
0.48	1.3840655651116267
0.5	1.4223203460107692
0.52	1.4592266541913879
0.54	1.4948731918118487
0.56	1.529340396088106
0.5800000000000001	1.5627014237614338
0.6000000000000001	1.5950229922243537
0.6200000000000001	1.6263661023639415
0.6399999999999999	1.6567866629638062
0.6599999999999999	1.686336032567301
0.6799999999999999	1.7150614916836098
0.7	1.7430066558684418
0.72	1.7702118383598866
0.74	1.7967143694750853
0.76	1.8225488787872404
0.78	1.8477475451401806
0.8	1.8723403187701382
0.8200000000000001	1.8963551191572428
0.8400000000000001	1.9198180116920613
0.8600000000000001	1.9427533657960125
0.8800000000000001	1.9651839967603895
0.8999999999999999	1.9871312932541374
0.9199999999999999	2.0086153321853075
0.94	2.029654982375868
0.96	2.0502679983184278
0.98	2.070471105119769
1.	2.090280075596648
1.02	2.1097098003689183
1.04	2.128774351691759
1.06	2.147487041679591
1.08	2.1658604754968285
1.1	2.1839066000236187
1.12	2.2016367484464263
1.1400000000000001	2.2190616811723007
1.1600000000000001	2.2361916234214285
1.1800000000000002	2.2530362998134725
1.2000000000000002	2.269604966229138
1.22	2.285906439198446
1.24	2.3019491230405658
1.26	2.3177410349570287
1.28	2.3332898282590944
1.3	2.3486028138923327
1.32	2.363686980404643
1.34	2.3785490124900894
1.36	2.3931953082277646
1.3800000000000001	2.407631995123689
1.4000000000000001	2.421864945053257
1.4200000000000002	2.435899788193117
1.4400000000000002	2.4497419260225968
1.4600000000000002	2.463396543467966
1.48	2.4768686202560515
1.5	2.4901629415377458
1.52	2.503284107836733
1.54	2.516236544373977
1.56	2.5290245098140427
1.58	2.5416521044756197
1.6	2.5541232780448904
1.62	2.566441836827225
1.6400000000000001	2.5786114505698317
1.6600000000000001	2.590635658885421
1.6800000000000002	2.6025178773041833
1.7000000000000002	2.6142614029797686
1.7200000000000002	2.6258694200723545
1.74	2.6373450048305918
1.76	2.6486911303922493
1.78	2.6599106713219065
1.8	2.6710064079028553
1.82	2.681981030198786
1.84	2.692837141899985
1.86	2.703577263967598
1.8800000000000001	2.714203838088252
1.9000000000000001	2.7247192299510328
1.9200000000000002	2.735125732357474
1.9400000000000002	2.7454255681745257
1.9600000000000002	2.7556208931401587
1.98	2.7657137985300038
2.	2.7757063136934406
2.02	2.7856004084665384
2.04	2.7953979954689263
2.06	2.805100932291453
2.08	2.8147110235803776
2.1	2.8242300230242563
2.12	2.8336596352487478
2.14	2.843001517624408
2.16	2.8522572819921983
2.18	2.861428496311186
2.2	2.870516686232603
2.22	2.8795233366041777
2.24	2.888449892908247
2.2600000000000002	2.897297762637352
2.2800000000000002	2.9060683166104253
2.3000000000000003	2.914762890232546
2.3200000000000003	2.9233827847012015
2.3400000000000003	2.93192926816182
2.3600000000000003	2.940403576814986
2.38	2.9488069159777686
2.4	2.9571404611015315
2.42	2.965405358748139
2.44	2.9736027275267696
2.46	2.981733658993096
2.48	2.989799218512743
2.5	2.9978004460905825
2.52	3.005738357167549
2.54	3.013613943386497
2.56	3.021428173328464
2.58	3.0291819932207735
2.6	3.036876327618187
2.62	3.044512080058441
2.64	3.052090133693045
2.66	3.0596113518949255
2.68	3.0670765788433503
2.7	3.074486640087607
2.72	3.0818423430901367
2.74	3.089144477750024
2.7600000000000002	3.0963938169077685
2.7800000000000002	3.1035911168320007
2.8000000000000003	3.1107371176891268
2.8200000000000003	3.1178325439963213
2.8400000000000003	3.1248781050589014
2.8600000000000003	3.131874495392373
2.88	3.1388223951300858
2.9	3.1457224704169975
2.92	3.152575373789889
2.94	3.159381744544989
2.96	3.1661422090931532
2.98	3.1728573813032313
3.	3.179527862834205
3.02	3.18615424345627
3.04	3.192737101361569
3.06	3.1992770034647546
3.08	3.205774505693981
3.1	3.212230153272483
3.12	3.218644480991299
3.14	3.225018013473273
3.16	3.231351265428892
3.18	3.2376447419039636
3.2	3.2438989385198775
3.22	3.2501143417061704
3.24	3.2562914289261746
3.2600000000000002	3.262430668895709
3.2800000000000002	3.2685325217951373
3.3000000000000003	3.274597439475155
3.3200000000000003	3.28062586565625
3.3400000000000003	3.2866182361223757
3.3600000000000003	3.2925749789088647
3.3800000000000003	3.298496514484754
3.4	3.3043832559299
3.42	3.3102356091068574
3.44	3.316053972827795
3.46	3.3218387390167194
3.48	3.3275902928668932
3.5	3.333309012994012
3.52	3.3389952715848352
3.54	3.3446494345417355
3.56	3.350271861623333
3.58	3.355862906580961
3.6	3.3614229172916166
3.62	3.3669522358871258
3.64	3.3724511988798014
3.66	3.3779201372847134
3.68	3.383359376738624
3.7	3.3887692376157643
3.72	3.394150035140478
3.74	3.3995020794969117
3.7600000000000002	3.404825675935732
3.7800000000000002	3.4101211248781222
3.8000000000000003	3.4153887220170236
3.8200000000000003	3.4206287584156847
3.8400000000000003	3.4258415206037682
3.8600000000000003	3.4310272906708636
3.8800000000000003	3.4361863463576796
3.9	3.4413189611449226
3.92	3.446425404339829
3.94	3.4515059411605797
3.96	3.4565608328186204
3.98	3.4615903365988547
4.	3.466594705937864

==> pics/decay_semi_fix_1p108.dat <==
0.14	0.09011796095813256
0.16	0.17205785108506877
0.18	0.24590955229926975
0.2	0.3136751994048898
0.22	0.37665651640715553
0.24	0.4357375599143603
0.26	0.4915420778439162
0.28	0.5445256055813268
0.3	0.5950316074584338
0.32	0.6433268494408104
0.34	0.6896242974256376
0.36	0.7340982800831541
0.38	0.776894728550814
0.4	0.8181382154731612
0.42	0.8579368761254308
0.44	0.8963859067886123
0.46	0.9335700944996096
0.48	0.9695656791061841
0.5	1.0044417494634437
0.52	1.0382613105768732
0.54	1.071082115311966
0.56	1.102957325323026
0.5800000000000001	1.133936046257216
0.6000000000000001	1.1640637689281121
0.6200000000000001	1.1933827389781515
0.6399999999999999	1.2219322712038465
0.6599999999999999	1.2497490202984194
0.6799999999999999	1.2768672166654027
0.7	1.303318873763705
0.72	1.3291339718799555
0.74	1.3543406220968792
0.76	1.3789652134062136
0.78	1.4030325453106187
0.8	1.426565947808718
0.8200000000000001	1.4495873903167118
0.8400000000000001	1.4721175808192237
0.8600000000000001	1.4941760563384954
0.8800000000000001	1.5157812656507896
0.8999999999999999	1.5369506450496284
0.9199999999999999	1.5577006878511015
0.94	1.5780470082494649
0.96	1.5980044000593459
0.98	1.6175868908193654
1.	1.6368077916799908
1.02	1.6556797434532384
1.04	1.6742147591627807
1.06	1.6924242633988265
1.08	1.7103191287518107
1.1	1.7279097095726503
1.12	1.7452058732833573
1.1400000000000001	1.762217029440982
1.1600000000000001	1.7789521567388358
1.1800000000000002	1.7954198281123466
1.2000000000000002	1.8116282341014867
1.22	1.8275852046083476
1.24	1.8432982291759756
1.26	1.8587744759037303
1.28	1.8740208091041568
1.3	1.8890438057976195
1.32	1.903849771132511
1.34	1.9184447528115847
1.36	1.9328345545980934
1.3800000000000001	1.9470247489694779
1.4000000000000001	1.9610206889805089
1.4200000000000002	1.974827519393067
1.4400000000000002	1.988450187124829
1.4600000000000002	2.0018934510651056
1.48	2.0151618913022076
1.5	2.0282599178032195
1.52	2.041191778583821
1.54	2.0539615674029723
1.56	2.066573231014463
1.58	2.0790305760051346
1.6	2.0913372752470285
1.62	2.1034968739888495
1.6400000000000001	2.1155127956103534
1.6600000000000001	2.127388347061186
1.6800000000000002	2.1391267240045355
1.7000000000000002	2.1507310156841952
1.7200000000000002	2.1622042095323923
1.74	2.17354919553456
1.76	2.1847687703660505
1.78	2.195865641314564
1.8	2.2068424300015668
1.82	2.217701675914434
1.84	2.228445839760879
1.86	2.2390773066558722
1.8800000000000001	2.249598389151162
1.9000000000000001	2.2600113301161637
1.9200000000000002	2.2703183054790914
1.9400000000000002	2.2805214268361156
1.9600000000000002	2.2906227439359546
1.98	2.300624247047133
2.	2.3105278692140696
2.02	2.3203354884085
2.04	2.330048929581605
2.06	2.339669966622486
2.08	2.3492003242278834
2.1	2.358641679687928
2.12	2.3679956645923004
2.14	2.377263866461059
2.16	2.3864478303040535
2.18	2.3955490601124634
2.2	2.4045690202861456
2.22	2.41350913699993
2.24	2.4223707995119477
2.2600000000000002	2.4311553614169257
2.2800000000000002	2.4398641418471803
2.3000000000000003	2.4484984266238365
2.3200000000000003	2.4570594693607646
2.3400000000000003	2.4655484925235127
2.3600000000000003	2.4739666884453677
2.38	2.4823152203026337
2.4	2.4905952230510824
2.42	2.4988078043252857
2.44	2.5069540453027255
2.46	2.515035001534249
2.48	2.523051703742311
2.5	2.5310051585887043
2.52	2.538896349412927
2.54	2.5467262369426944
2.56	2.5544957599777147
2.58	2.562205836048011
2.6	2.5698573620478147
2.62	2.577451214846237
2.64	2.5849882518755667
2.66	2.592469311698263
2.68	2.59989521455363
2.7	2.6072667628847865
2.72	2.6145847418470693
2.74	2.6218499197984264
2.7600000000000002	2.6290630487726627
2.7800000000000002	2.636224864936247
2.8000000000000003	2.6433360890292787
2.8200000000000003	2.6503974267913306
2.8400000000000003	2.6574095693728563
2.8600000000000003	2.6643731937325184
2.88	2.6712889630212597
2.9	2.678157526953457
2.92	2.6849795221658206
2.94	2.6917555725643556
2.96	2.698486289660051
2.98	2.705172272893509
3.	2.711814109949157
3.02	2.718412377059293
3.04	2.7249676392984474
3.06	2.731480450868353
3.08	2.737951355373913
3.1	2.7443808860905397
3.12	2.750769566223123
3.14	2.7571179091569666
3.16	2.7634264187009956
3.18	2.76969558932351
3.2	2.7759259063807584
3.22	2.7821178463385663
3.24	2.7882718769873414
3.2600000000000002	2.794388457650594
3.2800000000000002	2.8004680393872423
3.3000000000000003	2.806511065188044
3.3200000000000003	2.8125179701660903
3.3400000000000003	2.8184891817418287
3.3600000000000003	2.82442511982271
3.3800000000000003	2.8303261969775826
3.4	2.836192818606102
3.42	2.8420253831033504
3.44	2.8478242820196114
3.46	2.8535899002158964
3.48	2.8593226160147993
3.5	2.865022801347316
3.52	2.8706908218956158
3.54	2.876327037231658
3.56	2.8819318009522195
3.58	2.8875054608100723
3.6	2.893048358841699
3.62	2.898560831491456
3.64	2.9040432097324462
3.66	2.909495819184165
3.68	2.914918980226968
3.7	2.920313008113525
3.72	2.925678213077357
3.74	2.9310149004384853
3.7600000000000002	2.9363233707063383
3.7800000000000002	2.941603919679996
3.8000000000000003	2.946856838545858
3.8200000000000003	2.952082413972731
3.8400000000000003	2.957280928204567
3.8600000000000003	2.9624526591508187
3.8800000000000003	2.967597880474473
3.9	2.97271686167786
3.92	2.9778098681864256
3.94	2.9828771614302276
3.96	2.9879189989235835
3.98	2.99293563434262
4.	2.9979273176010435

==> pics/decayconst.dat <==
dV	pn0	pn1
-1.37	0.6768090314602223	22.79112179667177
-1.57	0.6580734109105726	2.2832089024157765
-1.77	0.6283433981517026	1.3860836731966863
-1.9700000000000002	0.5986277242430227	1.0613098998791055
-2.17	0.5716696063054507	0.890607828266731
-2.37	0.5478735060263691	0.7839740404806121
-2.5700000000000003	0.5269895676956606	0.7103108328175332
-2.7700000000000005	0.5086223774844202	0.6559545934150568
-2.97	0.4923856858727087	0.6139346913759934
-3.17	0.477944094035688	0.5803098133610383
-3.37	0.46501809777423975	0.5526768340227146
-3.5700000000000003	0.45337816351852755	0.5294832597818789
-3.7700000000000005	0.44283633092978936	0.5096791325036418
-3.97	0.43323833941655976	0.4925274633424497
-4.17	0.42445695133574746	0.47749476605941116
-4.37	0.41638663900549594	0.4641847216557105
-4.57	0.4089392475654139	0.45229632875338904
-4.7700000000000005	0.4020406783171024	0.4415965607424483
-4.970000000000001	0.39562823641334627	0.431901993915121
-5.17	0.38964854297762	0.42306611331403426
-5.37	0.3840558785430854	0.4149703567737987
-5.57	0.3788108613519042	0.4075176634679078
-5.7700000000000005	0.37387938644417723	0.4006277434671382
-5.970000000000001	0.36923176878326286	0.39423355315372655
-6.170000000000001	0.3648420468769225	0.3882786307253558
-6.37	0.3606874133787257	0.38271505552247365
-6.57	0.3567477467541239	0.37750186598443675
-6.7700000000000005	0.35300522386745103	0.3726038199875453
-6.970000000000001	0.34944399774494966	0.3679904134638521
-7.170000000000001	0.34604992813646823	0.363635096326181
-7.37	0.342810355089285	0.35951464064176386
-7.57	0.33971390775185617	0.35560862743910265
-7.7700000000000005	0.33675034218418254	0.35189902676185847
-7.970000000000001	0.33391040317087106	0.34836985168232076

==> pics/def_eq_evenoddparitysol.dat <==
-0.3	9.937253933193773	0.40483708104875277	0.40482396367730367
-0.299	9.92721438187345	0.40758658469260567	0.40757229928794186
-0.298	9.917174780462457	0.41038333072598543	0.4103677603391477
-0.297	9.907135128865196	0.41322875064310377	0.4132117652414796
-0.296	9.897095426985835	0.416124341706858	0.41610579654732843
-0.295	9.88705567472828	0.41907167113353244	0.4190514049118084
-0.294	9.87701587199621	0.4220723806245236	0.42205021336673887
-0.293	9.866976018693045	0.42512819128103235	0.4251039219380099
-0.292	9.856936114721965	0.42824090894216116	0.4282143126400936
-0.291	9.846896159985889	0.43141242999204077	0.4313832548854054
-0.29	9.836856154387501	0.4346447476875325	0.4346127113506692
-0.289	9.82681609782923	0.43793995906495703	0.43790474434754467
-0.288	9.816775990213253	0.4413002724922162	0.4412615227505405
-0.287	9.8067358314415	0.44472801594193223	0.44468532954186796
-0.286	9.79669562141564	0.4482256460719417	0.44817857004043565
-0.285	9.786655360037097	0.45179575821206464	0.45174378089087774
-0.284	9.776615047207034	0.45544109737074645	0.45538363989847414
-0.283	9.766574682826368	0.4591645703924856	0.45910097680731615
-0.282	9.756534266795756	0.462969259417345	0.4628987851323344
-0.28099999999999997	9.746493799015592	0.46685843681804723	0.46678023517120326
-0.27999999999999997	9.736453279386026	0.47083558181885415	0.47074868833993916
-0.27899999999999997	9.726412707806936	0.47490439903476867	0.4748077129968127
-0.27799999999999997	9.716372084177955	0.47906883921072113	0.4789611019434321
-0.27699999999999997	9.706331408398444	0.48333312248990706	0.48321289182022
-0.27599999999999997	9.69629068036751	0.48770176460036124	0.4875673846468433
-0.27499999999999997	9.686249899983997	0.4921796064216333	0.49202917179738864
-0.27399999999999997	9.676209067146484	0.49677184748236586	0.49660316074645056
-0.27299999999999996	9.666168181753296	0.5014840840487204	0.5012946049772272
-0.27199999999999996	9.656127243702477	0.506322352598399	0.506109137508119
-0.27099999999999996	9.646086252891827	0.5112931796423456	0.511052808572321
-0.27	9.636045209218862	0.516403639065276	0.5161321280784095
-0.269	9.626004112580844	0.521661418418973	0.5213541135923357
-0.268	9.615962962874757	0.5270748959348892	0.5267263447170432
-0.267	9.605921759997331	0.5326532304464613	0.5322570249105458
-0.266	9.59588050384501	0.538406466955803	0.5379550519838832
-0.265	9.585839194313976	0.5443456612837169	0.5438300987657134
-0.264	9.575797831300143	0.5504830281609573	0.5498927057219528
-0.263	9.565756414699148	0.5568321183284641	0.5561543876916242
-0.262	9.55571494440636	0.5634080318217508	0.562627757362971
-0.261	9.545673420316865	0.5702276767719424	0.5693266686920405
-0.26	9.535631842325486	0.5773100859820949	0.5762663841921486
-0.259	9.525590210326765	0.5846768075516361	0.5834637709403792
-0.258	9.515548524214964	0.5923523913961561	0.5909375313145078
-0.257	9.505506783884073	0.6003650013525913	0.5987084759683253
-0.256	9.495464989227804	0.6087471937510944	0.6067998484807613
-0.255	9.485423140139588	0.6175369195497945	0.6152377136186578
-0.254	9.47538123651257	0.6267788310150775	0.6240514244332893
-0.253	9.465339278239629	0.6365260097594778	0.6332741877437607
-0.252	9.455297265213346	0.6468422877678998	0.642943753335972
-0.251	9.445255197326027	0.6578054187627246	0.6531032599786913
-0.25	9.435213074469699	0.669511494570206	0.6638022819272082
-0.249	9.425170896536093	0.6820812270922724	0.6750981341151829
-0.248	9.41512866341666	0.6956690996286118	0.6870575144493014
-0.247	9.405086375002565	0.7104770634815912	0.6997585901033034
-0.246	9.395044031184689	0.7267756816907611	0.7132936753968024
-0.245	9.385001631853612	0.7449379596211363	0.7277727078460335
-0.244	9.37495917689964	0.765495798813816	0.7433278159323904
-0.243	9.364916666212777	0.7892390451893532	0.7601194025919105
-0.242	9.354874099682743	0.81740019232425	0.7783443679908973
-0.241	9.344831477198957	0.8520260084544863	0.7982474070452241
-0.24	9.334788798650557	0.8968021054820915	0.8201368163177556
-0.239	9.324746063926375	0.9591397668003081	0.8444070652961235
-0.238	9.314703272914953	1.0565539986660437	0.8715717759484858
-0.237	9.30466042550454	1.2430031307138794	0.9023131862114194
-0.236	9.294617521583078	1.8075930294008689	0.9375585969709571
-0.235	9.28457456103822	-10.863467355868877	0.9786027131723881
-0.23399999999999999	9.274531543757314	-0.10921869144551374	1.0273116252303658
-0.23299999999999998	9.264488469627413	0.336532048995973	1.086479986533184
-0.23199999999999998	9.254445338535264	0.5054020430375483	1.1604948884907016
-0.23099999999999998	9.244402150367312	0.6018445510034145	1.2566650955249552
-0.22999999999999998	9.234358905009705	0.6695726789069247	1.3881498246003996
-0.22899999999999998	9.224315602348273	0.7237084261485498	1.5812964030766692
-0.22799999999999998	9.21427224226856	0.7709990452624275	1.897724008389845
-0.22699999999999998	9.204228824655786	0.8150369675099891	2.5231409370069695
-0.22599999999999998	9.19418534939487	0.8580440031946602	4.396891030335315
-0.22499999999999998	9.184141816370428	0.9016098532086567	-251.10703249173793
-0.22399999999999998	9.174098225466755	0.9470521585437933	-2.8714376534637482
-0.22299999999999998	9.16405457656785	0.9956271074658423	-1.0752976022975875
-0.22199999999999998	9.154010869557386	1.0486851254010454	-0.4619317006347982
-0.22099999999999997	9.143967104318735	1.1078214861568676	-0.14695580030024466
-0.21999999999999997	9.133923280734944	1.1750605326432624	0.04859613086824192
-0.21899999999999997	9.123879398688757	1.2531201633190248	0.18471179980689797
-0.21799999999999997	9.113835458062596	1.3458325834780522	0.2872160499854367
-0.21699999999999997	9.103791458738566	1.4588663546343397	0.36909075409016295
-0.21599999999999997	9.093747400598453	1.6010560308893804	0.4376055308209528
-0.21499999999999997	9.083703283523725	1.7870503036474226	0.4971776467440249
-0.21399999999999997	9.073659107395539	2.043121535935348	0.5506756729222922
-0.21299999999999997	9.06361487209471	2.421649031265554	0.6000740360791532
-0.212	9.053570577501755	3.0444074751940886	0.6468081156687284
-0.211	9.043526223496851	4.274666051323424	0.6919801125973968
-0.21	9.033481809959854	7.905321127389986	0.7364860943069561
-0.209	9.023437336770296	455.9130092606559	0.7810997480767281
-0.208	9.013392803807385	-6.911649180468117	0.8265320743011079
-0.207	9.003348210949996	-3.0989101716915863	0.8734782772095554
-0.206	8.993303558076677	-1.8338257623698393	0.9226591795468323
-0.205	8.98325884506565	-1.1975630461824291	0.9748627306035363
-0.204	8.973214071794798	-0.8113430613532859	1.030990801710163
-0.20299999999999999	8.96316923814168	-0.5495664631838815	1.0921172438911604
-0.20199999999999999	8.953124343983513	-0.3585470931108748	1.159565303747954
-0.20099999999999998	8.943079389197186	-0.2114723668753298	1.23501661522604
-0.19999999999999998	8.933034373659254	-0.09344409727694629	1.3206715519209158
-0.19899999999999998	8.922989297245923	0.004490968225569111	1.4194947386632715
-0.19799999999999998	8.912944159833078	0.08805017364581826	1.5356063653722805
-0.19699999999999998	8.90289896129625	0.161068128537213	1.67493388603297
-0.19599999999999998	8.89285370151064	0.2262251114739631	1.8463537416444804
-0.195	8.8828083803511	0.2854635600024766	2.0638167703522265
-0.194	8.872762997692146	0.34023849323041283	2.350614128774354
-0.193	8.862717553407943	0.3916747493675254	2.748808486292694
-0.192	8.852672047372318	0.4406696314516115	3.342974814445171
-0.191	8.842626479458744	0.48796243814526213	4.332158260623973
-0.19	8.832580849540356	0.5341833714023595	6.322768200426671
-0.189	8.822535157489934	0.5798893962344468	12.463266922948904
-0.188	8.812489403179905	0.6255918494202988	-248.8135093700508
-0.187	8.802443586482358	0.6717789931707638	-10.420768555375782
-0.186	8.79239770726901	0.7189357912309231	-5.067817780508077
-0.185	8.782351765411248	0.7675626889568604	-3.2221391611799994
-0.184	8.772305760780082	0.8181949729626115	-2.2829081467414696
-0.183	8.762259693246182	0.8714243134109962	-1.7110333556481045
-0.182	8.752213562679856	0.9279243509817994	-1.3240723237624503
-0.181	8.742167368951044	0.9884827311937203	-1.0431387398897864
-0.18	8.732121111929345	1.054042928009731	-0.8285474884438434
-0.179	8.72207479148398	1.1257607578342526	-0.6581453455602666
-0.178	8.712028407483817	1.2050830676943913	-0.5185837012878306
-0.177	8.701981959797358	1.2938604303571373	-0.4013316268610069
-0.176	8.691935448292742	1.394513199407737	-0.3006745782603277
-0.175	8.681888872837742	1.510283727362458	-0.21263326869355836
-0.174	8.671842233299758	1.6456325929544229	-0.13434408601441586
-0.173	8.66179552954583	1.806885572287734	-0.06368627611176471
-0.172	8.651748761442619	2.003339012544107	0.0009518147332352926
-0.17099999999999999	8.64170192885643	2.249253998080101	0.06082460884964251
-0.16999999999999998	8.631655031653175	2.5677028606988785	0.11693111852889405
-0.16899999999999998	8.621608069698409	2.9986439822489315	0.1700852045855151
-0.16799999999999998	8.611561042857304	3.617864911672801	0.22096540237623752
-0.16699999999999998	8.60151395099466	4.5887971659328946	0.2701512423936413
-0.16599999999999998	8.591466793974892	6.340832025006792	0.3181505134825707
-0.16499999999999998	8.581419571662046	10.481653700904687	0.3654204164184735
-0.16399999999999998	8.571372283919782	32.67235471561654	0.4123846307688996
-0.16299999999999998	8.561324930611377	-26.917523895277718	0.4594477440061492
-0.16199999999999998	8.551277511599732	-9.224367577561845	0.5070081411687819
-0.16099999999999998	8.541230026747353	-5.440530191998118	0.5554702534323683
-0.15999999999999998	8.53118247591637	-3.786359102944876	0.6052569752628186
-0.15899999999999997	8.52113485896852	-2.855212082642838	0.6568230647375095
-0.15799999999999997	8.511087175765155	-2.255612076817238	0.7106704393882474
-0.15699999999999997	8.501039426167239	-1.8354127207950586	0.7673664862375514
-0.15599999999999997	8.490991610035334	-1.523140982388963	0.8275668554222221
-0.155	8.480943727229626	-1.2807770054008114	0.8920447671242456
-0.154	8.470895777609893	-1.0862244888568724	0.9617297439084551
-0.153	8.460847761035527	-0.9257575284987123	1.0377600782339156
-0.152	8.450799677365515	-0.7903935866334494	1.1215555951619618
-0.151	8.440751526458454	-0.6740013714167954	1.2149209769246336
-0.15	8.430703308172536	-0.5722468352686532	1.3201961943455238
-0.149	8.420655022365553	-0.4819738346833454	1.4404815771613801
-0.148	8.4106066688949	-0.40082365571218054	1.5799850222018654
-0.147	8.400558247617557	-0.3269922903350462	1.7445767460755905
-0.146	8.390509758390111	-0.2590704529684963	1.9427127277494383
-0.145	8.380461201068734	-0.19593505077372034	2.187048730259627
-0.144	8.370412575509192	-0.13667361750270243	2.497433641361104
-0.143	8.360363881566844	-0.08053040755905458	2.9068862411017125
-0.142	8.350315119096637	-0.026867027637314064	3.474716213844103
-0.141	8.3402662879531	0.024867009798103523	4.319231957586931
-0.13999999999999999	8.330217387990356	0.07515688434249736	5.715446156743696
-0.13899999999999998	8.320168419062107	0.12444032070199398	8.483100927446328
-0.13799999999999998	8.31011938102164	0.17312218315099287	16.658838303357065
-0.13699999999999998	8.300070273721827	0.22158690247713353	872.3979055159366
-0.13599999999999998	8.290021097015114	0.2702095780485503	-16.937123152244563
-0.13499999999999998	8.279971850753528	0.31936645121444557	-8.275439642616048
-0.13399999999999998	8.269922534788671	0.36944537681074524	-5.417611776690446
-0.13299999999999998	8.259873148971728	0.42085691543939546	-3.9895872303386146
-0.13199999999999998	8.249823693153449	0.47404672937351017	-3.1300708071969883
-0.13099999999999998	8.239774167184159	0.5295100986510324	-2.5537967415084792
-0.12999999999999998	8.22972457091376	0.587809602765334	-2.1389428565020796
-0.12899999999999998	8.21967490419171	0.649597376412931	-1.8247309202785094
-0.12799999999999997	8.209625166867053	0.7156439113440731	-1.577439719997571
-0.12699999999999997	8.199575358788382	0.7868762519741106	-1.3768494985553272
-0.12599999999999997	8.189525479803866	0.8644298095313906	-1.210093148374703
-0.12499999999999997	8.17947552976123	0.9497202269931359	-1.0685865858279637
-0.124	8.169425508507768	1.0445453513192782	-0.9463778019913577
-0.123	8.159375415890327	1.1512334902001302	-0.8392042477649515
-0.122	8.149325251755313	1.2728648095989663	-0.743927542184076
-0.121	8.139275015948694	1.413612071852479	-0.6581801915511314
-0.12	8.129224708315988	1.5792835012143958	-0.5801368819611087
-0.119	8.119174328702272	1.778223346718956	-0.5083618017993046
-0.118	8.109123876952165	2.022879387367395	-0.4417039004754252
-0.11699999999999999	8.099073352909848	2.332695155142269	-0.3792232254608803
-0.11599999999999999	8.089022756419045	2.7398475738937846	-0.32013789242164337
-0.11499999999999999	8.07897208732302	3.3017370240609525	-0.26378502610344723
-0.11399999999999999	8.068921345464599	4.131763897038267	-0.2095913056836083
-0.11299999999999999	8.058870530686137	5.489709765618516	-0.1570501758123443
-0.11199999999999999	8.048819642829539	8.130590065875728	-0.10570368888912612
-0.11099999999999999	8.038768681736244	15.559720105076199	-0.05512752349362766
-0.10999999999999999	8.028717647247237	174.28454332175843	-0.004918094466885728
-0.10899999999999999	8.018666539203032	-18.922841763245284	0.045319099396444594
-0.10799999999999998	8.008615357443686	-8.95007326631044	0.09598061371258908
-0.10699999999999998	7.998564101808785	-5.84211783215503	0.14747635479639268
-0.10599999999999998	7.988512772137448	-4.320917895567114	0.20024172430209033
-0.10499999999999998	7.978461368268325	-3.415297922130862	0.25475139479697023
-0.10399999999999998	7.96840989003959	-2.8122703266739273	0.31153568002322135
-0.10299999999999998	7.958358337288952	-2.3802216345421496	0.37120076518807166
-0.10199999999999998	7.948306709853637	-2.0541461199661666	0.43445453985964966
-0.10099999999999998	7.938255007570397	-1.7982328788474546	0.5021405228978798
-0.09999999999999998	7.928203230275509	-1.591122744161786	0.5752835454056693
-0.09899999999999998	7.918151377804764	-1.41927900973936	0.6551527413765934
-0.09799999999999998	7.908099449993474	-1.2736998875638428	0.7433504795753079
-0.09699999999999998	7.898047446676465	-1.148159596196767	0.8419410577777554
-0.09599999999999997	7.887995367688081	-1.0382083365014096	0.9536419879509388
-0.09499999999999997	7.877943212862177	-0.940574633699395	1.082116923972325
-0.09399999999999997	7.867890982032116	-0.8527928746193323	1.2324397647572463
-0.09299999999999997	7.857838675030774	-0.7729627156498898	1.4118596292479981
-0.09199999999999997	7.847786291690531	-0.6995887275767293	1.6311222517454596
-0.091	7.837733831843274	-0.6314704796869819	1.9068855722285218
-0.09	7.827681295320393	-0.5676252222028753	2.2664563565400178
-0.089	7.8176286819527805	-0.507232128286694	2.757946463467451
-0.088	7.8075759915708245	-0.4495910558946124	3.4747890431101207
-0.087	7.797523224004418	-0.3940912068164672	4.62560616383605
-0.086	7.787470379082945	-0.3401865533647652	6.790932558287223
-0.08499999999999999	7.777417456635286	-0.28737583813181916	12.418693281217402
-0.08399999999999999	7.767364456489811	-0.23518553715033005	64.17526879177346
-0.08299999999999999	7.757311378474382	-0.18315453133500612	-20.85975167432329
-0.08199999999999999	7.7472582224163515	-0.13081942274637356	-9.059594474994505
-0.08099999999999999	7.737204988142555	-0.07769949525851613	-5.811979202577088
-0.07999999999999999	7.727151675479314	-0.023280263648785996	-4.286732079168482
-0.07899999999999999	7.717098284252433	0.03300563088567873	-3.397470760408073
-0.07799999999999999	7.707044814287199	0.09180177441784357	-2.812676195516378
-0.07699999999999999	7.696991265408375	0.1538577732560378	-2.3970745713685764
-0.07599999999999998	7.686937637440201	0.22006864274037458	-2.0851328244542926
-0.07499999999999998	7.676883930206396	0.2915285191033653	-1.8412350108832392
-0.07399999999999998	7.666830143530144	0.36960601271361937	-1.6443487951459272
-0.07299999999999998	7.656776277234108	0.4560528987809086	-1.4812446496379088
-0.07199999999999998	7.646722331140414	0.5531654657887307	-1.3431753101625932
-0.07099999999999998	7.636668305070662	0.6640316084749774	-1.224116646420234
-0.06999999999999998	7.6266141988459095	0.792922683333493	-1.119775345015426
-0.06899999999999998	7.616560012286681	0.9459404690301197	-1.0269995624444839
-0.06799999999999998	7.60650574521296	1.1321372807108834	-0.943413413353765
-0.06699999999999998	7.5964513974441905	1.3655697510676201	-0.8671816525960407
-0.06599999999999998	7.5863969687992725	1.669341581940784	-0.7968530606392754
-0.06499999999999997	7.576342459096562	2.0843160599870587	-0.73125295501649
-0.06399999999999997	7.566287868153864	2.6902930463239727	-0.6694071646437877
-0.06299999999999997	7.556233195788438	3.666970316700674	-0.6104865296592569
-0.06199999999999997	7.546178441816991	5.521639241440432	-0.55376490235833
-0.06099999999999997	7.5361236060556775	10.461362119026791	-0.49858594755113167
-0.06	7.526068688320094	66.26854627140055	-0.4443354230915103
-0.059	7.51601368842528	-16.320598227309073	-0.3904164141952347
-0.057999999999999996	7.505958606185717	-7.449660964713141	-0.336225383213914
-0.056999999999999995	7.495903441415321	-4.891738125919462	-0.2811269624785636
-0.055999999999999994	7.485848193927447	-3.671086658451365	-0.22442516866565304
-0.05499999999999999	7.475792863534882	-2.9529510521712163	-0.1653280845201226
-0.05399999999999999	7.465737450049844	-2.477615549165686	-0.10290186795717046
-0.05299999999999999	7.455681953283984	-2.1379696311534095	-0.036007872457740404
-0.05199999999999999	7.445626373048377	-1.8817604706567324	0.03678694989543971
-0.05099999999999999	7.435570709153522	-1.6804431823372457	0.11734259756902242
-0.04999999999999999	7.425514961409345	-1.517089437627432	0.20814948827668062
-0.04899999999999999	7.415459129625186	-1.3810088504173592	0.3126532187084298
-0.04799999999999999	7.405403213609812	-1.265102927759587	0.43579599526355234
-0.046999999999999986	7.395347213171398	-1.1644577312223139	0.584966211046655
-0.045999999999999985	7.385291128117537	-1.07554693313664	0.7717685004538836
-0.044999999999999984	7.375234958255233	-0.9957563480284182	1.0155824816244081
-0.043999999999999984	7.365178703390902	-0.9230871310222633	1.3514483859902695
-0.04299999999999998	7.355122363330363	-0.8559626534091691	1.8499800793301377
-0.04199999999999998	7.3450659378788385	-0.7930975370217789	2.678006911763425
-0.04099999999999998	7.33500942684096	-0.7334046822413021	4.347407143922265
-0.03999999999999998	7.324952830020754	-0.6759254436622149	9.563492219750845
-0.03899999999999998	7.3148961472216465	-0.619773169281216	-141.40966610596766
-0.03799999999999998	7.3048393782464585	-0.5640829384948571	-9.269182166785827
-0.03699999999999998	7.294782522897405	-0.507961352477711	-4.996902874073598
-0.035999999999999976	7.284725580976094	-0.4504299236900828	-3.5023338971157996
-0.034999999999999976	7.274668552283516	-0.3903538035408052	-2.7363159997029185
-0.033999999999999975	7.264611436620053	-0.32634353653936526	-2.2674174126262345
-0.032999999999999974	7.254554233785469	-0.25660948896640845	-1.948625972312473
-0.03199999999999997	7.24449694357891	-0.1787326924337245	-1.7161018767662923
-0.030999999999999972	7.234439565798899	-0.08928319247017075	-1.5376177545902794
-0.02999999999999997	7.224382100243337	0.016854009113526854	-1.3951174946690925
-0.02899999999999997	7.2143245467095	0.1477517747489834	-1.2776681228047577
-0.02799999999999997	7.204266904994037	0.3170478240440091	-1.1782299524569197
-0.02699999999999997	7.19420917489296	0.5498707768991576	-1.0920288605289794
-0.025999999999999968	7.184151356201655	0.8983528754182839	-1.0156708511428416
-0.024999999999999967	7.174093448714868	1.4915166771785788	-0.9466273075690819
-0.023999999999999966	7.164035452226707	2.7604631415557566	-0.882915459880504
-0.022999999999999965	7.153977366530642	7.573539485060666	-0.8228840912955112
-0.021999999999999964	7.143919191419495	-20.411742089750973	-0.7650535907952078
-0.020999999999999963	7.13386092668545	-5.074479599845328	-0.7079766839412999
-0.019999999999999962	7.123802572120035	-3.1051072788407232	-0.6500907381292282
-0.01899999999999996	7.113744127514132	-2.323863962209577	-0.5895259690068475
-0.01799999999999996	7.103685592657969	-1.9004517934599818	-0.5238106357064606
-0.01699999999999996	7.093626967341115	-1.6320148548506253	-0.4493553913578995
-0.01599999999999996	7.083568251352483	-1.444569096948402	-0.36044780297029083
-0.014999999999999958	7.073509444480327	-1.304624568210497	-0.24706207622831014
-0.013999999999999957	7.063450546512231	-1.1947422751924042	-0.08940228915515364
-0.012999999999999956	7.053391557235121	-1.1048587221027892	0.1584527781485081
-0.011999999999999955	7.043332476435246	-1.0286448692445458	0.6339775780047797
-0.01100000000000001	7.033273303898191	-0.961761683008147	2.024624786200018
-0.010000000000000009	7.023214039408862	-0.9008997245995951	-2334.3586841370347
-0.009000000000000008	7.0131546827514875	-0.8431226738955786	-3.4295435309802675
-0.008000000000000007	7.00309523370962	-0.7852122422138615	-2.0463363220417747
-0.007000000000000006	6.993035692066126	-0.7226140600658653	-1.5760861729241857
-0.006000000000000005	6.98297605760319	-0.6469197137434002	-1.3347555044531294
-0.0050000000000000044	6.972916330102307	-0.5375652047758862	-1.1853669786396652
-0.0040000000000000036	6.962856509344283	-0.3203237580371866	-1.082213972998974
-0.0030000000000000027	6.95279659510923	0.6855156372581473	-1.005681545735509
-0.0020000000000000018	6.942736587176564	-2.139182363250776	-0.9459440241245515
-0.0010000000000000009	6.932676485325004	-1.2049759326697906	-0.8975291049146076
0.	6.922616289332565	-1.	-0.8571428571428572
0.0010000000000000009	6.912555998976558	-0.9026042598238828	-0.8226807693475384
0.0020000000000000018	6.9024956140335885	-0.8419465918987037	-0.7927330792625491
0.0030000000000000027	6.892435134279551	-0.798502405165923	-0.7663182800701893
0.0040000000000000036	6.882374559489628	-0.7646835018365863	-0.7427307412541869
0.0050000000000000044	6.872313889438285	-0.736902989975533	-0.721449207551
0.006000000000000005	6.862253123899271	-0.713231042006117	-0.7020795536743546
0.007000000000000006	6.852192262645614	-0.6925280936697475	-0.6843176981691249
0.008000000000000007	6.842131305449614	-0.6740720017881261	-0.6679248432891653
0.009000000000000008	6.832070252082849	-0.6573789885413336	-0.6527105047934705
0.010000000000000009	6.82200910231616	-0.6421100699367526	-0.6385206091562496
0.01100000000000001	6.811947855919664	-0.6280187588126488	-0.6252289721987957
0.01200000000000001	6.801886512662732	-0.6149201861839297	-0.6127310857543437
0.013000000000000012	6.7918250723140074	-0.6026720134444729	-0.6009395119527317
0.014000000000000012	6.7817635346413825	-0.5911621644062914	-0.589780417886122
0.015000000000000013	6.771701899412009	-0.5803006714351097	-0.5791909326979638
0.016000000000000014	6.761640166392287	-0.570014095200974	-0.5691171067821317
0.017000000000000015	6.7515783353478716	-0.5602416062339423	-0.559512317905354
0.018000000000000016	6.741516406043658	-0.5509321699357084	-0.5503360132821677
0.019000000000000017	6.731454378243789	-0.5420424827323761	-0.5415527071440516
0.020000000000000018	6.721392251711644	-0.5335354310457081	-0.5331311747179118
0.02100000000000002	6.711330026209839	-0.5253789215305349	-0.525043798709279
0.02200000000000002	6.70126770150023	-0.5175449797870298	-0.5172660353059725
0.02300000000000002	6.691205277343895	-0.5100090464491349	-0.5097759746679189
0.02400000000000002	6.681142753501145	-0.5027494205848431	-0.5025539767206779
0.025000000000000022	6.671080129731514	-0.4957468145738736	-0.4955823674226082
0.026000000000000023	6.661017405793756	-0.4889839944248063	-0.48884518394414544
0.027000000000000024	6.650954581445845	-0.4824454863477779	-0.48232795967470715
0.028000000000000025	6.640891656444966	-0.47611733526613936	-0.47601754186607464
0.029000000000000026	6.630828630547523	-0.4699869044549089	-0.46990193617993214
0.030000000000000027	6.62076550350912	-0.4640427080496077	-0.4639701735398936
0.031000000000000028	6.610702275084573	-0.45827427005535387	-0.4582121955740714
0.03200000000000003	6.600638945027895	-0.4526720048938795	-0.4526187556315884
0.03300000000000003	6.5905755130923005	-0.44722711558786127	-0.44718133290906903
0.03400000000000003	6.580511979030198	-0.44193150649051677	-0.4418920576637053
0.03500000000000003	6.570448342593188	-0.436777708089929	-0.43674364584286574
0.03600000000000003	6.560384603532062	-0.43175881189937687	-0.4317293417451288
0.03700000000000003	6.550320761596791	-0.4268684138216006	-0.4268428675586546
0.038000000000000034	6.540256816536537	-0.42210056467155227	-0.4220783788110017
0.039000000000000035	6.530192768099634	-0.41744972677757297	-0.4174304249186261
0.040000000000000036	6.5201286160335945	-0.4129107357689699	-0.4128939141510521
0.041000000000000036	6.5100643600850985	-0.4084787668091436	-0.40846408242942495
0.04200000000000004	6.5	-0.4041493046557603	-0.4041364654660532
0.04300000000000004	6.489935535523315	-0.3999181170290143	-0.3999068738239393
0.04400000000000004	6.479870966399219	-0.3957812308504802	-0.3957713705358165
0.04500000000000004	6.469806292371053	-0.39173491098208474	-0.39172625097304675
0.04600000000000004	6.459741513181305	-0.3877756411501535	-0.38776802469754473
0.04700000000000004	6.449676628571617	-0.38390010678550224	-0.3838933990660835
0.04800000000000004	6.439611638282781	-0.3801051795489942	-0.3800992643870481
0.049000000000000044	6.429546542054728	-0.3763879033441633	-0.3763826804558242
0.050000000000000044	6.419481339626533	-0.37274548164564303	-0.3727408643173206
0.051000000000000045	6.409416030736407	-0.36917526599502776	-0.3691711791232135
0.05199999999999999	6.399350615121695	-0.3656747455352321	-0.36567112396789375
0.05299999999999999	6.389285092518871	-0.3622415374709713	-0.362238324601229
0.05399999999999999	6.379219462663535	-0.3588733783571051	-0.3588705249284272
0.05499999999999999	6.369153725290407	-0.355568116128708	-0.35556557921784654
0.055999999999999994	6.359087880133334	-0.35232370279715847	-0.35232144494675355
0.056999999999999995	6.3490219269252695	-0.34913818774551014	-0.3491361762229927
0.057999999999999996	6.338955865398281	-0.34600971156419735	-0.34600791772747963
0.059	6.3288896952835465	-0.34293650037486295	-0.34293489912849917
0.06	6.318823416311343	-0.3399168605959656	-0.3399154299241014
0.061	6.3087570282110494	-0.3369491741089505	-0.3369478946735694
0.062	6.298690530711145	-0.33403189378822506	-0.3340307485830199
0.063	6.288623923539195	-0.3311635393621237	-0.3311625134138343
0.064	6.278557206421859	-0.3283426935754733	-0.32834177368579726
0.065	6.26849037908488	-0.3255679986274172	-0.3255671731496591
0.066	6.25842344125308	-0.32283815286083234	-0.32283741150634304
0.067	6.24835639265036	-0.3201519076820338	-0.320151241352234
0.068	6.238289232999693	-0.3175080646915702	-0.3175074653319842
0.069	6.228221962023124	-0.31490547300877175	-0.31490493348201815
0.07	6.2181545794417605	-0.31234302677436315	-0.31234254074950263
0.07100000000000001	6.208087084975771	-0.30981966281694656	-0.3098192246729583
0.07200000000000001	6.198019478344387	-0.30733435847046325	-0.30733396321194445
0.07300000000000001	6.187951759265887	-0.30488612953092514	-0.304885772714379
0.07400000000000001	6.177883927457603	-0.30247402834177706	-0.30247370601108353
0.07500000000000001	6.1678159826359105	-0.30009714199817233	-0.30009685062803454
0.07600000000000001	6.157747924516227	-0.2977545906613217	-0.29775432710764765
0.07700000000000001	6.147679752813007	-0.29544552597483276	-0.295445287431154
0.07800000000000001	6.13761146723974	-0.2931691295756338	-0.2931689135347867
0.07900000000000001	6.12754306750894	-0.29092461169273376	-0.29092441591313306
0.08000000000000002	6.117474553332152	-0.2887112098275874	-0.2887110323035114
0.08100000000000002	6.10740592441994	-0.2865281875103952	-0.28652802644577974
0.08200000000000002	6.097337180481881	-0.2843748331270896	-0.2843746869123938
0.08300000000000002	6.087268321226568	-0.28225045881219635	-0.2822503260039607
0.08400000000000002	6.0771993463616	-0.280154399403147	-0.28015427870591464
0.08500000000000002	6.0671302555935815	-0.2780860114519498	-0.27808590170226144
0.08600000000000002	6.057061048628117	-0.276044672290453	-0.276044572442667
0.08700000000000002	6.046991725169802	-0.2740297791457253	-0.2740296882594416
0.08800000000000002	6.036922284922232	-0.272040748302324	-0.27204066553122325
0.08900000000000002	6.02685272758798	-0.27007701430848796	-0.27007693889041634
0.09000000000000002	6.016783052868606	-0.2681380292234865	-0.26813796047164157
0.09100000000000003	6.006713260464646	-0.2662232619035748	-0.2662231991986617
0.09200000000000003	5.996643350075611	-0.2643321973241893	-0.26433214010743755
0.09300000000000003	5.986573321399981	-0.26246433593616486	-0.2624642837031044
0.09400000000000003	5.9765031741352	-0.2606191930539483	-0.2606191453488585
0.09500000000000003	5.96643290797767	-0.25879629827389494	-0.258796254684851
0.09600000000000003	5.956362522622754	-0.2569951949208725	-0.2569951550753206
0.09700000000000003	5.946292017764763	-0.2552154395215359	-0.2552154030823383
0.09800000000000003	5.936221393096954	-0.2534566013027243	-0.2534565679646216
0.09900000000000003	5.926150648311525	-0.2517182617135496	-0.2517182311999949
0.10000000000000003	5.916079783099616	-0.2500000139698385	-0.2499999860301613
0.10100000000000003	5.906008797151295	-0.24830146261967237	-0.24830143702653643
0.10200000000000004	5.895937690155561	-0.2466222231288626	-0.24662219967598664
0.10300000000000004	5.885866461800333	-0.24496192148525922	-0.24496189998537043
0.10400000000000004	5.875795111772456	-0.24332019382087577	-0.2433201741038729
0.10500000000000004	5.8657236397576815	-0.2416966860508625	-0.2416966679621645
0.10600000000000004	5.855652045440674	-0.24009105352843768	-0.24009103692749925
0.10700000000000004	5.845580328505002	-0.23850296071493016	-0.23850294547390585
0.10800000000000004	5.835508488633133	-0.236932080864135	-0.23693206686667706
0.10900000000000004	5.82543652550643	-0.2353780957202494	-0.23537808286042436
0.11000000000000004	5.815364438805144	-0.23384069522868667	-0.2338406834099994
0.11100000000000004	5.80529222820842	-0.2323195772591046	-0.2323195663936177
0.11200000000000004	5.795219893394268	-0.2308144473400424	-0.23081443734758197
0.11300000000000004	5.785147434039589	-0.2293250184045763	-0.2293250092120148
0.11400000000000005	5.775074849820145	-0.22785101054645038	-0.22785100208705864
0.11500000000000005	5.765002140410566	-0.22639215078616334	-0.2263921429990252
0.11600000000000005	5.754929305484343	-0.22494817284653007	-0.22494816567601303
0.11699999999999999	5.7448563447138214	-0.22351881693725426	-0.22351881033253024
0.118	5.734783257770198	-0.22210382954808205	-0.2221038234626942
0.119	5.724710044323515	-0.22070296325012817	-0.22070295764159767
0.12	5.714636704042653	-0.2193159765049867	-0.2193159713344575
0.121	5.7045632365953285	-0.21794263348126508	-0.217942628713181
0.122	5.694489641648092	-0.21658270387819215	-0.2165826994800045
0.123	5.684415918866312	-0.215235962755976	-0.21523595869787804
0.124	5.674342067914182	-0.2139021903726056	-0.21390218662729155
0.125	5.664268088454706	-0.2125811720267993	-0.2125811685692456
0.126	5.654193980149698	-0.2112726979068256	-0.21127269471409207
0.127	5.644119742659777	-0.2099765629449347	-0.20997655999598344
0.128	5.634045375644359	-0.20869256667714883	-0.20869256395268024
0.129	5.6239708787616545	-0.20742051310818135	-0.2074205105904842
0.13	5.613896251668657	-0.20616021058125097	-0.2061602082540662
0.131	5.60382149402115	-0.20491147165259235	-0.20491146950098937
0.132	5.593746605473688	-0.20367411297044782	-0.2036741109807113
0.133	5.583671585679599	-0.2024479551583561	-0.20244795331788323
0.134	5.573596434290975	-0.20123282270255527	-0.2012328209997616
0.135	5.563521150958668	-0.20002854384332353	-0.20002854226755767
0.136	5.553445735332288	-0.19883495047009878	-0.19883494901156398
0.137	5.543370187060189	-0.197651878020214	-0.19765187666989714
0.138	5.533294505789475	-0.19647916538110227	-0.19647916413070846
0.139	5.523218691165981	-0.19531665479583157	-0.19531665363772488
0.14	5.51314274283428	-0.19416419177182867	-0.19416419069897772
0.14100000000000001	5.503066660437665	-0.19302162499267037	-0.19302162399859854
0.14200000000000002	5.4929904436181545	-0.1918888062328138	-0.1918888053115539
0.14300000000000002	5.482914092016482	-0.19076559027514853	-0.19076558942120111
0.14400000000000002	5.472837605272084	-0.18965183483126405	-0.18965183403955949
0.14500000000000002	5.462760983023109	-0.18854740046432106	-0.18854739973018464
0.14600000000000002	5.4526842249063945	-0.18745215051442707	-0.18745214983354705
0.14700000000000002	5.442607330557476	-0.186365951026419	-0.18636595039481746
0.14800000000000002	5.432530299610571	-0.1852886706799599	-0.18528867009396602
0.14900000000000002	5.4224531316985765	-0.18422018072186025	-0.18422018017808547
0.15000000000000002	5.412375826453062	-0.18316035490054422	-0.18316035439586015
0.15100000000000002	5.402298383504268	-0.18210906940257102	-0.18210906893408843
0.15200000000000002	5.392220802481092	-0.18106620279114283	-0.181066202356193
0.15300000000000002	5.382143083011089	-0.18003163594652147	-0.1800316355426385
0.15400000000000003	5.3720652247204645	-0.1790052520082819	-0.179005251633187
0.15500000000000003	5.361987227234065	-0.1779869363193368	-0.1779869359709234
0.15600000000000003	5.351909090175373	-0.17697657637166897	-0.1769765760479894
0.15700000000000003	5.341830813166502	-0.17597406175370472	-0.1759740614529578
0.15800000000000003	5.3317523958281905	-0.17497928409927402	-0.17497928381979364
0.15900000000000003	5.321673837779794	-0.17399213703809727	-0.17399213677834194
0.16000000000000003	5.31159513863928	-0.173012516147744	-0.17301251590628722
0.16100000000000003	5.3015162980232216	-0.17204031890701435	-0.1720403186825358
0.16200000000000003	5.291437315546786	-0.1710754446506904	-0.17107544444196776
0.16300000000000003	5.281358190823743	-0.17011779452560874	-0.17011779433151003
0.16400000000000003	5.271278923466437	-0.16916727144801216	-0.16916727126748907
0.16500000000000004	5.261199513085797	-0.1682237800621295	-0.16822377989421103
0.16600000000000004	5.251119959291325	-0.16728722669995036	-0.16728722654373662
0.16700000000000004	5.2410402616910865	-0.16635751934214427	-0.16635751919680158
0.16800000000000004	5.230960419891709	-0.16543456758009123	-0.16543456744484678
0.16900000000000004	5.220880433498368	-0.1645182825789875	-0.1645182824531247
0.17000000000000004	5.210800302114794	-0.16360857704198004	-0.16360857692483463
0.17100000000000004	5.200720025343249	-0.16270536517531206	-0.16270536506626793
0.17200000000000004	5.190639602784529	-0.16180856265442808	-0.16180856255291376
0.17300000000000004	5.180559034037957	-0.16091808659102033	-0.1609180864965057
0.17400000000000004	5.170478318701374	-0.16003385550097815	-0.1600338554129712
0.17500000000000004	5.160397456371133	-0.15915578927321372	-0.15915578919125806
0.17600000000000005	5.1503164466420905	-0.158283809139334	-0.1582838090630058
0.17700000000000005	5.140235289107605	-0.15741783764413228	-0.15741783757303815
0.17800000000000005	5.130153983359521	-0.15655779861687508	-0.1565577985506498
0.17900000000000005	5.120072528988172	-0.1557036171433535	-0.15570361708165786
0.18	5.1099909255823635	-0.15485521953867953	-0.15485521948119849
0.181	5.099909172729373	-0.15401253332080275	-0.15401253326724365
0.182	5.089827270014941	-0.15317548718472274	-0.1531754871348137
0.183	5.079745217023261	-0.15234401097737632	-0.15234401093086467
0.184	5.069663013336975	-0.1515180356731812	-0.15151803562983218
0.185	5.059580658537168	-0.15069749335020988	-0.15069749330980517
0.186	5.049498152203357	-0.14988231716698067	-0.14988231712931743
0.187	5.039415493913482	-0.1490724413398427	-0.14907244130473232
0.188	5.029332683243909	-0.1482678011209384	-0.14826780108820545
0.189	5.019249719769403	-0.14746833277672375	-0.14746833274620513
0.19	5.009166603063145	-0.14667397356703432	-0.14667397353857828
0.191	4.9990833326967055	-0.1458846617246746	-0.14588466169814002
0.192	4.988999908240044	-0.14510033643552028	-0.1451003364107758
0.193	4.9789163292615	-0.1443209378191122	-0.1443209377960357
0.194	4.968832595327789	-0.143546406909735	-0.14354640688821277
0.195	4.958748706003988	-0.14277668563795884	-0.142776685617885
0.196	4.948664660853532	-0.1420117168126357	-0.1420117167939118
0.197	4.938580459438211	-0.14125144410333426	-0.14125144408586857
0.198	4.92849610131815	-0.14049581202320063	-0.14049581200690783
0.199	4.918411586051812	-0.1397447659122349	-0.13974476589703547
0.2	4.908326913195984	-0.1389982519209692	-0.13899825190678913
0.201	4.898242082305771	-0.1382562169945355	-0.13825621698130583
0.202	4.8881570929345886	-0.13751860885711503	-0.13751860884477157
0.203	4.878071944634152	-0.13678537599675467	-0.13678537598523755
0.20400000000000001	4.867986636954476	-0.1360564676505427	-0.13605646763979623
0.20500000000000002	4.857901169443853	-0.13533183379013125	-0.13533183378010355
0.20600000000000002	4.847815541648857	-0.13461142510760127	-0.1346114250982439
0.20700000000000002	4.837729753114333	-0.13389519300164973	-0.13389519299291763
0.20800000000000002	4.82764380338338	-0.13318308956410438	-0.13318308955595554
0.20900000000000002	4.817557691997355	-0.13247506756674313	-0.13247506755913838
0.21000000000000002	4.807471418495856	-0.1317710804484198	-0.13177108044132266
0.21100000000000002	4.797384982416718	-0.13107108230248243	-0.13107108229585884
0.21200000000000002	4.787298383295997	-0.1303750278644786	-0.13037502785829683
0.21300000000000002	4.777211620667979	-0.12968287250013757	-0.12968287249436808
0.21400000000000002	4.7671246940651475	-0.1289945721936252	-0.1289945721882404
0.21500000000000002	4.757037603018193	-0.12831008353606188	-0.12831008353103604
0.21600000000000003	4.746950347055996	-0.1276293637142948	-0.12762936370960393
0.21700000000000003	4.736862925705622	-0.12695237049992364	-0.12695237049554536
0.21800000000000003	4.726775338492309	-0.1262790622385656	-0.12627906223447907
0.21900000000000003	4.716687584939459	-0.12560939783935987	-0.1256093978355456
0.22000000000000003	4.706599664568641	-0.12494333676470043	-0.1249433367611403
0.22100000000000003	4.696511576899553	-0.12428083902019318	-0.12428083901687023
0.22200000000000003	4.686423321450051	-0.12362186514483393	-0.12362186514173236
0.22300000000000003	4.676334897736108	-0.12296637620139483	-0.12296637619849993
0.22400000000000003	4.666246305271823	-0.1223143337670232	-0.12231433376432117
0.22500000000000003	4.656157543569402	-0.12166569992403684	-0.12166569992151485
0.22600000000000003	4.646068612139156	-0.12102043725092035	-0.12102043724856648
0.22700000000000004	4.635979510489488	-0.12037850881351052	-0.12037850881131354
0.22800000000000004	4.625890238126882	-0.11973987815636981	-0.1197398781543193
0.22900000000000004	4.6158007945559	-0.11910450929434029	-0.11910450929242651
0.23000000000000004	4.605711179279165	-0.1184723667042774	-0.11847236670249128
0.23100000000000004	4.595621391797355	-0.11784341531695386	-0.1178434153152869
0.23200000000000004	4.585531431609194	-0.1172176205091341	-0.1172176205075784
0.23300000000000004	4.57544129821144	-0.11659494809581221	-0.11659494809436036
0.23400000000000004	4.565350991098877	-0.11597536432261092	-0.11597536432125603
0.23500000000000004	4.555260509764307	-0.11535883585833508	-0.11535883585707074
0.23600000000000004	4.545169853698538	-0.11474532978767979	-0.11474532978649994
0.23700000000000004	4.535079022390369	-0.11413481360408653	-0.11413481360298557
0.23800000000000004	4.524988015326592	-0.11352725520274297	-0.11352725520171568
0.23900000000000005	4.5148968319919724	-0.11292262287372531	-0.11292262287276676
0.24000000000000005	4.504805471869242	-0.11232088529527988	-0.11232088529438553
0.24100000000000005	4.494713934439086	-0.1117220115272369	-0.11172201152640251
0.24200000000000005	4.48462221918014	-0.1111259710045578	-0.11112597100377936
0.24300000000000005	4.474530325568972	-0.11053273353100944	-0.11053273353028317
0.24400000000000005	4.4644382530800755	-0.10994226927296431	-0.10994226927228685
0.24500000000000005	4.454346001185863	-0.10935454875332294	-0.10935454875269102
0.24600000000000005	4.444253569356646	-0.10876954284555507	-0.10876954284496557
0.24700000000000005	4.434160957060632	-0.10818722276785749	-0.10818722276730769
0.24800000000000005	4.424068163763914	-0.10760756007742599	-0.10760756007691319
0.24900000000000005	4.413975188930452	-0.10703052666483864	-0.10703052666436041
0.25000000000000006	4.403882032022076	-0.1064560947485454	-0.10645609474809942
0.25100000000000006	4.393788692498458	-0.10588423686946674	-0.10588423686905088
0.25200000000000006	4.383695169817123	-0.10531492588569312	-0.10531492588530537
0.25300000000000006	4.373601463433411	-0.10474813496728705	-0.10474813496692552
0.25400000000000006	4.363507572800491	-0.10418383759118295	-0.1041838375908459
0.25500000000000006	4.353413497369337	-0.10362200753618384	-0.10362200753586964
0.25600000000000006	4.343319236588717	-0.10306261887805249	-0.1030626188777596
0.25700000000000006	4.333224789905187	-0.10250564598469379	-0.10250564598442079
0.25800000000000006	4.323130156763076	-0.10195106351142771	-0.10195106351117328
0.25900000000000006	4.313035336604476	-0.10139884639635027	-0.10139884639611316
0.26000000000000006	4.302940328869228	-0.1008489698557793	-0.10084896985555832
0.26100000000000007	4.29284513299492	-0.10030140937978657	-0.10030140937958068
0.26200000000000007	4.28274974841686	-0.09975614072780822	-0.0997561407276164
0.26300000000000007	4.272654174568078	-0.09921313992434047	-0.09921313992416173
0.26400000000000007	4.262558410879308	-0.098672383254707	-0.09867238325454053
0.26500000000000007	4.252462456778976	-0.09813384726091098	-0.09813384726075591
0.26600000000000007	4.242366311693193	-0.09759750873755493	-0.09759750873741052
0.26700000000000007	4.232269975045733	-0.09706334472783867	-0.0970633447277042
0.26800000000000007	4.22217344625804	-0.09653133251962624	-0.09653133251950105
0.2690000000000001	4.212076724749189	-0.09600144964158472	-0.09600144964146812
0.2700000000000001	4.201979809935902	-0.09547367385939019	-0.09547367385928165
0.2710000000000001	4.1918827012325135	-0.0949479831720016	-0.09494798317190056
0.2720000000000001	4.181785398050971	-0.0944243558079997	-0.09442435580790569
0.2730000000000001	4.17168789980082	-0.09390277022199123	-0.09390277022190373
0.2740000000000001	4.161590205889188	-0.09338320509107412	-0.09338320509099268
0.2750000000000001	4.151492315720775	-0.0928656393113659	-0.09286563931129015
0.2760000000000001	4.141394228697841	-0.09235005199459057	-0.09235005199452011
0.27699999999999997	4.131295944220198	-0.09183642246472573	-0.09183642246466019
0.27799999999999997	4.121197461685181	-0.09132473025470678	-0.09132473025464583
0.27899999999999997	4.111098780487657	-0.09081495510318566	-0.09081495510312897
0.27999999999999997	4.100999900019994	-0.09030707695134908	-0.09030707695129638
0.28099999999999997	4.090900819672065	-0.08980107593978458	-0.08980107593973558
0.282	4.080801538831213	-0.08929693240540518	-0.08929693240535963
0.283	4.0707020568822605	-0.08879462687842155	-0.08879462687837923
0.284	4.060602373207482	-0.08829414007936762	-0.08829414007932829
0.285	4.050502487186596	-0.08779545291617342	-0.08779545291613687
0.286	4.0404023981967505	-0.08729854648128724	-0.0872985464812533
0.287	4.030302105612508	-0.08680340204884637	-0.08680340204881486
0.288	4.020201608805836	-0.08631000107189261	-0.08631000107186335
0.289	4.010100907146089	-0.08581832517963303	-0.08581832517960583
0.29	4.	-0.08532835617474892	-0.08532835617472367
0.291	3.989898886731659	-0.08484007603074216	-0.08484007603071873
0.292	3.9797975667025067	-0.08435346688933004	-0.0843534668893083
0.293	3.969696039271315	-0.08386851105787832	-0.08386851105785814
0.294	3.9595943037941774	-0.0833851910068776	-0.08338519100685889
0.295	3.949492359624493	-0.0829034893674578	-0.08290348936744044
0.296	3.9393902061129475	-0.08242338892894262	-0.08242338892892652
0.297	3.929287842607514	-0.08194487263644382	-0.0819448726364289
0.298	3.919185268453412	-0.08146792358849031	-0.08146792358847647
0.299	3.9090824829931234	-0.08099252503469846	-0.08099252503468563
0.3	3.8989794855663558	-0.08051866037347312	-0.08051866037346124
0.301	3.8888762755100377	-0.0800463131497479	-0.08004631314973688
0.302	3.8787728521583	-0.0795754670527613	-0.07957546705275112
0.303	3.8686692148424635	-0.07910610591386137	-0.07910610591385192
0.304	3.8585653628910217	-0.07863821370434897	-0.07863821370434022
0.305	3.848461295629626	-0.07817177453335188	-0.07817177453334377
0.306	3.838357012381076	-0.07770677264573042	-0.07770677264572294
0.307	3.828252512465294	-0.07724319242001389	-0.07724319242000693
0.308	3.8181477951993186	-0.07678101836637008	-0.07678101836636367
0.309	3.8080428598972835	-0.0763202351246019	-0.07632023512459599
0.31	3.797937705870405	-0.07586082746217691	-0.07586082746217143
0.311	3.787832332426966	-0.07540278027228098	-0.07540278027227591
0.312	3.777726738872297	-0.0749460785719061	-0.07494607857190143
0.313	3.7676209245087717	-0.0744907074999601	-0.07449070749995576
0.314	3.7575148886357663	-0.07403665231540836	-0.07403665231540436
0.315	3.7474086305496757	-0.07358389839543963	-0.07358389839543593
0.316	3.737302149543871	-0.07313243123365752	-0.07313243123365414
0.317	3.7271954449086957	-0.07268223643830021	-0.07268223643829708
0.318	3.7170885159314473	-0.07223329973048186	-0.07223329973047896
0.319	3.706981361896358	-0.07178560694246161	-0.07178560694245895
0.32	3.6968739820845835	-0.0713391440159346	-0.07133914401593212
0.321	3.6867663757741767	-0.07089389700034768	-0.0708938970003454
0.322	3.6766585422400864	-0.07044985205123837	-0.07044985205123627
0.323	3.6665504807541236	-0.0700069954285945	-0.07000699542859255
0.324	3.6564421905849542	-0.06956531349524034	-0.06956531349523856
0.325	3.6463336709980787	-0.06912479271523894	-0.06912479271523729
0.326	3.636224921255815	-0.06868541965232046	-0.06868541965231896
0.327	3.626115940617284	-0.06824718096832905	-0.06824718096832766
0.328	3.6160067283383848	-0.0678100634216915	-0.06781006342169023
0.329	3.6058972836717915	-0.06737405386590438	-0.0673740538659032
0.33	3.595787605866912	-0.06693913924804272	-0.06693913924804165
0.331	3.5856776941698953	-0.06650530660728676	-0.06650530660728578
0.332	3.5755675478235975	-0.0660725430734675	-0.06607254307346659
0.333	3.565457166067567	-0.06564083586563205	-0.0656408358656312
0.334	3.555346548138031	-0.06521017229062674	-0.06521017229062596
0.335	3.5452356932678697	-0.06478053974169616	-0.06478053974169547
0.336	3.535124600686604	-0.06435192569710219	-0.06435192569710155
0.337	3.5250132696203726	-0.06392431771875963	-0.06392431771875905
0.338	3.5149016992919195	-0.06349770345088694	-0.0634977034508864
0.339	3.504789888920567	-0.06307207061867462	-0.06307207061867412
0.34	3.4946778377222003	-0.06264740702697075	-0.06264740702697029
0.341	3.484565544909251	-0.06222370055897995	-0.062223700558979536
0.342	3.4744530096906727	-0.061800939174979454	-0.06180093917497907
0.343	3.464340231271926	-0.06137911091104946	-0.061379110911049105
0.34400000000000003	3.454227208854956	-0.06095820387781941	-0.06095820387781909
0.34500000000000003	3.4441139416381787	-0.060538206259227	-0.06053820625922671
0.34600000000000003	3.4340004288164456	-0.060119106311293455	-0.06011910631129318
0.34700000000000003	3.423886669581049	-0.05970089236091074	-0.059700892360910494
0.34800000000000003	3.4137726631196754	-0.0592835528046443	-0.05928355280464408
0.34900000000000003	3.403658408616404	-0.05886707610754796	-0.05886707610754775
0.35000000000000003	3.3935439052516774	-0.0584514508019917	-0.05845145080199152
0.35100000000000003	3.383429152202284	-0.058036665486503554	-0.05803666548650339
0.35200000000000004	3.373314148641337	-0.057622708824622275	-0.05762270882462213
0.35300000000000004	3.363198893738253	-0.05720956954376424	-0.0572095695437641
0.35400000000000004	3.353083386658734	-0.05679723643410096	-0.056797236434100826
0.35500000000000004	3.3429676265647412	-0.05638569834744796	-0.05638569834744784
0.35600000000000004	3.332851612614479	-0.05597494419616759	-0.05597494419616748
0.35700000000000004	3.3227353439623677	-0.05556496295208048	-0.05556496295208038
0.35800000000000004	3.312618819759029	-0.05515574364538838	-0.0551557436453883
0.35900000000000004	3.3025020391512605	-0.05474727536360979	-0.0547472753636097
0.36000000000000004	3.292385001282012	-0.05433954725052447	-0.054339547250524395
0.36100000000000004	3.282267705290373	-0.053932548505127215	-0.053932548505127145
0.36200000000000004	3.272150150311531	-0.053526268380595245	-0.05352626838059519
0.36300000000000004	3.2620323354767757	-0.053120696183261186	-0.05312069618326113
0.36400000000000005	3.2519142599134545	-0.052715821271599246	-0.0527158212715992
0.36500000000000005	3.241795922744961	-0.05231163305521866	-0.05231163305521862
0.36600000000000005	3.2316773230907065	-0.05190812099386718	-0.05190812099386714
0.36700000000000005	3.221558460066106	-0.05150527459644324	-0.051505274596443204
0.36800000000000005	3.2114393327825432	-0.05110308342001734	-0.05110308342001732
0.36900000000000005	3.2013199403473562	-0.05070153706886234	-0.05070153706886231
0.37000000000000005	3.1912002818638143	-0.050300625193489615	-0.050300625193489594
0.37100000000000005	3.1810803564310888	-0.049900337489697216	-0.049900337489697195
0.37200000000000005	3.1709601631442306	-0.04950066369762389	-0.04950066369762387
0.37300000000000005	3.160839701094151	-0.04910159360080983	-0.04910159360080982
0.37400000000000005	3.1507189693675937	-0.04870311702526761	-0.04870311702526759
0.37500000000000006	3.1405979670471105	-0.0483052238385588	-0.04830522383855878
0.37600000000000006	3.1304766932110386	-0.04790790394887759	-0.04790790394887757
0.37700000000000006	3.1203551469334805	-0.04751114730414307	-0.047511147304143055
0.37800000000000006	3.110233327284263	-0.04711494389109688	-0.047114943891096876
0.37900000000000006	3.1001112333289367	-0.046719283734407806	-0.0467192837344078
0.38000000000000006	3.0899888641287285	-0.04632415689578297	-0.04632415689578296
0.38100000000000006	3.0798662187405315	-0.04592955347308612	-0.04592955347308611
0.38200000000000006	3.0697432962168714	-0.04553546359946063	-0.04553546359946063
0.38300000000000006	3.059620095605883	-0.04514187744245979	-0.04514187744245979
0.38400000000000006	3.049496615951287	-0.044748785203181145	-0.04474878520318114
0.38500000000000006	3.039372856292358	-0.04435617711540899	-0.044356177115408985
0.38600000000000007	3.0292488156639106	-0.04396404344476045	-0.04396404344476045
0.38700000000000007	3.019124493096257	-0.04357237448783676	-0.04357237448783675
0.38800000000000007	3.008999887615192	-0.04318116057138129	-0.04318116057138129
0.38900000000000007	2.998874998241962	-0.04279039205144029	-0.04279039205144029
0.39000000000000007	2.9887498239932375	-0.04240005931253083	-0.04240005931253083
0.39100000000000007	2.9786243638810896	-0.04201015276681126	-0.042010152766811255
0.39200000000000007	2.9684986169129584	-0.041620662853258134	-0.04162066285325813
0.39300000000000007	2.9583725820916333	-0.04123158003684535	-0.04123158003684535
0.3940000000000001	2.9482462584152085	-0.04084289480772926	-0.040842894807729256
0.3950000000000001	2.9381196448770783	-0.04045459768043696	-0.04045459768043696
0.3960000000000001	2.92799274046589	-0.04006667919305894	-0.04006667919305894
0.3970000000000001	2.917865544165526	-0.039679129906444364	-0.039679129906444364
0.3980000000000001	2.907738054955069	-0.03929194040340157	-0.039291940403401567
0.3990000000000001	2.8976102718087793	-0.03890510128790047	-0.03890510128790047
0.4000000000000001	2.8874821936960613	-0.03851860318427954	-0.03851860318427954
0.4010000000000001	2.877353819581434	-0.03813243673645457	-0.03813243673645457
0.4020000000000001	2.867225148424514	-0.037746592607131695	-0.037746592607131695
0.4030000000000001	2.8570961791799583	-0.03736106147702224	-0.03736106147702224
0.40399999999999997	2.8469669107974713	-0.03697583404406139	-0.03697583404406139
0.40499999999999997	2.836837342221738	-0.03659090102262774	-0.03659090102262774
0.40599999999999997	2.8267074723924273	-0.03620625314276751	-0.03620625314276751
0.407	2.8165773002441306	-0.035821881149418366	-0.035821881149418366
0.408	2.806446824706361	-0.035437775801638295	-0.035437775801638295
0.409	2.796316044703495	-0.03505392787183361	-0.03505392787183361
0.41	2.786184959154763	-0.034670328144990964	-0.034670328144990964
0.411	2.7760535669742072	-0.034286967417909854	-0.034286967417909854
0.412	2.765921867070647	-0.033903836498437416	-0.03390383649843741
0.413	2.7557898583476623	-0.03352092620470425	-0.03352092620470425
0.414	2.7456575397035383	-0.033138227364361394	-0.033138227364361394
0.415	2.735524910031261	-0.03275573081381871	-0.03275573081381871
0.416	2.7253919682184575	-0.03237342739748473	-0.03237342739748473
0.417	2.715258713147384	-0.031991307967006256	-0.031991307967006256
0.418	2.705125143694884	-0.0316093633805097	-0.0316093633805097
0.419	2.6949912587323546	-0.03122758450184271	-0.03122758450184271
0.42	2.6848570571257104	-0.030845962199816113	-0.030845962199816113
0.421	2.6747225377353603	-0.03046448734744635	-0.03046448734744635
0.422	2.6645876994161686	-0.030083150821197807	-0.030083150821197807
0.423	2.654452541017408	-0.029701943500226313	-0.029701943500226313
0.424	2.644317061382748	-0.0293208562656205	-0.0293208562656205
0.425	2.634181259350205	-0.028939879999645188	-0.028939879999645188
0.426	2.6240451337521105	-0.028559005584982564	-0.028559005584982564
0.427	2.6139086834150724	-0.028178223903974595	-0.028178223903974595
0.428	2.603771907159949	-0.027797525837862973	-0.027797525837862973
0.429	2.5936348038018098	-0.027416902266029927	-0.027416902266029927
0.43	2.5834973721498864	-0.02703634406523694	-0.02703634406523694
0.431	2.573359611007561	-0.026655842108863417	-0.026655842108863417
0.432	2.563221519172301	-0.02627538726614318	-0.02627538726614318
0.433	2.5530830954356514	-0.025894970401400423	-0.025894970401400423
0.434	2.5429443385831716	-0.025514582373283943	-0.025514582373283943
0.435	2.5328052473944176	-0.025134214033999396	-0.025134214033999396
0.436	2.522665820642893	-0.024753856228540594	-0.024753856228540594
0.437	2.5125260570960117	-0.024373499793918334	-0.024373499793918334
0.438	2.50238595551507	-0.023993135558387002	-0.023993135558387002
0.439	2.4922455146551883	-0.023612754340670075	-0.023612754340670075
0.44	2.482104733265297	-0.02323234694918189	-0.02323234694918189
0.441	2.471963610088075	-0.022851904181247926	-0.022851904181247926
0.442	2.461822143859922	-0.022471416822322315	-0.022471416822322315
0.443	2.4516803333109207	-0.022090875645202214	-0.022090875645202214
0.444	2.4415381771647837	-0.02171027140924001	-0.02171027140924001
0.445	2.431395674138833	-0.021329594859551493	-0.021329594859551493
0.446	2.421252822943935	-0.020948836726221814	-0.020948836726221814
0.447	2.4111096222844868	-0.020567987723507278	-0.020567987723507278
0.448	2.4009660708583445	-0.02018703854903445	-0.02018703854903445
0.449	2.390822167356811	-0.019805979882994637	-0.019805979882994637
0.45	2.380677910464576	-0.01942480238733567	-0.01942480238733567
0.451	2.3705332988596766	-0.019043496704948704	-0.019043496704948704
0.452	2.3603883312134553	-0.018662053458851496	-0.018662053458851496
0.453	2.35024300619052	-0.01828046325136736	-0.01828046325136736
0.454	2.3400973224487043	-0.017898716663299487	-0.017898716663299487
0.455	2.3299512786390038	-0.017516804253100836	-0.017516804253100836
0.456	2.3198048734055607	-0.01713471655603901	-0.01713471655603901
0.457	2.3096581053856005	-0.016752444083356625	-0.016752444083356625
0.458	2.2995109732093892	-0.016369977321426116	-0.016369977321426116
0.459	2.289363475500191	-0.015987306730899774	-0.015987306730899774
0.46	2.2792156108742265	-0.015604422745853825	-0.015604422745853825
0.461	2.269067377940626	-0.015221315772927357	-0.015221315772927357
0.462	2.2589187753013693	-0.014837976190455127	-0.014837976190455127
0.463	2.2487698015512647	-0.014454394347594761	-0.014454394347594761
0.464	2.238620455277876	-0.014070560563447434	-0.014070560563447434
0.465	2.2284707350614985	-0.013686465126172508	-0.013686465126172508
0.466	2.21832063947509	-0.013302098292095672	-0.013302098292095672
0.467	2.208170167084239	-0.012917450284810209	-0.012917450284810209
0.468	2.1980193164471125	-0.012532511294271546	-0.012532511294271546
0.46900000000000003	2.1878680861143955	-0.012147271475884751	-0.012147271475884751
0.47000000000000003	2.1777164746292668	-0.011761720949584801	-0.011761720949584801
0.47100000000000003	2.167564480527316	-0.011375849798909115	-0.011375849798909115
0.47200000000000003	2.1574121023365285	-0.010989648070062986	-0.010989648070062986
0.47300000000000003	2.1472593385772063	-0.010603105770976545	-0.010603105770976545
0.47400000000000003	2.137106187761935	-0.010216212870354366	-0.010216212870354366
0.47500000000000003	2.1269526483955303	-0.009828959296716008	-0.009828959296716008
0.47600000000000003	2.116798718974973	-0.009441334937429076	-0.009441334937429076
0.47700000000000004	2.1066443979893803	-0.00905332963773239	-0.00905332963773239
0.47800000000000004	2.096489683919926	-0.00866493319975179	-0.00866493319975179
0.47900000000000004	2.086334575239816	-0.008276135381505267	-0.008276135381505267
0.48000000000000004	2.076179070414208	-0.007886925895899764	-0.007886925895899764
0.48100000000000004	2.0660231679001813	-0.0074972944097182505	-0.0074972944097182505
0.48200000000000004	2.0558668661466686	-0.007107230542596883	-0.007107230542596883
0.48300000000000004	2.045710163594403	-0.00671672386599215	-0.00671672386599215
0.48400000000000004	2.035553058675866	-0.006325763902137632	-0.006325763902137632
0.48500000000000004	2.0253955498152316	-0.005934340122990928	-0.005934340122990928
0.48600000000000004	2.0152376354283152	-0.00554244194916892	-0.00554244194916892
0.48700000000000004	2.0050793139224994	-0.005150058748872546	-0.005150058748872546
0.48800000000000004	1.9949205836967008	-0.004757179836800668	-0.004757179836800668
0.48900000000000005	1.9847614431413003	-0.004363794473051791	-0.004363794473051791
0.49000000000000005	1.9746018906380818	-0.003969891862014253	-0.003969891862014253
0.49100000000000005	1.964441924560179	-0.0035754611512448056	-0.0035754611512448056
0.49200000000000005	1.9542815432720197	-0.003180491430334382	-0.003180491430334382
0.49300000000000005	1.944120745129268	-0.0027849717297614516	-0.0027849717297614516
0.49400000000000005	1.9339595284787459	-0.002388891019732843	-0.002388891019732843
0.49500000000000005	1.9237978916584026	-0.001992238209010996	-0.001992238209010996
0.49600000000000005	1.9136358329972247	-0.0015950021437281837	-0.0015950021437281837
0.49700000000000005	1.9034733508152017	-0.0011971716061867743	-0.0011971716061867743
0.49800000000000005	1.8933104434232395	-0.0007987353136456463	-0.0007987353136456463
0.49900000000000005	1.8831471091231173	-0.00039968191709222723	-0.00039968191709222723
0.5010000000000001	1.862819152959454	0.0004003219229291369	0.0004003219229291369
0.502	1.8526545276532307	0.0008012954070372359	0.0008012954070372359
0.5030000000000001	1.8424894685533482	0.0012029320789991938	0.0012029320789991938
0.504	1.8323239739149675	0.0016052436381262722	0.0016052436381262722
0.5050000000000001	1.8221580419837178	0.002008241857687284	0.002008241857687284
0.506	1.8119916709956554	0.002411938586244986	0.002411938586244986
0.5070000000000001	1.8018248591771813	0.002816345749010783	0.002816345749010783
0.508	1.7916576047449757	0.0032214753492153577	0.0032214753492153577
0.5090000000000001	1.7814899059059308	0.0036273394694984256	0.0036273394694984256
0.51	1.7713217608570986	0.004033950273315063	0.004033950273315063
0.5110000000000001	1.7611531677855905	0.004441320006362073	0.004441320006362073
0.512	1.750984124868535	0.004849460998021327	0.004849460998021327
0.5130000000000001	1.7408146302729968	0.005258385662824361	0.005258385662824361
0.514	1.7306446821559094	0.005668106501934537	0.005668106501934537
0.5150000000000001	1.7204742786639962	0.006078636104651433	0.006078636104651433
0.516	1.7103034179337144	0.00648998714993321	0.00648998714993321
0.5170000000000001	1.70013209809116	0.006902172407942472	0.006902172407942472
0.518	1.6899603172520217	0.007315204741611295	0.007315204741611295
0.5190000000000001	1.6797880735214776	0.007729097108229457	0.007729097108229457
0.52	1.6696153649941534	0.008143862561053898	0.008143862561053898
0.5210000000000001	1.6594421897540137	0.00855951425094196	0.00855951425094196
0.522	1.649268545874317	0.00897606542800654	0.00897606542800654
0.5230000000000001	1.639094431417515	0.009393529443296404	0.009393529443296404
0.524	1.628919844435193	0.00981191975049895	0.00981191975049895
0.5250000000000001	1.6187447829679833	0.010231249907669387	0.010231249907669387
0.526	1.6085692450454903	0.010651533578983335	0.010651533578983335
0.5270000000000001	1.5983932286862021	0.011072784536517132	0.011072784536517132
0.528	1.5882167318974352	0.011495016662052462	0.011495016662052462
0.5290000000000001	1.5780397526752248	0.011918243948909257	0.011918243948909257
0.53	1.56786228900426	0.012342480503804864	0.012342480503804864
0.5310000000000001	1.5576843388578006	0.012767740548742376	0.012767740548742376
0.532	1.5475059001975975	0.013194038422925984	0.013194038422925984
0.5329999999999999	1.5373269709737971	0.013621388584707282	0.013621388584707282
0.534	1.5271475491248658	0.014049805613559736	0.014049805613559736
0.5349999999999999	1.5169676325775119	0.014479304212084073	0.014479304212084073
0.536	1.5067872192465899	0.014909899208045523	0.014909899208045523
0.5369999999999999	1.4966063070350164	0.015341605556441262	0.015341605556441262
0.538	1.4864248938336804	0.015774438341601672	0.015774438341601672
0.5389999999999999	1.4762429775213737	0.016208412779323556	0.016208412779323556
0.54	1.4660605559646727	0.0166435442190378	0.0166435442190378
0.5409999999999999	1.455877627017871	0.017079848146011038	0.017079848146011038
0.542	1.445694188522885	0.017517340183583155	0.017517340183583155
0.5429999999999999	1.4355102383091602	0.017956036095439862	0.017956036095439862
0.544	1.4253257741935754	0.018395951787923026	0.018395951787923026
0.5449999999999999	1.4151407939803655	0.01883710331237748	0.01883710331237748
0.546	1.4049552954610038	0.01927950686753726	0.01927950686753726
0.5469999999999999	1.394769276414137	0.019723178801949938	0.019723178801949938
0.548	1.3845827346054604	0.020168135616441988	0.020168135616441988
0.5489999999999999	1.3743956677876503	0.020614393966623863	0.020614393966623863
0.55	1.3642080737002402	0.021061970665438176	0.021061970665438176
0.5509999999999999	1.354019950069549	0.021510882685748994	0.021510882685748994
0.552	1.343831294608559	0.02196114716297666	0.02196114716297666
0.5529999999999999	1.3336421050168354	0.02241278139777468	0.02241278139777468
0.554	1.3234523789804142	0.02286580285875484	0.02286580285875484
0.5549999999999999	1.313262114171708	0.023320229185256374	0.023320229185256374
0.556	1.3030713082493892	0.023776078190164834	0.023776078190164834
0.5569999999999999	1.2928799588583177	0.02423336786277702	0.02423336786277702
0.558	1.282688063629402	0.024692116371718843	0.024692116371718843
0.5589999999999999	1.272495620179512	0.025152342067910345	0.025152342067910345
0.56	1.2623026261113734	0.025614063487585652	0.025614063487585652
0.5609999999999999	1.2521090790134624	0.026077299355363685	0.026077299355363685
0.562	1.2419149764598805	0.0265420685873747	0.0265420685873747
0.563	1.2317203160102728	0.027008390294440972	0.027008390294440972
0.5640000000000001	1.2215250952096888	0.02747628378531544	0.02747628378531544
0.565	1.2113293115885022	0.02794576856997652	0.02794576856997652
0.5660000000000001	1.201132962662267	0.028416864362984188	0.028416864362984188
0.567	1.1909360459316325	0.02888959108689479	0.02888959108689479
0.5680000000000001	1.1807385588822132	0.029363968875739135	0.029363968875739135
0.569	1.170540498984475	0.02984001807856325	0.02984001807856325
0.5700000000000001	1.1603418636936182	0.03031775926303386	0.03031775926303386
0.571	1.1501426504494794	0.03079721321911019	0.03079721321911019
0.5720000000000001	1.1399428566763774	0.03127840096278423	0.03127840096278423
0.573	1.1297424797830233	0.03176134373988887	0.03176134373988887
0.5740000000000001	1.1195415171623897	0.032246063029979004	0.032246063029979004
0.575	1.1093399661915884	0.03273258055028273	0.03273258055028273
0.5760000000000001	1.0991378242317436	0.03322091825972896	0.03322091825972896
0.577	1.0889350886278808	0.0337110983630495	0.0337110983630495
0.5780000000000001	1.0787317567087817	0.03420314331496029	0.03420314331496029
0.579	1.068527825786882	0.0346970758244204	0.0346970758244204
0.5800000000000001	1.0583232931581157	0.035192918858974194	0.035192918858974194
0.581	1.0481181561018165	0.03569069564917541	0.03569069564917541
0.5820000000000001	1.0379124118805567	0.03619042969309772	0.03619042969309772
0.583	1.0277060577400454	0.036692144760931765	0.036692144760931765
0.5840000000000001	1.017499090908971	0.037195864899671575	0.037195864899671575
0.585	1.007291508598883	0.03770161443789346	0.03770161443789346
0.5860000000000001	0.9970833080040524	0.03820941799062747	0.03820941799062747
0.587	0.9868744863013332	0.038719300464324896	0.038719300464324896
0.5880000000000001	0.9766650406500177	0.03923128706192535	0.039231287061925336
0.589	0.9664549681917238	0.039745403288022924	0.039745403288022924
0.5900000000000001	0.9562442660502204	0.040261674954135906	0.040261674954135906
0.591	0.9460329313313034	0.04078012818408224	0.04078012818408224
0.5920000000000001	0.9358209611226544	0.04130078941946348	0.041300789419463475
0.593	0.9256083524936938	0.041823685425258335	0.041823685425258335
0.5940000000000001	0.9153951024954221	0.04234884329553173	0.04234884329553173
0.595	0.9051812081602968	0.04287629045925762	0.042876290459257616
0.5960000000000001	0.894966666502055	0.04340605468626303	0.043406054686263025
0.597	0.8847514745155922	0.04393816409329366	0.04393816409329366
0.5980000000000001	0.8745356291767807	0.04447264715020456	0.044472647150204554
0.599	0.8643191274423443	0.045009532686278546	0.045009532686278546
0.6000000000000001	0.8541019662496847	0.04554884989667788	0.04554884989667788
0.601	0.8438841425167292	0.046090628349028086	0.04609062834902808
0.6020000000000001	0.8336656531417708	0.046634897990144086	0.04663489799014408
0.603	0.8234464950033269	0.047181689152892815	0.04718168915289281
0.6040000000000001	0.8132266649599451	0.047731032563206675	0.04773103256320666
0.605	0.8030061598500677	0.04828295934724135	0.04828295934724134
0.6060000000000001	0.7927849764918573	0.04883750103869061	0.04883750103869059
0.607	0.7825631116830314	0.04939468958625453	0.04939468958625451
0.6080000000000001	0.7723405622006907	0.0499545573612715	0.04995455736127147
0.609	0.7621173248011628	0.05051713716551326	0.05051713716551323
0.6100000000000001	0.7518933962198098	0.05108246223915051	0.051082462239150486
0.611	0.7416687731708813	0.051650566268891585	0.05165056626889155
0.6120000000000001	0.7314434523473121	0.05222148339630077	0.05222148339630072
0.613	0.721217430420575	0.052795248226298275	0.05279524822629823
0.6140000000000001	0.7109907040404724	0.05337189583584951	0.05337189583584945
0.615	0.7007632698349866	0.05395146178284565	0.05395146178284558
0.6160000000000001	0.6905351244100708	0.054533982115184794	0.05453398211518472
0.617	0.6803062643494857	0.0551194933800534	0.05511949338005331
0.6180000000000001	0.6700766862146041	0.05570803263342068	0.055708032633420584
0.619	0.6598463865442268	0.0562996374497427	0.05629963744974258
0.6200000000000001	0.6496153618543823	0.05689434593189137	0.056894345931891244
0.621	0.6393836086381639	0.057492196721307016	0.057492196721306864
0.6220000000000001	0.6291511233655029	0.05809322900838473	0.05809322900838455
0.623	0.6189179024829925	0.058697482543098464	0.05869748254309826
0.6240000000000001	0.6086839424136867	0.059304997645873145	0.05930499764587292
0.625	0.5984492395569068	0.05991581521870587	0.059915815218705606
0.6260000000000001	0.5882137902880209	0.06052997675655035	0.06052997675655005
0.627	0.5779775909582692	0.0611475243589635	0.061147524358963166
0.6280000000000001	0.567740637894528	0.061768500742030455	0.06176850074203008
0.629	0.5575029273991312	0.06239294925056873	0.0623929492505683
0.6300000000000001	0.5472644557496329	0.06302091387062408	0.06302091387062358
0.631	0.5370252191986191	0.06365243924226101	0.06365243924226045
0.6320000000000001	0.5267852139734801	0.06428757067266606	0.06428757067266543
0.633	0.516544436276194	0.0649263541495594	0.06492635414955869
0.6340000000000001	0.5063028822831086	0.06556883635493703	0.0655688363549362
0.635	0.49606054814473666	0.06621506467914216	0.0662150646791412
0.6360000000000001	0.48581742998550004	0.06686508723528421	0.06686508723528314
0.637	0.4755735239035328	0.06751895287400736	0.06751895287400615
0.6380000000000001	0.4653288259704391	0.0681767111986281	0.06817671119862673
0.639	0.455083332231069	0.06883841258064266	0.0688384125806411
0.6400000000000001	0.4448370387032754	0.06950410817562379	0.06950410817562204
0.641	0.43458994137769524	0.07017384993951237	0.07017384993951037
0.6420000000000001	0.4243420362174879	0.07084769064532187	0.07084769064531961
0.643	0.4140933191581233	0.07152568390025964	0.07152568390025708
0.6440000000000001	0.403843786107108	0.07220788416328704	0.07220788416328416
0.645	0.39359343294376936	0.07289434676312367	0.0728943467631204
0.6460000000000001	0.3833422555189778	0.0735851279167149	0.07358512791671121
0.647	0.3730902496549233	0.07428028474817336	0.07428028474816918
0.6480000000000001	0.3628374111448376	0.07497987530821165	0.07497987530820696
0.649	0.3525837357527548	0.07568395859407741	0.0756839585940721
0.6500000000000001	0.34232921921324433	0.07639259457001359	0.07639259457000758
0.651	0.33207385723114946	0.07710584418825056	0.07710584418824379
0.6520000000000001	0.3218176454813131	0.07782376941055705	0.07782376941054941
0.653	0.3115605796083383	0.07854643323035729	0.07854643323034868
0.6540000000000001	0.3013026552262801	0.07927389969544316	0.07927389969543346
0.655	0.29104386791839554	0.08000623393128861	0.08000623393127768
0.6560000000000001	0.2807842132368603	0.08074350216499898	0.08074350216498666
0.657	0.2705236867024934	0.08148577174989999	0.08148577174988611
0.6580000000000001	0.26026228380445815	0.0822331111908031	0.08223311119078748
0.659	0.25000000000000044	0.08298559016995627	0.08298559016993869
0.6599999999999999	0.23973683071413232	0.08374327957371112	0.08374327957369135
0.661	0.22947277133936428	0.0845062515199261	0.08450625151990386
0.6619999999999999	0.21920781723539218	0.08527457938612829	0.08527457938610325
0.663	0.2089419637287997	0.08604833783846569	0.08604833783843754
0.6639999999999999	0.19867520611277456	0.08682760286146964	0.086827602861438
0.665	0.1884075396467706	0.08761245178865613	0.08761245178862058
0.6659999999999999	0.1781389595562235	0.08840296333399829	0.08840296333395835
0.667	0.16786946103222977	0.08919921762429395	0.08919921762424905
0.6679999999999999	0.15759903923123142	0.09000129623246263	0.09000129623241218
0.669	0.14732768927468776	0.09080928221180368	0.09080928221174704
0.6699999999999999	0.13705540624877033	0.09162326013124614	0.09162326013118252
0.671	0.12678218520400897	0.09244331611162734	0.09244331611155594
0.6719999999999999	0.11650802115499204	0.09326953786303364	0.0932695378629535
0.673	0.1062329090799996	0.09410201472324628	0.09410201472315637
0.6739999999999999	0.09595684392069481	0.09494083769732221	0.0949408376972213
0.675	0.08567982058175261	0.09578609949835777	0.09578609949824453
0.6759999999999999	0.07540183393054134	0.09663789458947437	0.09663789458934736
0.677	0.06512287879674661	0.09749631922707257	0.0974963192269301
0.6779999999999999	0.05484294997203509	0.09836147150539463	0.09836147150523486
0.679	0.04456204220968951	0.09923345140244849	0.09923345140226932
0.6799999999999999	0.03428015022424402	0.10011236082734307	0.10011236082714214
0.681	0.02399726869111163	0.10099830366908201	0.10099830366885677
0.6819999999999999	0.01371339224623691	0.10189138584687493	0.1018913858466224
0.683	0.003428515485689232	0.10279171536201923	0.10279171536173619
0.6839999999999999	-0.006857367034700079	0.10369940235141287	0.1036994023510956
0.685	-0.017144260799722755	0.10461455914275951	0.10461455914240392
0.6859999999999999	-0.027432171335180833	0.10553730031152936	0.1055373003111309
0.687	-0.03772110420829611	0.10646774273974347	0.10646774273929686
0.688	-0.04801106502808228	0.10740600567665058	0.10740600567615013
0.6890000000000001	-0.0583020594457766	0.10835221080137086	0.10835221080081008
0.69	-0.06859409315521692	0.10930648228758132	0.10930648228695296
0.6910000000000001	-0.0788871718932862	0.1102689468703253	0.11026894686962126
0.692	-0.08918130144030245	0.11123973391502463	0.11123973391423579
0.6930000000000001	-0.09947648762045569	0.11221897548879023	0.11221897548790635
0.694	-0.10977273630223428	0.11320680643411164	0.11320680643312134
0.6950000000000001	-0.12007005339886012	0.11420336444503267	0.11420336444392308
0.696	-0.13036844486870525	0.11520879014590235	0.11520879014465915
0.6970000000000001	-0.14066791671577095	0.11622322717281693	0.11622322717142401
0.698	-0.15096847499010746	0.11724682225785255	0.11724682225629182
0.6990000000000001	-0.16127012578827582	0.11827972531621263	0.1182797253144638
0.7	-0.1715728752538097	0.11932208953640325	0.11932208953444362
0.7010000000000001	-0.18187672957768397	0.1203740714735711	0.12037407147137517
0.702	-0.19218169499877025	0.1214358311461285	0.12143583114366767
0.7030000000000001	-0.2024877778043357	0.12250753213581131	0.12250753213305342
0.704	-0.2127949843304986	0.12358934169131262	0.12358934168822165
0.7050000000000001	-0.22310332096274577	0.12468143083564918	0.12468143083218461
0.706	-0.23341279413639482	0.12578397447741638	0.12578397447353282
0.7070000000000001	-0.24372341033712708	0.1268971515261085	0.12689715152175485
0.708	-0.2540351761014632	0.12802114501167575	0.1280211450067947
0.7090000000000001	-0.2643480980173014	0.12915614220851274	0.1291561422030398
0.71	-0.2746621827244171	0.13030233476406616	0.130302334757929
0.7110000000000001	-0.2849774369149989	0.13145991883228075	0.13145991882539784
0.712	-0.2952938673341774	0.1326290952120907	0.13262909520437052
0.7130000000000001	-0.30561148078057165	0.13381006949119703	0.13381006948253665
0.714	-0.31593028410680946	0.13500305219536207	0.1350030521856456
0.7150000000000001	-0.32625028422011404	0.1362082589434892	0.13620825893258634
0.716	-0.336571488082841	0.1374259106087455	0.1374259105965095
0.7170000000000001	-0.3468939027130462	0.13865623348601888	0.13865623347228445
0.718	-0.35721753518506283	0.1398994594660077	0.13989945945058876
0.7190000000000001	-0.3675423926300905	0.14115582621625714	0.14115582619894407
0.72	-0.3778684822367593	0.14242557736947903	0.1424255773500355
0.7210000000000001	-0.38819581125175784	0.14370896271950914	0.14370896269766895
0.722	-0.3985243869804025	0.14500623842527122	0.1450062384007339
0.7230000000000001	-0.40885421678727774	0.14631766722314635	0.14631766719557301
0.724	-0.41918530809683396	0.1476435186481646	0.1476435186171729
0.7249999999999999	-0.4295176683940207	0.1489840692644596	0.14898406922961788
0.726	-0.4398513052249311	0.1503396029054556	0.15033960286627637
0.7269999999999999	-0.45018622619742876	0.1517104109242823	0.15171041088021495
0.728	-0.4605224389818079	0.15309679245494584	0.15309679240536792
0.7289999999999999	-0.4708599513114491	0.15449905468480749	0.15449905462901528
0.73	-0.4811987709834966	0.15591751313897176	0.15591751307616952
0.7309999999999999	-0.4915389058595192	0.15735249197720047	0.15735249190648753
0.732	-0.5018803638662162	0.15880432430403119	0.15880432422438823
0.7329999999999999	-0.5122231529960892	0.16027335249279956	0.1602733524030721
0.734	-0.5225672813081723	0.16175992852432952	0.16175992842320952
0.7349999999999999	-0.5329127569287175	0.16326441434108357	0.16326441422708837
0.736	-0.543259588051944	0.16478718221763852	0.16478718208908671
0.7369999999999999	-0.5536077829407473	0.16632861514838318	0.16632861500336704
0.738	-0.563957349927461	0.16788910725342251	0.16788910708977642
0.7389999999999999	-0.5743082974145923	0.16946906420371038	0.16946906401897496
0.74	-0.5846606338755955	0.17106890366652217	0.1710689034579027
0.7409999999999999	-0.5950143678556366	0.1726890557724394	0.17268905553675853
0.742	-0.6053695079723886	0.17432996360511457	0.17432996333875816
0.7429999999999999	-0.6157260629167989	0.17599208371514766	0.17599208341400205
0.744	-0.6260840414539244	0.17767588665953404	0.17767588631891482
0.7449999999999999	-0.636443452423725	0.179381857568202	0.17938185718277133
0.746	-0.6468043047418961	0.1811104967393166	0.18111049630298875
0.7469999999999999	-0.6571666074007019	0.18286232026509733	0.18286231977092962
0.748	-0.6675303694698362	0.18463786069006544	0.1846378601301325
0.7489999999999999	-0.6778956000972598	0.1864376677037513	0.18643766706900033
0.75	-0.6882623085101005	0.1882623088700587	0.1882623081501425
0.7509999999999999	-0.6986305040155076	0.19011237039563442	0.190112369578718
0.752	-0.709000196001575	0.19198845793979	0.1919884570123279
0.7529999999999999	-0.7193713939382285	0.1938911974686904	0.1938911964151684
0.754	-0.7297441073781559	0.19582123615677066	0.19582123495940698
0.7549999999999999	-0.7401183459577427	0.19777924333853347	0.19777924197693236
0.756	-0.750494119398021	0.19976591151418158	0.19976590996493163
0.7569999999999999	-0.7608714375056085	0.20178195741276053	0.201781955648968
0.758	-0.7712503101737154	0.2038281231168404	0.20382812110758722
0.7589999999999999	-0.7816307473831063	0.20590517725306115	0.2059051749627739
0.76	-0.7920127592031099	0.20801391625324456	0.20801391364095975
0.7609999999999999	-0.8023963557926312	0.21015516569117	0.2101551627096776
0.762	-0.8127815474011895	0.21232978170055006	0.21232977829539398
0.7629999999999999	-0.823168344369948	0.21453865248021414	0.21453864858852417
0.764	-0.8335567571327922	0.21678269989305968	0.2167826954421856
0.7649999999999999	-0.843946796217379	0.21906288116587533	0.2190628760717873
0.766	-0.8543384722462566	0.22138019069783402	0.2213801848632475
0.7669999999999999	-0.8647317959379377	0.22373566198611644	0.22373565529829084
0.768	-0.8751267781080503	0.22613036967795427	0.22613036200610676
0.7689999999999999	-0.88552342967045	0.22856543175922076	0.2285654229514824
0.77	-0.8959217616383945	0.2310420118906991	0.231042001770529
0.7709999999999999	-0.9063217851256975	0.23356132190419784	0.23356131026615284
0.772	-0.9167235113479277	0.23612462447192356	0.2361246110766605
0.7729999999999999	-0.927126951623606	0.2387332359638097	0.2387332205321734
0.774	-0.9375321173754432	0.24138852950903836	0.24138851171505826
0.7749999999999999	-0.9479390201315496	0.24409193827961861	0.2440919177421988
0.776	-0.958347671526731	0.24684495901578773	0.246844935288834
0.7769999999999999	-0.9687580833037428	0.24964915581505967	0.24964912837573067
0.778	-0.9791702673145917	0.2525061642091511	0.25250613244385317
0.7789999999999999	-0.9895842355218498	0.25541769555560456	0.25541765874327355
0.78	-1.0000000000000009	0.25838554177398637	0.25838549906609265
0.7809999999999999	-1.0104175729367748	0.26141158045987195	0.2614115308564691
0.782	-1.0208369666345498	0.2644977804136859	0.26449772273466743
0.7829999999999999	-1.0312581935117202	0.26764620762581276	0.2676461404763542
0.784	-1.041681266104141	0.2708590317643367	0.27085895349327005
0.7849999999999999	-1.0521061970665442	0.27413853321741527	0.2741384418669927
0.786	-1.0625329991740116	0.2774871107487459	0.27748700399388854
0.7869999999999999	-1.072961685323456	0.28090728983194846	0.28090716490662954
0.788	-1.0833922685351318	0.2844017317382075	0.28440158534605375
0.7889999999999999	-1.0938247619541408	0.28797324346123493	0.2879730716667243
0.79	-1.1042591788520193	0.29162478857494345	0.2916245866706864
0.7909999999999999	-1.1146955326282861	0.29535949913223464	0.2953592614767011
0.792	-1.1251338368120547	0.29918068872848863	0.29918040854711647
0.7929999999999999	-1.135574105063653	0.30309186687098916	0.30309153601179734
0.794	-1.146016351176283	0.30709675481616955	0.30709636344868535
0.7949999999999999	-1.1564605890776831	0.3111993030607206	0.3111988393040707
0.796	-1.166906832831847	0.31540371070111484	0.31540316016332437
0.7969999999999999	-1.1773550966407318	0.3197144469096471	0.31971379211528805
0.798	-1.1878053948460399	0.32413627481498225	0.3241354944919614
0.7989999999999999	-1.1982577419309748	0.3286742781225692	0.32867334631059403
0.8	-1.20871215252208	0.33333389086697196	0.33333277579946197
0.8009999999999999	-1.2191686413910574	0.3381209307561479	0.33811959345323883
0.802	-1.2296272234566556	0.3430416366497913	0.3430400291414861
0.8029999999999999	-1.240087913786557	0.34810271081322525	0.3481007738871411
0.804	-1.2505507275993146	0.3533113667095399	0.35330902704498307
0.8049999999999999	-1.2610156802663122	0.35867538324100173	0.35867254974736384
0.806	-1.2714827873137664	0.36420316653371254	0.3641997256523946
0.8069999999999999	-1.2819520644247273	0.36990382058615195	0.3698996302357476
0.808	-1.2924235274411675	0.37578722838529105	0.37578211012166823
0.8089999999999999	-1.3028971923660593	0.3818641454495054	0.38185787426447465
0.81	-1.3133730753654973	0.38814630820788376	0.38813859918626076
0.8109999999999999	-1.3238511927708627	0.3946465602000789	0.39463705097200436
0.812	-1.334331561081032	0.40137899982058445	0.4013672273503196
0.813	-1.3448141969645864	0.4083591542918976	0.40834452398666454
0.8140000000000001	-1.355299117262108	0.41560418581113506	0.4155859301408747
0.815	-1.3657863389884612	0.42313313748462755	0.42311026016653425
0.8160000000000001	-1.3762758793351653	0.43096722890378614	0.43093842905875046
0.817	-1.386767755672755	0.43913021425323484	0.43909378253167153
0.8180000000000001	-1.3972619855532216	0.4476488200192456	0.4476024951283678
0.819	-1.4077585867124758	0.4565532851926292	0.45649405391833603
0.8200000000000001	-1.4182575770728594	0.4658780351146162	0.46580185083271053
0.821	-1.4287589747456737	0.47566253200885	0.4755639142225987
0.8220000000000001	-1.4392627980338104	0.48595236270484965	0.4858238206876923
0.823	-1.4497690654343591	0.496800650221637	0.4966318429392649
0.8240000000000001	-1.4602777956413018	0.5082699159710938	0.5080464104626653
0.825	-1.4707890075482393	0.5204345823163075	0.5201359901780457
0.8260000000000001	-1.4813027202511768	0.533384406911512	0.5329815391483259
0.827	-1.4918189530513288	0.5472293095963345	0.5466797486996854
0.8280000000000001	-1.5023377254580192	0.5621063445749916	0.5613474024047943
0.829	-1.5128590571915739	0.5781900941196724	0.577127331763407
0.8300000000000001	-1.523382968186327	0.5957087418904243	0.5941967123278549
0.831	-1.5339094785936158	0.6149700237529595	0.6127788698720426
0.8320000000000001	-1.5444386087848931	0.6364053274357205	0.6331604917557087
0.833	-1.5549703793548293	0.6606494127813323	0.6557174152485284
0.8340000000000001	-1.56550481112453	0.6886959360074835	0.6809545010133473
0.835	-1.5760419251447644	0.7222316431381439	0.7095695746055256
0.8360000000000001	-1.5865817426992765	0.764452199410675	0.7425604546238983
0.837	-1.597124285308149	0.8224435638569444	0.7814135132415639
0.8380000000000001	-1.6076695747312355	0.916343147427318	0.8284572650671195
0.839	-1.618217632971621	1.1384890042043687	0.887579168968764
0.8400000000000001	-1.6287684822792015	5.348086633706651	0.9658326022301864
0.841	-1.639322145154284	0.30121224250081513	1.077564141075972
0.8420000000000001	-1.6498786443512623	0.6023022853538034	1.2573142354846794
0.843	-1.660438002882366	0.7304913491246142	1.6152190054884024
0.8440000000000001	-1.67100024402149	0.8260661996041581	2.7974077600390457
0.845	-1.6815653913080548	0.9177921622569527	-8.960003216173767
0.8460000000000001	-1.6921334685509954	1.0192111852795038	-0.7350131971664147
0.847	-1.7027044998327616	1.1428971249108562	-0.03178276861990564
0.8480000000000001	-1.7132785095134562	1.307546239421816	0.2501563345641327
0.849	-1.7238555222349898	1.5498198532328193	0.4160020991944037
0.8500000000000001	-1.7344355629253627	1.9604932995763593	0.5358828126992039
0.851	-1.745018656803003	2.8530542657863935	0.6352768783791908
0.8520000000000001	-1.7556048293811943	6.5689450868741925	0.7263880702863899
0.853	-1.7661941064725672	-9.026827461767098	0.8166466374854334
0.8539999999999999	-1.7767865141937245	-2.0291488607554276	0.9118740503608342
0.855	-1.7873820789699049	-0.8847082604951554	1.0179475465086467
0.8559999999999999	-1.7979808275397524	-0.40090879053978495	1.142220486709986
0.857	-1.808582786960203	-0.1241697302520244	1.2954957802501204
0.8579999999999999	-1.8191879846114174	0.062286384723322104	1.4957737710250674
0.859	-1.8297964482018663	0.2023303409104705	1.776898017315675
0.8599999999999999	-1.8404082057734554	0.31636690170868903	2.2125034892259827
0.861	-1.851023285706812	0.41541039806323904	3.0010077524151004
0.8619999999999999	-1.8616417167266164	0.5061889502147535	4.9287708431092385
0.863	-1.8722635279070905	0.5933391261654232	17.821071294220815
0.8639999999999999	-1.882888748677557	0.6805001376382925	-8.762474990990453
0.865	-1.89351740882813	0.770960319339738	-3.1388154933404033
0.8659999999999999	-1.9041495385155134	0.8681395490627609	-1.7390722035973298
0.867	-1.914785168268926	0.9760712270596502	-1.0928021139060828
0.8679999999999999	-1.9254243289961086	1.1000338418340565	-0.7133662583430611
0.869	-1.9360670519895138	1.2475538229673155	-0.4583697111249977
0.8699999999999999	-1.9467133689325713	1.4302176450227024	-0.2708951905629437
0.871	-1.9573633119060971	1.6673113427525057	-0.12362812759105932
0.8719999999999999	-1.9680169133948355	1.993996933597046	-0.0017222840170616482
0.873	-1.9786742062941518	2.482478846977934	0.10369185444932862
0.8739999999999999	-1.9893352239168176	3.3090550416746183	0.19835243099977345
0.875	-2.	5.048979566966319	0.2862593996531042
0.8759999999999999	-2.0106685687123305	11.281895877003437	0.37042393581831806
0.877	-2.021340964661185	-35.51348474383076	0.4533111638703976
0.8779999999999999	-2.0320172229000617	-6.453651148664522	0.5371328640562455
0.879	-2.0426973789361513	-3.3876763890580994	0.6240723998026092
0.8799999999999999	-2.0533814687380594	-2.204588198452605	0.7164937352651999
0.881	-2.064069528743686	-1.5699332218386537	0.8171782843038319
0.8819999999999999	-2.0747615958682637	-1.1689239027643383	0.9296416262079932
0.883	-2.085457707512613	-0.8886480874941574	1.058611003987122
0.8839999999999999	-2.0961579015715204	-0.6785334095876964	1.2108113944307535
0.885	-2.1068622164423294	-0.5124821845798833	1.39635978410824
0.8859999999999999	-2.1175706910337158	-0.3756058426278481	1.6314330219708773
0.887	-2.1282833647746537	-0.25873273324502716	1.9438433644870978
0.8879999999999999	-2.1390002776235626	-0.15584481188876248	2.3860736459118965
0.889	-2.1497214700776937	-0.06276615256016614	3.0707965165865567
0.8899999999999999	-2.1604469831826703	0.02356049456758188	4.292433737426505
0.891	-2.1711768585423052	0.10550048543344916	7.142658330080202
0.8919999999999999	-2.1819111383285685	0.18499670264395116	21.875362494767447
0.893	-2.192649865291849	0.26375360170850126	-19.61070468125052
0.8939999999999999	-2.203393082771381	0.3433764190786833	-6.608791262653744
0.895	-2.2141408347059657	0.4254912705010302	-3.896615008368611
0.8959999999999999	-2.224893165644894	0.5118658152286154	-2.712859068984195
0.897	-2.235650120759143	0.6045498821999455	-2.0435806863132884
0.8979999999999999	-2.246411745852821	0.7060606964810517	-1.6090440591598145
0.899	-2.25717808737489	0.8196503580489948	-1.3009711163978606
0.8999999999999999	-2.267949192431123	0.9497202269931208	-1.0685865858279855
0.901	-2.278725108796399	1.1025025817412726	-0.8848787299128025
0.9019999999999999	-2.289505884927239	1.287250043431295	-0.7341146975440108
0.903	-2.300291569974651	1.5184507083539693	-0.6064719229380673
0.9039999999999999	-2.3110822137972806	1.8202879691922371	-0.4954623767863151
0.905	-2.3218778669748907	2.2365525451031605	-0.396587968367276
0.9059999999999999	-2.3326785808221224	2.85578974455596	-0.3065890264238871
0.907	-2.3434844074026397	3.888433792277919	-0.22299896990221044
0.9079999999999999	-2.35429539954356	5.98726607497872	-0.14386573969598254
0.909	-2.365111610850292	12.699625422204875	-0.06756753470340372
0.9099999999999999	-2.3759330957216798	-117.14111497026117	0.007317276307887031
0.911	-2.3867599093655607	-10.455841386746929	0.0821099442119895
0.9119999999999999	-2.39759210781469	-5.453113307437433	0.15811651423583487
0.913	-2.40842974794306	-3.6683738950085445	0.23671036119933322
0.9139999999999999	-2.4192728874826095	-2.745712202631727	0.3194233496889764
0.915	-2.430121585040401	-2.1776322012257103	0.40805888204317825
0.9159999999999999	-2.44097590011617	-1.7894702785840837	0.5048455471642427
0.917	-2.4518358931203523	-1.5049374891448895	0.6126611690345652
0.9179999999999999	-2.4627016253925644	-1.2853747521942265	0.7353787176288765
0.919	-2.47357315922056	-1.1090667786749522	0.8784288521971684
0.9199999999999999	-2.484450557859648	-0.9628456209710831	1.0497647778744916
0.921	-2.49533388555266	-0.8382319431751385	1.261619006610781
0.9219999999999999	-2.5062232075503763	-0.729488055402463	1.5339388889864967
0.923	-2.5171185901325472	-0.6325604991247189	1.901735983613965
0.9239999999999999	-2.5280201006294063	-0.5444698581138302	2.432780515382519
0.925	-2.5389278074438097	-0.46293961820770596	3.27785047943044
0.9259999999999999	-2.5498417800739057	-0.386159049269166	4.854337160884158
0.927	-2.5607620891364604	-0.3126238060451018	8.903650602448486
0.9279999999999999	-2.571688806390773	-0.24102224772768707	43.882243451092734
0.929	-2.5826220047632518	-0.17014804286800045	-15.722893644926652
0.9299999999999999	-2.59356175837266	-0.09882613397151026	-6.768394116972408
0.931	-2.6045081425560483	-0.02584219259447626	-4.339468444219491
0.9319999999999999	-2.615461233895375	0.050133579212827475	-3.200604760362311
0.933	-2.6264211102449107	0.13063880770054093	-2.535058616083555
0.9339999999999999	-2.637387850759364	0.21754193159196283	-2.095261923141677
0.935	-2.648361535922799	0.31321837085414783	-1.7805358553736619
0.9359999999999999	-2.6593422475783703	0.420818132109211	-1.5421875836155556
0.937	-2.6703300689589176	0.5446940320575512	-1.353762095173912
0.938	-2.68132508471838	0.6911234398270749	-1.1996193043917809
0.9390000000000001	-2.692327380964171	0.8695960508921485	-1.0698914628855805
0.94	-2.703337045290422	1.0952708914157798	-0.9580159624750091
0.9410000000000001	-2.7143541668122504	1.3940696754208253	-0.859427890432635
0.942	-2.7253788362009663	1.8144342359812262	-0.7708208074784354
0.9430000000000001	-2.7364111457203526	2.458768261885596	-0.6897050455781023
0.944	-2.7474511892640012	3.587908451109345	-0.6141300946075641
0.9450000000000001	-2.7584990623937555	6.121552177821781	-0.5425009690896555
0.946	-2.769554862379281	17.288478504811614	-0.47344942874711243
0.9470000000000001	-2.780618688238879	-25.029974437748724	-0.40573670677133306
0.948	-2.7916906407814666	-7.594185331333379	-0.3381724849769418
0.9490000000000001	-2.802770822649882	-4.573090328598117	-0.26953863333647604
0.95	-2.813859338365493	-3.3109629305363337	-0.19850713068046613
0.9510000000000001	-2.824956294374191	-2.613048098504799	-0.12353988496609707
0.952	-2.8360617990937946	-2.1667649221403007	-0.0427531445153523
0.9530000000000001	-2.8471759629629645	-1.8543245013979832	0.04628135965034037
0.954	-2.8582988984916096	-1.6214089801291445	0.14684756724530046
0.9550000000000001	-2.869430720312941	-1.4394605902655984	0.2636010883679265
0.956	-2.8805715452371263	-1.2919962318475715	0.4034770200924006
0.9570000000000001	-2.891721492306725	-1.1688023607720306	0.5773969285243427
0.958	-2.9028806828538496	-1.063177923907883	0.8037470500804403
0.9590000000000001	-2.914049240559244	-0.9705061578349012	1.1162313774606782
0.96	-2.9252272915132487	-0.8874608020794494	1.584235796557542
0.9610000000000001	-2.9364149642788	-0.8115371429812005	2.3773830160145697
0.962	-2.9476123899565128	-0.7407582509399375	4.049582891111604
0.9630000000000001	-2.9588197022519482	-0.673478658731242	10.052150111122174
0.964	-2.9700370375451044	-0.6082418704124163	-34.8020629694848
0.9650000000000001	-2.981264534962331	-0.5436645690472394	-7.017555046550707
0.966	-2.992502336450639	-0.478327570506654	-4.077750349492178
0.9670000000000001	-3.0037505868545917	-0.4106546494951263	-2.9458667431620587
0.968	-3.015009433995849	-0.3387555655859016	-2.341332960896133
0.9690000000000001	-3.0262790287555155	-0.2601961984422798	-1.9618961160527888
0.97	-3.0375595251593306	-0.17162868397711556	-1.6991297809098698
0.9710000000000001	-3.048851080465938	-0.06814738254202551	-1.5044816683326194
0.972	-3.0601538552582452	0.05792242184425417	-1.352910131977075
0.9730000000000001	-3.0714680135381274	0.21950879358549996	-1.2301407735426446
0.974	-3.082793722824505	0.44046644423723985	-1.1273878009853506
0.9750000000000001	-3.0941311542550505	0.7705432096857834	-1.0388871674125533
0.976	-3.1054804826916134	1.3341085928837542	-0.960629660258032
0.9770000000000001	-3.1168418868295666	2.555112572996772	-0.8896545694115029
0.978	-3.1282155493112147	7.430518376121846	-0.8236209795506092
0.9790000000000001	-3.139601656843534	-16.185876166241844	-0.7605174287229136
0.98	-3.151000400320321	-4.560097090169733	-0.6984306726165673
0.9809999999999999	-3.1624119749490567	-2.853636618379314	-0.63531501328061
0.982	-3.173836580382675	-2.160103825724752	-0.5686974640714522
0.9829999999999999	-3.185274420856423	-1.7795753055473806	-0.49521293882655115
0.984	-3.1967257053301577	-1.5362096297107073	-0.4097469287823104
0.9849999999999999	-3.2081906476362017	-1.3649855068836836	-0.3036341204097066
0.986	-3.2196694666331838	-1.2361946761473195	-0.16031966621437493
0.9869999999999999	-3.231162386366	-1.1342338348190675	0.05709158018330923
0.988	-3.2426696362323377	-1.0499952689393186	0.45228337133140534
0.9889999999999999	-3.2541914511559797	-0.9776336279037883	1.4753501595374325
0.99	-3.2657280717672985	-0.9129748506660499	12.808211950718487
0.9909999999999999	-3.2772797445912687	-0.8525682522973258	-3.9724155039762024
0.992	-3.288846722243413	-0.7928908990841949	-2.1434356530503194
0.9929999999999999	-3.3004292636340202	-0.729233440020874	-1.6087079346761117
0.994	-3.3120276341811934	-0.6531946346145465	-1.348393069276934
0.9949999999999999	-3.323642106033054	-0.5445762130486285	-1.191570485096174
0.996	-3.335272958299666	-0.33125064296640716	-1.0850552951856705
0.9969999999999999	-3.3469204772951926	0.6326800190603407	-1.0068968740550617
0.998	-3.3585849567908337	-2.161344664320967	-0.9463732277740414
0.9989999999999999	-3.3702666982790968	-1.2056362856037992	-0.8976172424836917
1.	-3.381966011250105	-1.	-0.8571428571428572
1.001	-3.39368321348051	-0.9027518913726484	-0.8227446746388092
1.002	-3.4054186313358343	-0.8423473670991615	-0.7929566526157619
1.003	-3.417172600086881	-0.7991806201841547	-0.7667642804765353
1.004	-3.4289454642411306	-0.7656510076737194	-0.743441733903547
1.005	-3.4407375778899256	-0.7381697514595943	-0.7224549343295835
1.006	-3.4525493050723863	-0.7148066150376851	-0.7034013381788426
1.007	-3.46438102015703	-0.6944215695718926	-0.6859711670707814
1.008	-3.4762331082422233	-0.6762917947867457	-0.669921657801139
1.009	-3.4881059655764917	-0.659932700003489	-0.6550594920664053
1.01	-3.5000000000000004	-0.6450044382455928	-0.6412285199199652
1.011	-3.511915631408465	-0.6312596678283107	-0.6283009998744276
1.012	-3.5238532922409114	-0.6185127076492289	-0.6161712299260887
1.013	-3.5358134279927658	-0.606620466459336	-0.6047508381889171
1.014	-3.547796497755951	-0.5954701815176096	-0.5939652472048597
1.015	-3.559802974787651	-0.5849712652463748	-0.5837509824108967
1.016	-3.571833347109715	-0.5750497221561209	-0.5740535971548439
1.017	-3.5838881181406324	-0.5656442259023163	-0.5648260543856032
1.018	-3.595967807362357	-0.5567032991144729	-0.5560274509839032
1.019	-3.6080729510242397	-0.5481832442506515	-0.5476220022421537
1.02	-3.620204102886728	-0.5400465974663692	-0.5395782260392848
1.021	-3.6323618350074884	-0.5322609541037568	-0.5318682818711721
1.022	-3.644546738573016	-0.5247980630770196	-0.5244674311057897
1.023	-3.6567594247789312	-0.517633119070686	-0.517353592976064
1.024	-3.669000525762502	-0.5107442024725355	-0.5105069768071452
1.025	-3.6812706955911563	-0.5041118311780741	-0.5039097754181342
1.026	-3.6935706113112414	-0.4977185981932831	-0.49754590797003284
1.027	-3.7059009740614295	-0.49154887581476525	-0.49140080305340317
1.028	-3.7182625102557685	-0.48558857203454	-0.48546121473410575
1.029	-3.730655972841731	-0.4798249283236627	-0.4797150657571835
1.03	-3.743082142639148	-0.474246350507521	-0.4741513132580162
1.031	-3.755541829766385	-0.46884226633524567	-0.4687598332277509
1.032	-3.76803587516089	-0.46360300475653704	-0.4635313206862169
1.033	-3.780565152201699	-0.4585196929839438	-0.45845720307486326
1.034	-3.7931305684424848	-0.4535841682298395	-0.45352956482779966
1.035	-3.805733067464315	-0.44878890163128676	-0.4487410814362014
1.036	-3.8183736308584786	-0.44412693235989636	-0.444084961609148
1.037	-3.831053280350581	-0.43959181029231426	-0.43955489636725287
1.038	-3.8437730800784005	-0.4351775459152086	-0.4351450140953722
1.039	-3.8565341390372527	-0.4308785663754415	-0.4308498407362053
1.04	-3.869337613708192	-0.4266896767753208	-0.42666426443439914
1.041	-3.8821847108858516	-0.42260602596512487	-0.42258350404642175
1.042	-3.895076690724827	-0.41862307620826644	-0.4186030810189945
1.043	-3.9080148700254753	-0.4147365761948743	-0.41471879421189917
1.044	-3.9210006257824745	-0.41094253696163213	-0.4109266973019047
1.045	-3.9340353990221804	-0.40723721034340415	-0.40722307845583244
1.046	-3.947120698958008	-0.40361706963802774	-0.40360444200385115
1.047	-3.960258107496437	-0.40007879221217874	-0.4000674918805968
1.048	-3.9734492841305284	-0.3966192438149894	-0.3966091166326162
1.049	-3.9866959712621837	-0.39323546439865475	-0.3932263758169698
1.05	-4.	-0.38992465527263453	-0.3899164876382664
1.051	-4.013363296485401	-0.3866841674412485	-0.38667681769067436
1.052	-4.026787888807065	-0.3835114909940742	-0.38350486868792494
1.053	-4.040275914571621	-0.3804042454353338	-0.38039827107859364
1.054	-4.053829629208245	-0.3773601708527077	-0.3773547744561707
1.055	-4.067451415095753	-0.3743771198383231	-0.3743722396841156
1.056	-4.081143791613756	-0.3714530500851642	-0.3714486316652641
1.057	-4.094909426234498	-0.368586017591293	-0.368582012693031
1.058	-4.108751146789955	-0.3657741704120991	-0.36577053632880135
1.059	-4.122671955069551	-0.36301574290766697	-0.36301244175606867
1.06	-4.136675041928922	-0.3603090504382594	-0.3603060485671932
1.061	-4.150763804119642	-0.35765248446613107	-0.3576497519433991
1.062	-4.164941863085196	-0.35504450802638576	-0.3550420181927268
1.063	-4.179213086010728	-0.3524836515336053	-0.3524813806143478
1.064	-4.193581609465368	-0.34996850889443176	-0.34996643566083135
1.065	-4.208051866037344	-0.3474977338993946	-0.34749583937283984
1.066	-4.222628614437592	-0.3450700368699563	-0.3450683040632245
1.067	-4.237316973639038	-0.34268418153918623	-0.34268259522977274
1.068	-4.252122461732037	-0.3403389821465648	-0.34033752867782396
1.069	-4.267051040315841	-0.33803330072933946	-0.33803196783577927
1.07	-4.282109165419975	-0.3357660445945095	-0.33576482124809387
1.071	-4.297303846167108	-0.3335361639570418	-0.3335350402317937
1.072	-4.312642712663839	-0.33134264973122185	-0.33134161668379136
1.073	-4.328134094954803	-0.32918453146328497	-0.3291835810274646
1.074	-4.343787115323087	-0.32706087539449447	-0.3270600002879361
1.075	-4.359611796797792	-0.32497078264484375	-0.32496997628646457
1.076	-4.375619191483263	-0.32291338750838333	-0.322912643945149
1.077	-4.391821533316792	-0.32088785585197943	-0.32088716969392217
1.078	-4.4082324211821655	-0.3188933836099931	-0.3188927499724741
1.079	-4.424867040083338	-0.3169291953680207	-0.3169286098203693
1.08	-4.4417424305044175	-0.3149945430293825	-0.31499400154915996
1.081	-4.45887781942611	-0.3130887045585946	-0.3130882034908204
1.082	-4.4762950311559715	-0.31121098279650494	-0.31121051881727024
1.083	-4.494019002804164	-0.3093607043422112	-0.30936027442617325
1.084	-4.512078438912577	-0.30753721849726046	-0.3075368198885741
1.085	-4.530506654048513	-0.3057398962679926	-0.30573952645429014
1.086	-4.549342673786516	-0.30396812942219253	-0.3039677861112692
1.087	-4.56863269796555	-0.3022213295965277	-0.3022210106954316
1.088	-4.588432083375063	-0.3004989274514999	-0.3004986310477607
1.089	-4.608808090519716	-0.2988003718708999	-0.29880009621566184
1.09	-4.629843788128357	-0.29712512920294776	-0.2971248726958002
1.091	-4.65164377375765	-0.29547268254055264	-0.29547244371587505
1.092	-4.67434286285829	-0.2938425310382594	-0.29384230855291943
1.093	-4.698119877098349	-0.2922341892636668	-0.2922339818859263
1.094	-4.723220746414942	-0.2906471865812371	-0.29064699318074144
1.095	-4.749999999999998	-0.2890810665665583	-0.2890808861052932
1.096	-4.779002487577585	-0.2875353864492728	-0.2875352179733906
1.097	-4.811146613492859	-0.2860097165829969	-0.2860095592154212
1.098	-4.848225531212424	-0.28450363994066363	-0.2845034928743939
1.099	-4.894875078027498	-0.2830167516338433	-0.2830166141258881
1.1	-5.	-0.2815486584546786	-0.2815485298205545
1.101	-5.004999999999999	-0.280098978439163	-0.2800988580479022
1.102	-5.010000000000002	-0.2786673404505825	-0.2786672277201993
1.103	-5.015000000000001	-0.2772533837820054	-0.2772532781753761
1.104	-5.02	-0.27585675777678376	-0.2758566587978995
1.105	-5.025	-0.2744771214660933	-0.2744770286566506
1.106	-5.030000000000001	-0.27311414322260014	-0.2731140561588946
1.107	-5.035	-0.2717675004293976	-0.27176741871949434
1.1079999999999999	-5.039999999999999	-0.27043687916341347	-0.27043680244456575
1.109	-5.045	-0.269121973892531	-0.26912190182882534
1.1099999999999999	-5.049999999999999	-0.26782248718571966	-0.26782241946592494
1.111	-5.055	-0.2665381294355018	-0.26653806577110456
1.1119999999999999	-5.059999999999999	-0.2652686185921445	-0.26526855871555205
1.113	-5.0649999999999995	-0.2640136799089682	-0.2640136235718649
1.1139999999999999	-5.07	-0.2627730456982327	-0.26277299267007564
1.115	-5.074999999999999	-0.2615464550970733	-0.2615464051637138
1.1159999999999999	-5.079999999999998	-0.2603336538429896	-0.2603336068054103
1.117	-5.085000000000001	-0.25913439405843075	-0.25913434973158694
1.1179999999999999	-5.09	-0.25794843404403	-0.2579483922557869
1.119	-5.094999999999999	-0.2567755380800833	-0.25677549867024024
1.1199999999999999	-5.1	-0.2556154762358757	-0.2556154390552696
1.121	-5.105	-0.2544680241864863	-0.25446798909616763
1.1219999999999999	-5.109999999999999	-0.2533329630367235	-0.25333292990719863
1.123	-5.115	-0.2522100791518645	-0.2522100478623985
1.1239999999999999	-5.119999999999999	-0.2510991639948769	-0.25109913443285165
1.125	-5.125	-0.2500000139698385	-0.2499999860301613
1.126	-5.129999999999999	-0.24891243027126342	-0.24891240385582225
1.127	-5.135	-0.2478362187390777	-0.24783619375623894
1.128	-5.140000000000001	-0.24677118971898893	-0.24677116608313363
1.129	-5.145	-0.24571715792801224	-0.24571713555910848
1.13	-5.149999999999999	-0.2446739423249258	-0.24467392114813366
1.131	-5.155000000000001	-0.24364136598544048	-0.243641345930747
1.132	-5.16	-0.24261925598188183	-0.24261923698376384
1.133	-5.164999999999999	-0.24160744326718736	-0.24160742526429926
1.134	-5.17	-0.24060576256304048	-0.24060574549792593
1.135	-5.175000000000001	-0.23961405225195737	-0.23961403607078183
1.136	-5.18	-0.2386321542731685	-0.238632138925472
1.137	-5.1850000000000005	-0.23765991402213446	-0.23765989946060248
1.138	-5.1899999999999995	-0.23669718025354136	-0.23669716643379207
1.139	-5.195	-0.235743804987639	-0.2357437918680266
1.14	-5.199999999999999	-0.23479964341977919	-0.23479963096121095
1.141	-5.205	-0.23386455383302834	-0.23386454199879514
1.142	-5.209999999999999	-0.2329383975137272	-0.23293838626934582
1.143	-5.215	-0.23202103866988324	-0.23202102798295038
1.144	-5.219999999999999	-0.23111234435228062	-0.23111233419233676
1.145	-5.225	-0.2302121843781984	-0.2302121747166017
1.146	-5.23	-0.22932043125764065	-0.22932042206744876
1.147	-5.234999999999999	-0.2284369601219717	-0.22843695137783332
1.148	-5.239999999999998	-0.22756164865487363	-0.2275616403329263
1.149	-5.245000000000001	-0.22669437702552578	-0.22669436910330093
1.15	-5.25	-0.22583502782393086	-0.22583502028026597
1.151	-5.254999999999999	-0.22498348599829873	-0.2249834788132546
1.152	-5.26	-0.2241396387944139	-0.22413963194919853
1.153	-5.265000000000001	-0.2233033756969122	-0.2233033691738089
1.154	-5.27	-0.22247458837239295	-0.22247458215469376
1.155	-5.275	-0.22165317061430084	-0.22165316468624432
1.156	-5.279999999999999	-0.22083901828951094	-0.22083901263622413
1.157	-5.285	-0.22003202928655757	-0.2200320238940013
1.158	-5.289999999999999	-0.21923210346543978	-0.2192320983203587
1.159	-5.295	-0.21843914260895417	-0.2184391376988286
1.16	-5.300000000000001	-0.21765305037549795	-0.21765304568850022
1.161	-5.305	-0.21687373225328518	-0.21687372777823777
1.162	-5.309999999999999	-0.216101095515932	-0.21610109124226906
1.163	-5.315000000000001	-0.215335049179361	-0.2153350450970919
1.164	-5.32	-0.214575503959972	-0.2145755000596475
1.165	-5.324999999999999	-0.2138223722340462	-0.21382236850672662
1.166	-5.33	-0.2130755679983306	-0.21307556443555598
1.167	-5.335000000000001	-0.21233500683176768	-0.21233500342553
1.168	-5.34	-0.21160060585832993	-0.21160060260104685
1.169	-5.345000000000001	-0.21087228371091798	-0.21087228059540827
1.17	-5.35	-0.21014996049629464	-0.2101499575157553
1.171	-5.355	-0.2094335577610061	-0.20943355490899074
1.172	-5.359999999999999	-0.20872299845827527	-0.20872299572867373
1.173	-5.365	-0.2080182069158135	-0.20801820430283305
1.174	-5.369999999999999	-0.2073191088045435	-0.20731910630269068
1.175	-5.375	-0.2066256311081798	-0.20662562871224394
1.176	-5.379999999999999	-0.20593770209365952	-0.2059376997986969
1.177	-5.385	-0.20525525128237848	-0.2052552490836973
1.178	-5.390000000000001	-0.20457820942221966	-0.20457820731536633
1.179	-5.395	-0.20390650846033986	-0.20390650644108588
1.18	-5.399999999999999	-0.2032400815166942	-0.20324007958102375
1.181	-5.405000000000001	-0.20257886285827145	-0.20257886100236983
1.182	-5.41	-0.20192278787402462	-0.20192278609426728
1.183	-5.414999999999999	-0.20127179305046347	-0.20127179134340584
1.184	-5.42	-0.20062581594790105	-0.2006258143102688
1.185	-5.425000000000001	-0.19998479517732115	-0.19998479360600102
1.186	-5.43	-0.19934867037785814	-0.19934866886988944
1.187	-5.4350000000000005	-0.1987173821948619	-0.19871738074742834
1.188	-5.4399999999999995	-0.19809087225853797	-0.19809087086896002
1.189	-5.445	-0.1974690831631316	-0.19746908182885922
1.19	-5.449999999999999	-0.1968519584466592	-0.19685195716526538
1.191	-5.455	-0.19623944257114959	-0.19623944134032345
1.192	-5.460000000000001	-0.1956314809033966	-0.1956314797209378
1.193	-5.465	-0.19502801969619374	-0.19502801856000637
1.194	-5.469999999999999	-0.19442900607004876	-0.19442900497813623
1.195	-5.475000000000001	-0.19383438799535302	-0.19383438694581276
1.196	-5.48	-0.19324411427500285	-0.19324411326602187
1.197	-5.484999999999999	-0.19265813452744737	-0.19265813355729708
1.198	-5.49	-0.1920763991701608	-0.19207639823719352
1.199	-5.495000000000001	-0.1914988594035234	-0.1914988585061675
1.2	-5.5	-0.19092546719509396	-0.19092546633185045
1.201	-5.505000000000001	-0.19035617526427212	-0.1903561744337111
1.202	-5.51	-0.18979093706733038	-0.18979093626808735
1.203	-5.515000000000001	-0.18922970678280954	-0.18922970601358224
1.204	-5.52	-0.18867243929726907	-0.1886724385568145
1.205	-5.525	-0.18811909019137538	-0.1881190894785066
1.206	-5.529999999999999	-0.18756961572632713	-0.18756961503991082
1.207	-5.535	-0.18702397283059954	-0.1870239721695533
1.208	-5.539999999999999	-0.18648211908700665	-0.1864821184502964
1.209	-5.545	-0.18594401272006544	-0.18594401210670322
1.21	-5.550000000000001	-0.1854096125836607	-0.18540961199270226
1.211	-5.555	-0.18487887814899198	-0.18487887757953494
1.212	-5.559999999999999	-0.1843517694928114	-0.18435176894399302
1.213	-5.565000000000001	-0.18382824728592198	-0.1838282467569174
1.214	-5.57	-0.18330827278195203	-0.18330827227197236
1.215	-5.574999999999999	-0.18279180780638143	-0.1827918073146721
1.216	-5.58	-0.1822788147458219	-0.18227881427166104
1.217	-5.585000000000001	-0.18176925653753953	-0.18176925608023653
1.218	-5.59	-0.18126309665921783	-0.18126309621811165
1.219	-5.595000000000001	-0.18076029911894967	-0.18076029869340768
1.22	-5.6	-0.18026082844545582	-0.18026082803487245
1.221	-5.605	-0.17976464967852407	-0.17976464928231936
1.222	-5.609999999999999	-0.17927172835965668	-0.17927172797727528
1.223	-5.615	-0.178782030522934	-0.1787820301538441
1.224	-5.620000000000001	-0.17829552268607185	-0.17829552232976384
1.225	-5.625	-0.17781217184168122	-0.177812171497667
1.226	-5.629999999999999	-0.17733194544872094	-0.17733194511653272
1.227	-5.635000000000002	-0.17685481142413148	-0.17685481110332082
1.228	-5.640000000000001	-0.17638073813465774	-0.17638073782479496
1.229	-5.645	-0.17590969438884416	-0.1759096940895172
1.23	-5.65	-0.17544164942920593	-0.17544164914001975
1.231	-5.655000000000001	-0.17497657292456792	-0.1749765726451436
1.232	-5.66	-0.17451443496256727	-0.17451443469254133
1.233	-5.665000000000001	-0.17405520604231592	-0.17405520578133984
1.234	-5.67	-0.17359885706722175	-0.17359885681496098
1.235	-5.675000000000001	-0.1731453593379579	-0.17314535909409143
1.236	-5.68	-0.17269468454558393	-0.17269468430980367
1.2369999999999999	-5.684999999999999	-0.1722468047648101	-0.1722468045368204
1.238	-5.6899999999999995	-0.17180169244740276	-0.17180169222691977
1.2389999999999999	-5.695	-0.17135932041572757	-0.17135932020247863
1.24	-5.699999999999999	-0.1709196618564273	-0.17091966165015063
1.2409999999999999	-5.704999999999998	-0.17048269031423	-0.17048269011467426
1.242	-5.710000000000001	-0.17004837968588463	-0.1700483794928083
1.2429999999999999	-5.715	-0.16961670421422426	-0.16961670402739526
1.244	-5.719999999999999	-0.16918763848234397	-0.16918763830153946
1.2449999999999999	-5.725	-0.1687611574079074	-0.16876115723291302
1.246	-5.73	-0.16833723623755922	-0.16833723606816914
1.2469999999999999	-5.734999999999999	-0.1679158505414577	-0.16791585037747392
1.248	-5.74	-0.16749697620791398	-0.16749697604914623
1.2489999999999999	-5.744999999999999	-0.16708058943814075	-0.16708058928440608
1.25	-5.75	-0.16666666674110553	-0.16666666659222792
1.251	-5.754999999999999	-0.16625518492848612	-0.16625518478429635
1.252	-5.76	-0.16584612110972752	-0.16584612097006288
1.253	-5.765000000000001	-0.1654394526871957	-0.16543945255189949
1.254	-5.77	-0.16503515735142876	-0.1650351572203503
1.255	-5.774999999999999	-0.1646332130764781	-0.16463321294947242
1.256	-5.780000000000001	-0.16423359811534496	-0.1642335979922724
1.257	-5.785	-0.16383629099550354	-0.16383629087622986
1.258	-5.789999999999999	-0.16344127051451154	-0.1634412703989074
1.259	-5.795	-0.16304851573570675	-0.16304851562364764
1.26	-5.800000000000001	-0.16265800598398597	-0.16265800587535204
1.261	-5.805	-0.16226972084166583	-0.16226972073634155
1.262	-5.8100000000000005	-0.16188364014442194	-0.16188364004229613
1.263	-5.8149999999999995	-0.16149974397730765	-0.16149974387827323
1.264	-5.82	-0.16111801267084583	-0.16111801257479957
1.265	-5.824999999999999	-0.16073842679719816	-0.16073842670404062
1.266	-5.83	-0.16036096716640486	-0.16036096707604025
1.267	-5.834999999999999	-0.1599856148226949	-0.15998561473503087
1.268	-5.84	-0.1596123510408675	-0.159612350955815
1.269	-5.844999999999999	-0.15924115732273986	-0.15924115724021318
1.27	-5.85	-0.1588720153936625	-0.15887201531357886
1.271	-5.855	-0.15850490719909732	-0.15850490712137696
1.272	-5.859999999999999	-0.15813981490126167	-0.1581398148258277
1.273	-5.864999999999998	-0.15777672087583236	-0.1577767208026106
1.274	-5.870000000000001	-0.15741560770871316	-0.15741560763763207
1.275	-5.875	-0.1570564581928565	-0.15705645812384703
1.276	-5.879999999999999	-0.1566992553251499	-0.15669925525814551
1.277	-5.885	-0.15634398230335447	-0.15634398223829093
1.278	-5.890000000000001	-0.15599062252310006	-0.1559906224599153
1.279	-5.895	-0.15563915957493626	-0.15563915951357055
1.28	-5.9	-0.1552895772414358	-0.1552895771818313
1.281	-5.904999999999999	-0.1549418594943487	-0.1549418594364497
1.282	-5.91	-0.15459599049181025	-0.15459599043556307
1.283	-5.914999999999999	-0.15425195457559718	-0.15425195452094967
1.284	-5.92	-0.15390973626843235	-0.1539097362153344
1.285	-5.925000000000001	-0.1535693202713394	-0.1535693202197425
1.286	-5.93	-0.15323069146104124	-0.1532306914108987
1.287	-5.934999999999999	-0.15289383488740776	-0.15289383483867436
1.288	-5.940000000000001	-0.15255873577094609	-0.15255873572357811
1.289	-5.945	-0.1522253795003357	-0.15222537945429096
1.29	-5.949999999999999	-0.15189375163000704	-0.15189375158524485
1.291	-5.955	-0.1515638378777614	-0.15156383783424235
1.292	-5.960000000000001	-0.1512356241224339	-0.15123562408011984
1.293	-5.965	-0.15090909640159422	-0.1509090963604484
1.294	-5.970000000000001	-0.15058424090928985	-0.15058424086927671
1.295	-5.975	-0.15026104399382706	-0.15026104395491224
1.296	-5.98	-0.14993949215558866	-0.14993949211773885
1.297	-5.984999999999999	-0.1496195720448917	-0.14961957200807485
1.298	-5.99	-0.1493012704598806	-0.1493012704240656
1.299	-5.994999999999999	-0.14898457434445478	-0.1489845743096115
1.3	-6.	-0.14866947078623313	-0.14866947075233256

==> pics/dos_data_mott.txt <==
-1.686312467247908786e-01 1.209071453765724335e-01
-1.619112137815812702e-01 2.293143520311361483e-01
-1.551911808383716340e-01 3.053556459233546239e-01
-1.484711478951620256e-01 3.780487419436089347e-01
-1.417511149519524172e-01 4.461287653402635223e-01
-1.350310820087428088e-01 5.155480678857027321e-01
-1.283110490655331726e-01 5.849673704311461053e-01
-1.215910161223235642e-01 6.577348708485539763e-01
-1.148709831791139557e-01 7.375707889956691909e-01
-1.081509502359043473e-01 8.188947950858790348e-01
-1.014309172926947111e-01 9.156949157842915188e-01
-9.471088434948510271e-02 1.005277809958689206e+00
-8.799085140627549428e-02 1.125961742143797295e+00
-8.127081846306588586e-02 1.251481960143965511e+00
-7.455078551985624968e-02 1.402746099559701642e+00
-6.783075257664664126e-02 1.590319584786990204e+00
-6.111071963343703284e-02 1.836895756958043302e+00
-5.439068669022741748e-02 2.289572109247925535e+00
-4.767065374701779518e-02 2.624689514033206272e+00
-4.095062080380817982e-02 2.653856037717898797e+00
-3.423058786059857139e-02 2.674838077715556039e+00
-2.751055491738894909e-02 2.708171247640901669e+00
-2.079052197417932679e-02 2.720819995157230942e+00
-1.407048903096971837e-02 2.768438809336311923e+00
-7.350456087760109947e-03 2.812337403657652057e+00
-6.304231445505015241e-04 2.831980164506522790e+00
6.089609798659120776e-03 2.876920420388018762e+00
1.280964274186874308e-02 2.934881445771630570e+00
1.952967568507835150e-02 2.971786026760418142e+00
2.624970862828797380e-02 3.034434529164758310e+00
3.296974157149759610e-02 3.084285475258496501e+00
3.968977451470720452e-02 3.153853586598247105e+00
4.640980745791681294e-02 3.138972707167284604e+00
5.312984040112642137e-02 2.465984934901993775e+00
5.984987334433604367e-02 2.102147432814945649e+00
6.656990628754566597e-02 1.854306385892269482e+00
7.328993923075527439e-02 1.638756847334774003e+00
8.000997217396489669e-02 1.467180307495767222e+00
8.673000511717451899e-02 1.299919222691751974e+00
9.345003806038412741e-02 1.154161008665471666e+00
1.001700710035937358e-01 1.005352214355843987e+00
1.068901039468033443e-01 8.528976045856305754e-01
1.136101368900129527e-01 6.902495924052075571e-01
1.203301698332225889e-01 5.015600412205957204e-01
1.270502027764322250e-01 1.691955991300465867e-01
1.337702357196418335e-01 0.000000000000000000e+00
1.404902686628514419e-01 0.000000000000000000e+00
1.472103016060610503e-01 0.000000000000000000e+00
1.539303345492706587e-01 0.000000000000000000e+00
1.606503674924802672e-01 0.000000000000000000e+00
1.673704004356898756e-01 0.000000000000000000e+00
1.740904333788994840e-01 0.000000000000000000e+00
1.808104663221091202e-01 0.000000000000000000e+00
1.875304992653187564e-01 0.000000000000000000e+00
1.942505322085283648e-01 0.000000000000000000e+00
2.009705651517379732e-01 0.000000000000000000e+00
2.076905980949475816e-01 0.000000000000000000e+00
2.144106310381571900e-01 0.000000000000000000e+00
2.211306639813667985e-01 0.000000000000000000e+00
2.278506969245764346e-01 0.000000000000000000e+00
2.345707298677860708e-01 0.000000000000000000e+00
2.412907628109956792e-01 0.000000000000000000e+00
2.480107957542052877e-01 0.000000000000000000e+00
2.547308286974149238e-01 0.000000000000000000e+00
2.614508616406244768e-01 0.000000000000000000e+00
2.681708945838341407e-01 0.000000000000000000e+00
2.748909275270436936e-01 0.000000000000000000e+00
2.816109604702533575e-01 0.000000000000000000e+00
2.883309934134629660e-01 0.000000000000000000e+00
2.950510263566725744e-01 0.000000000000000000e+00
3.017710592998822383e-01 0.000000000000000000e+00
3.084910922430917912e-01 0.000000000000000000e+00
3.152111251863014552e-01 0.000000000000000000e+00
3.219311581295110081e-01 0.000000000000000000e+00
3.286511910727206720e-01 0.000000000000000000e+00
3.353712240159302804e-01 0.000000000000000000e+00
3.420912569591398888e-01 0.000000000000000000e+00
3.488112899023494973e-01 0.000000000000000000e+00
3.555313228455591057e-01 0.000000000000000000e+00
3.622513557887687141e-01 0.000000000000000000e+00
3.689713887319783781e-01 0.000000000000000000e+00
3.756914216751879865e-01 0.000000000000000000e+00
3.824114546183975949e-01 0.000000000000000000e+00
3.891314875616072033e-01 0.000000000000000000e+00
3.958515205048168117e-01 0.000000000000000000e+00
4.025715534480264202e-01 0.000000000000000000e+00
4.092915863912360286e-01 0.000000000000000000e+00
4.160116193344456925e-01 0.000000000000000000e+00
4.227316522776553009e-01 0.000000000000000000e+00
4.294516852208649094e-01 0.000000000000000000e+00
4.361717181640745178e-01 0.000000000000000000e+00
4.428917511072841262e-01 0.000000000000000000e+00
4.496117840504937346e-01 0.000000000000000000e+00
4.563318169937033431e-01 0.000000000000000000e+00
4.630518499369129515e-01 0.000000000000000000e+00
4.697718828801225599e-01 0.000000000000000000e+00
4.764919158233322238e-01 0.000000000000000000e+00
4.832119487665418323e-01 0.000000000000000000e+00
4.899319817097514407e-01 0.000000000000000000e+00
4.966520146529610491e-01 0.000000000000000000e+00
5.033720475961707130e-01 0.000000000000000000e+00
5.100920805393802659e-01 0.000000000000000000e+00
5.168121134825898189e-01 0.000000000000000000e+00
5.235321464257994828e-01 0.000000000000000000e+00
5.302521793690091467e-01 0.000000000000000000e+00
5.369722123122186996e-01 0.000000000000000000e+00
5.436922452554283636e-01 0.000000000000000000e+00
5.504122781986380275e-01 0.000000000000000000e+00
5.571323111418475804e-01 0.000000000000000000e+00
5.638523440850571333e-01 0.000000000000000000e+00
5.705723770282667973e-01 0.000000000000000000e+00
5.772924099714764612e-01 0.000000000000000000e+00
5.840124429146860141e-01 0.000000000000000000e+00
5.907324758578956780e-01 0.000000000000000000e+00
5.974525088011053420e-01 0.000000000000000000e+00
6.041725417443148949e-01 0.000000000000000000e+00
6.108925746875244478e-01 0.000000000000000000e+00
6.176126076307341117e-01 0.000000000000000000e+00
6.243326405739437757e-01 0.000000000000000000e+00
6.310526735171533286e-01 0.000000000000000000e+00
6.377727064603629925e-01 0.000000000000000000e+00
6.444927394035726564e-01 0.000000000000000000e+00
6.512127723467822094e-01 0.000000000000000000e+00
6.579328052899917623e-01 0.000000000000000000e+00
6.646528382332014262e-01 0.000000000000000000e+00
6.713728711764110901e-01 0.000000000000000000e+00
6.780929041196206430e-01 0.000000000000000000e+00
6.848129370628301960e-01 0.000000000000000000e+00
6.915329700060399709e-01 0.000000000000000000e+00
6.982530029492495238e-01 0.000000000000000000e+00
7.049730358924590767e-01 0.000000000000000000e+00
7.116930688356687407e-01 0.000000000000000000e+00
7.184131017788784046e-01 0.000000000000000000e+00
7.251331347220879575e-01 0.000000000000000000e+00
7.318531676652975104e-01 0.000000000000000000e+00
7.385732006085071744e-01 0.000000000000000000e+00
7.452932335517168383e-01 0.000000000000000000e+00
7.520132664949263912e-01 0.000000000000000000e+00
7.587332994381360551e-01 0.000000000000000000e+00
7.654533323813457191e-01 0.000000000000000000e+00
7.721733653245552720e-01 0.000000000000000000e+00
7.788933982677648249e-01 0.000000000000000000e+00
7.856134312109744888e-01 0.000000000000000000e+00
7.923334641541841528e-01 0.000000000000000000e+00
7.990534970973937057e-01 0.000000000000000000e+00
8.057735300406033696e-01 0.000000000000000000e+00
8.124935629838130335e-01 0.000000000000000000e+00
8.192135959270225865e-01 0.000000000000000000e+00
8.259336288702321394e-01 0.000000000000000000e+00
8.326536618134418033e-01 0.000000000000000000e+00
8.393736947566513562e-01 0.000000000000000000e+00
8.460937276998610201e-01 0.000000000000000000e+00
8.528137606430706841e-01 0.000000000000000000e+00
8.595337935862802370e-01 0.000000000000000000e+00
8.662538265294899009e-01 0.000000000000000000e+00
8.729738594726995649e-01 1.488831987067836538e-01
8.796938924159091178e-01 4.657715261891382519e-01
8.864139253591186707e-01 6.574372532599401797e-01
8.931339583023283346e-01 8.180763467171575654e-01
8.998539912455379985e-01 9.627184947861437969e-01
9.065740241887475515e-01 1.116512383705145162e+00
9.132940571319572154e-01 1.261972980142765710e+00
9.200140900751668793e-01 1.419338280125239882e+00
9.267341230183764322e-01 1.599694538828509760e+00
9.334541559615859851e-01 1.796791786891613452e+00
9.401741889047956491e-01 2.043442363459755828e+00
9.468942218480053130e-01 2.401401918171635508e+00
9.536142547912148659e-01 3.048348151432746622e+00
9.603342877344245299e-01 3.129820966317164999e+00
9.670543206776341938e-01 3.065237949586889332e+00
9.737743536208437467e-01 3.010401908883791222e+00
9.804943865640532996e-01 2.969256277257179111e+00
9.872144195072629635e-01 2.908393480384444452e+00
9.939344524504726275e-01 2.882649558968974901e+00
1.000654485393682069e+00 2.843884868051363757e+00
1.007374518336891844e+00 2.792025003234226421e+00
1.014094551280101619e+00 2.773721521534326495e+00
1.020814584223311172e+00 2.753929951891146199e+00
1.027534617166520725e+00 2.719927142391395769e+00
1.034254650109730278e+00 2.696712970479093308e+00
1.040974683052939831e+00 2.676698187644448446e+00
1.047694715996149384e+00 2.667025616014322864e+00
1.054414748939358937e+00 2.361521161296654903e+00
1.061134781882568712e+00 1.882654461208144614e+00
1.067854814825778487e+00 1.639352082512026021e+00
1.074574847768988040e+00 1.449248847781475114e+00
1.081294880712197592e+00 1.286898453189670111e+00
1.088014913655407145e+00 1.152152089942301227e+00
1.094734946598616698e+00 1.041363942578782620e+00
1.101454979541826251e+00 9.427781163486534943e-01
1.108175012485036026e+00 8.462756132388031816e-01
1.114895045428245801e+00 7.617522180709899171e-01
1.121615078371455354e+00 6.820651087181837102e-01
1.128335111314664907e+00 6.089999907121559364e-01
1.135055144257874460e+00 5.369765342662956575e-01
1.141775177201084013e+00 4.700125768269626247e-01
1.148495210144293566e+00 3.968730544237800695e-01
1.155215243087503341e+00 3.281233914527099116e-01
1.161935276030713116e+00 2.459809369938164569e-01
1.168655308973922669e+00 1.412939501969925904e-01


==> pics/dos_data_semi.txt <==
7.015165180028513081e-01 8.365662982717064766e-02
7.045164352058446156e-01 1.523004996381255860e-01
7.075163524088379230e-01 1.963510981067476402e-01
7.105162696118310084e-01 2.354632886752949517e-01
7.135161868148243158e-01 2.712173618717952372e-01
7.165161040178175123e-01 3.003539684821918687e-01
7.195160212208107087e-01 3.278115164065872333e-01
7.225159384238040161e-01 3.568493548589934949e-01
7.255158556267971015e-01 3.858871933113998676e-01
7.285157728297904089e-01 4.057395930696626740e-01
7.315156900327837164e-01 4.330983728360605634e-01
7.345156072357768018e-01 4.543335268063576904e-01
7.375155244387701092e-01 4.804083205187225647e-01
7.405154416417633056e-01 5.043102147550383441e-01
7.435153588447565021e-01 5.275207318853818439e-01
7.465152760477498095e-01 5.455953047996348060e-01
7.495151932507430059e-01 5.746331432520197513e-01
7.525151104537362023e-01 5.933003251143023071e-01
7.555150276567295098e-01 6.113748980285552692e-01
7.585149448597225952e-01 6.448573035910236673e-01
7.615148620627159026e-01 6.566107143931639856e-01
7.645147792657092101e-01 6.783397091534922874e-01
7.675146964687022955e-01 7.070812431318944657e-01
7.705146136716956029e-01 7.242669026241349561e-01
7.735145308746887993e-01 7.475761879124335207e-01
7.765144480776819957e-01 7.731571408348191232e-01
7.795143652806753032e-01 7.971578032291549709e-01
7.825142824836684996e-01 8.196769432534397604e-01
7.855141996866616960e-01 8.343933987956760889e-01
7.885141168896550035e-01 8.730117485742164840e-01
7.915140340926480889e-01 8.821971872683448401e-01
7.945139512956413963e-01 9.194327828348319853e-01
7.975138684986347037e-01 9.272354673169751482e-01
8.005137857016277891e-01 9.715823702595958178e-01
8.035137029046210966e-01 9.864963621178044484e-01
8.065136201076142930e-01 1.006348761876044939e+00
8.095135373106074894e-01 1.046843706656648942e+00
8.125134545136007969e-01 1.063831829832886600e+00
8.155133717165939933e-01 1.090795536967223534e+00
8.185132889195871897e-01 1.118253084891648097e+00
8.215132061225804971e-01 1.152426867560126356e+00
8.245131233255735825e-01 1.183440069172560394e+00
8.275130405285668900e-01 1.202502323666827078e+00
8.305129577315600864e-01 1.246849226609401784e+00
8.335128749345532828e-01 1.263837349785685626e+00
8.365127921375465903e-01 1.305912585094274103e+00
8.395127093405397867e-01 1.325369912220497381e+00
8.425126265435329831e-01 1.383544357283360338e+00
8.455125437465262905e-01 1.395297768085524970e+00
8.485124609495194870e-01 1.450805472882247926e+00
8.515123781525126834e-01 1.472633235800607121e+00
8.545122953555059908e-01 1.526659418227363174e+00
8.575122125584990762e-01 1.557376315365792907e+00
8.605121297614923837e-01 1.608439453052507462e+00
8.635120469644855801e-01 1.642218163088919436e+00
8.665119641674787765e-01 1.696343113673737690e+00
8.695118813704720839e-01 1.753332340840535020e+00
8.725117985734652803e-01 1.784938151400911277e+00
8.755117157764584768e-01 1.864742823066094068e+00
8.785116329794517842e-01 1.904645158898652380e+00
8.815115501824449806e-01 1.998376140841890303e+00
8.845114673854381770e-01 2.037982172200518249e+00
8.875113845884314845e-01 2.145046855474016301e+00
8.905113017914245699e-01 2.213690725284977123e+00
8.935112189944178773e-01 2.326088889090550005e+00
8.965111361974110737e-01 2.498143020328865038e+00
8.995110534004042702e-01 2.713655141087973455e+00
9.025109706033975776e-01 2.901709713922604905e+00
9.055108878063907740e-01 2.868326076518031620e+00
9.085108050093839704e-01 2.876820138106256586e+00
9.115107222123772779e-01 2.860325855720025512e+00
9.145106394153704743e-01 2.877709051528162476e+00
9.175105566183636707e-01 2.863585204934071538e+00
9.205104738213569782e-01 2.855189911503953848e+00
9.235103910243500636e-01 2.886993258380398775e+00
9.265103082273433710e-01 2.850152735445883323e+00
9.295102254303365674e-01 2.864770422829981733e+00
9.325101426333297638e-01 2.859930783088020068e+00
9.355100598363230713e-01 2.868918685466145924e+00
9.385099770393162677e-01 2.845115559387707549e+00
9.415098942423094641e-01 2.858844333350004874e+00
9.445098114453027716e-01 2.843337732543787855e+00
9.475097286482958570e-01 2.884622822588366109e+00
9.505096458512891644e-01 2.824374246207522532e+00
9.535095630542823608e-01 2.866251945200002815e+00
9.565094802572755572e-01 2.855782520451962458e+00
9.595093974602688647e-01 2.838399324643718913e+00
9.625093146632620611e-01 2.872375570996088090e+00
9.655092318662552575e-01 2.811435617509341345e+00
9.685091490692485650e-01 2.887783403644410107e+00
9.715090662722417614e-01 2.817262938831318841e+00
9.745089834752349578e-01 2.869214989940149785e+00
9.775089006782282652e-01 2.828226204369576280e+00
9.805088178812214617e-01 2.864770422829981733e+00
9.835087350842146581e-01 2.843634037017897409e+00
9.865086522872078545e-01 2.833362148585543583e+00
9.895085694902010509e-01 2.851634257815903961e+00
9.925084866931943584e-01 2.832176930689631611e+00
9.955084038961875548e-01 2.869116221782042508e+00
9.985083210991808622e-01 2.827139754631457169e+00
1.001508238302174059e+00 2.875042311262338224e+00
1.004508155505167366e+00 2.808176268295191846e+00
1.007508072708160451e+00 2.885116663378265667e+00
1.010507989911153759e+00 2.824473014365628476e+00
1.013507907114147066e+00 2.843337732543682606e+00
1.016507824317140152e+00 2.870992816784281310e+00
1.019507741520133237e+00 2.822003810415385061e+00
1.022507658723126545e+00 2.890845216542559548e+00
1.025507575926119852e+00 2.811336849351236289e+00
1.028507493129112937e+00 2.885808040484275416e+00
1.031507410332106245e+00 2.817262938831527563e+00
1.034507327535099552e+00 2.891042752858348663e+00
1.037507244738092638e+00 2.838991933591621830e+00
1.040507161941085945e+00 2.869412526256258644e+00
1.043507079144079253e+00 2.841362369383655384e+00
1.046506996347072338e+00 2.863782741249968122e+00
1.049506913550065645e+00 2.876326297316355696e+00
1.052506830753058953e+00 2.848671213075756992e+00
1.055506747956052038e+00 2.865955640725998510e+00
1.058506665159045346e+00 2.882153618638437553e+00
1.061506582362038653e+00 2.870696512310064286e+00
1.064506499565031739e+00 2.858449260717893736e+00
1.067506416768025046e+00 2.889363694172538910e+00
1.070506333971018353e+00 2.881857314164220085e+00
1.073506251174011439e+00 2.870992816784281310e+00
1.076506168377004524e+00 2.889561230488328025e+00
1.079506085579997832e+00 2.876326297316355696e+00
1.082506002782991139e+00 2.881264705216211919e+00
1.085505919985984224e+00 2.910401311826618542e+00
1.088505837188977532e+00 2.887487099170512828e+00
1.091505754391970839e+00 2.924031317630809035e+00
1.094505671594963925e+00 2.897857755760443244e+00
1.097505588797957232e+00 2.942994803967291517e+00
1.100505506000950540e+00 2.766594873776611951e+00
1.103505423203943625e+00 2.550687680385598455e+00
1.106505340406936932e+00 2.370435792033258160e+00
1.109505257609930240e+00 2.277494955353785766e+00
1.112505174812923325e+00 2.179912015248423707e+00
1.115505092015916633e+00 2.079859871193181498e+00
1.118505009218909940e+00 2.033833909564385145e+00
1.121504926421903026e+00 1.938818941567058918e+00
1.124504843624896333e+00 1.885977977036460862e+00
1.127504760827889640e+00 1.834223462243599112e+00
1.130504678030882726e+00 1.784938151400911277e+00
1.133504595233876033e+00 1.718961021856117766e+00
1.136504512436869341e+00 1.685379848135521774e+00
1.139504429639862426e+00 1.630662288602878984e+00
1.142504346842855512e+00 1.582364659340084190e+00
1.145504264045848819e+00 1.561524578001908914e+00
1.148504181248842126e+00 1.507695931891042118e+00
1.151504098451835212e+00 1.467596059742482417e+00
1.154504015654828519e+00 1.431545682072085102e+00
1.157503932857821827e+00 1.405964729149622228e+00
1.160503850060814912e+00 1.355395432252916477e+00
1.163503767263808220e+00 1.331888610648686910e+00
1.166503684466801527e+00 1.288726925601985984e+00
1.169503601669794612e+00 1.271541266109746049e+00
1.172503518872787920e+00 1.229959871591256970e+00
1.175503436075781227e+00 1.201613410244770197e+00
1.178503353278774313e+00 1.171587890212351102e+00
1.181503270481767620e+00 1.146500778080085992e+00
1.184503187684760928e+00 1.120129679893633101e+00
1.187503104887754013e+00 1.096030249341296559e+00
1.190503022090747320e+00 1.050794432976743131e+00
1.193502939293740628e+00 1.032028482956403481e+00
1.196502856496733713e+00 1.015830505044252430e+00
1.199502773699726799e+00 9.799776636896769810e-01
1.202502690902720106e+00 9.579523644554405193e-01
1.205502608105713414e+00 9.390876462770367805e-01
1.208502525308706721e+00 9.130128525648099069e-01
1.211502442511699806e+00 8.782464609483222606e-01
1.214502359714693114e+00 8.644189188280642089e-01
1.217502276917686199e+00 8.362699937976713072e-01
1.220502194120679507e+00 8.213560019395239609e-01
1.223502111323672814e+00 7.900464958530261095e-01
1.226502028526665899e+00 7.687125737247284540e-01
1.229501945729659207e+00 7.456008247524611443e-01
1.232501862932652514e+00 7.206124807780571739e-01
1.235501780135645600e+00 6.996736312817649628e-01
1.238501697338638907e+00 6.827842762635797369e-01
1.241501614541632215e+00 6.528575243891115987e-01
1.244501531744625300e+00 6.365607783188840241e-01
1.247501448947618607e+00 6.100909119745598908e-01
1.250501366150611915e+00 5.873742356341976611e-01
1.253501283353605000e+00 5.692996627199453652e-01
1.256501200556598308e+00 5.414470421635967368e-01
1.259501117759591393e+00 5.218909468793223594e-01
1.262501034962584701e+00 4.978902844849119047e-01
1.265500952165578008e+00 4.724080997206280830e-01
1.268500869368571093e+00 4.504815686443204292e-01
1.271500786571564401e+00 4.273698196719645237e-01
1.274500703774557486e+00 3.977393722715510394e-01
1.277500620977550794e+00 3.747263914572576127e-01
1.280500538180544101e+00 3.438119580027984012e-01
1.283500455383537187e+00 3.174408598164303319e-01
1.286500372586530494e+00 2.861313537300145815e-01
1.289500289789523801e+00 2.517600347455136722e-01
1.292500206992516887e+00 2.153145844430049971e-01
1.295500124195510194e+00 1.683009412343613453e-01
1.298500041398503502e+00 9.906446247538258643e-02


==> pics/dv_min_T04kp0_overV.dat <==
-0.5	0.5854101966249685
-0.499	0.5843884142516728
-0.498	0.5833665653141773
-0.497	0.5823446495003326
-0.496	0.5813226664959945
-0.495	0.5803006159850068
-0.494	0.5792784976491858
-0.493	0.5782563111683031
-0.492	0.5772340562200693
-0.491	0.5762117324801163
-0.49	0.575189339621981
-0.489	0.574166877317088
-0.488	0.5731443452347313
-0.487	0.5721217430420573
-0.486	0.5710990704040473
-0.485	0.5700763269834985
-0.484	0.5690535124410071
-0.483	0.5680306264349486
-0.482	0.5670076686214605
-0.481	0.5659846386544225
-0.48	0.5649615361854384
-0.479	0.5639383608638164
-0.478	0.5629151123365502
-0.477	0.5618917902482992
-0.476	0.5608683942413688
-0.475	0.5598449239556906
-0.474	0.5588213790288021
-0.473	0.5577977590958267
-0.472	0.5567740637894529
-0.471	0.5557502927399129
-0.47	0.5547264455749632
-0.469	0.5537025219198619
-0.46799999999999997	0.552678521397348
-0.46699999999999997	0.5516544436276193
-0.46599999999999997	0.550630288228311
-0.46499999999999997	0.5496060548144737
-0.46399999999999997	0.54858174299855
-0.463	0.5475573523903533
-0.462	0.5465328825970441
-0.461	0.5455083332231069
-0.46	0.5444837038703277
-0.459	0.5434589941377695
-0.458	0.542434203621749
-0.457	0.5414093319158123
-0.456	0.540384378610711
-0.455	0.5393593432943768
-0.454	0.5383342255518978
-0.453	0.5373090249654923
-0.452	0.5362837411144838
-0.451	0.5352583735752756
-0.45	0.5342329219213245
-0.449	0.5332073857231148
-0.448	0.5321817645481316
-0.447	0.5311560579608339
-0.446	0.530130265522628
-0.445	0.5291043867918396
-0.444	0.5280784213236862
-0.443	0.5270523686702493
-0.442	0.526026228380446
-0.441	0.525
-0.44	0.5239736830714132
-0.439	0.5229472771339363
-0.438	0.5219207817235391
-0.437	0.52089419637288
-0.436	0.5198675206112774
-0.435	0.518840753964677
-0.434	0.5178138959556223
-0.433	0.516786946103223
-0.432	0.5157599039231231
-0.431	0.5147327689274689
-0.43	0.5137055406248769
-0.429	0.5126782185204009
-0.428	0.5116508021154991
-0.427	0.5106232909079998
-0.426	0.5095956843920694
-0.425	0.5085679820581752
-0.424	0.507540183393054
-0.423	0.5065122878796745
-0.422	0.5054842949972035
-0.421	0.5044562042209688
-0.42	0.5034280150224242
-0.419	0.5023997268691112
-0.418	0.5013713392246237
-0.417	0.5003428515485687
-0.416	0.49931426329652995
-0.415	0.4982855739200278
-0.414	0.4972567828664819
-0.413	0.4962278895791704
-0.41200000000000003	0.49519889349719165
-0.41100000000000003	0.4941697940554225
-0.41000000000000003	0.4931405906844782
-0.40900000000000003	0.49211128281067135
-0.40800000000000003	0.4910818698559698
-0.40700000000000003	0.4900523512379545
-0.406	0.48902272636977645
-0.405	0.48799299466011414
-0.404	0.48696315551312946
-0.403	0.4859332083284229
-0.402	0.4849031525009893
-0.401	0.48387298742117246
-0.4	0.482842712474619
-0.399	0.4818123270422317
-0.398	0.4807818305001229
-0.397	0.47975122221956656
-0.396	0.47872050156695
-0.395	0.4776896679037255
-0.394	0.4766587205863604
-0.393	0.47562765896628734
-0.392	0.4745964823898536
-0.391	0.47356519019826987
-0.39	0.47253378172755833
-0.389	0.4715022563085001
-0.388	0.47047061326658207
-0.387	0.46943885192194296
-0.386	0.46840697158931904
-0.385	0.4673749715779885
-0.384	0.4663428511917159
-0.383	0.4653106097286954
-0.382	0.46427824648149363
-0.381	0.4632457607369911
-0.38	0.46221315177632394
-0.379	0.46118041887482425
-0.378	0.46014756130195966
-0.377	0.4591145783212723
-0.376	0.45808146919031667
-0.375	0.4570482331605978
-0.374	0.4560148694775067
-0.373	0.45498137738025696
-0.372	0.4539477561018192
-0.371	0.45291400486885497
-0.37	0.45188012290165036
-0.369	0.45084610941404796
-0.368	0.4498119636133784
-0.367	0.44877768470039087
-0.366	0.44774327186918267
-0.365	0.446708724307128
-0.364	0.44567404119480547
-0.363	0.44463922170592507
-0.362	0.4436042650072538
-0.361	0.44256917025854065
-0.36	0.4415339366124404
-0.359	0.44049856321443603
-0.358	0.43946304920276114
-0.357	0.43842739370831996
-0.356	0.4373915958546074
-0.355	0.4363556547576274
-0.354	0.43531956952581036
-0.353	0.4342833392599296
-0.352	0.43324696305301635
-0.351	0.4322104399902738
-0.35	0.4311737691489899
-0.349	0.430136949598449
-0.348	0.4290999803998424
-0.347	0.4280628606061771
-0.346	0.4270255892621843
-0.345	0.4259881654042255
-0.344	0.424950588060198
-0.34299999999999997	0.42391285624943903
-0.34199999999999997	0.4228749689826283
-0.34099999999999997	0.4218369252616892
-0.33999999999999997	0.420798724079689
-0.33899999999999997	0.4197603644207368
-0.33799999999999997	0.418721845259881
-0.33699999999999997	0.417683165563005
-0.33599999999999997	0.4166443242867208
-0.33499999999999996	0.4156053203782618
-0.33399999999999996	0.4145661527753743
-0.33299999999999996	0.41352682040620603
-0.33199999999999996	0.41248732218919487
-0.33099999999999996	0.4114476570329548
-0.32999999999999996	0.4104078238361605
-0.32899999999999996	0.4093678214874301
-0.32799999999999996	0.40832764886520717
-0.32699999999999996	0.4072873048376391
-0.32599999999999996	0.40624678826245575
-0.32499999999999996	0.4052060979868449
-0.324	0.40416523284732675
-0.323	0.40312419166962565
-0.322	0.4020829732685408
-0.321	0.4010415764478149
-0.32	0.39999999999999997
-0.319	0.3989582427063224
-0.318	0.39791630333654493
-0.317	0.39687418064882785
-0.316	0.3958318733895858
-0.315	0.39478938029334554
-0.314	0.3937467000825987
-0.313	0.3927038314676542
-0.312	0.39166077314648695
-0.311	0.3906175238045858
-0.31	0.38957408211479794
-0.309	0.38853044673717135
-0.308	0.38748661631879455
-0.307	0.3864425894936347
-0.306	0.38539836488237167
-0.305	0.38435394109223164
-0.304	0.38330931671681534
-0.303	0.3822644903359267
-0.302	0.38121946051539596
-0.301	0.3801742258069024
-0.3	0.3791287847477919
-0.299	0.37808313586089415
-0.298	0.37703727765433437
-0.297	0.3759912086213443
-0.296	0.37494492724006845
-0.295	0.3738984319733686
-0.294	0.3728517212686234
-0.293	0.37180479355752727
-0.292	0.3707576472558831
-0.29100000000000004	0.3697102807633941
-0.29000000000000004	0.3686626924634504
-0.28900000000000003	0.3676148807229137
-0.28800000000000003	0.36656684389189687
-0.28700000000000003	0.36551858030354123
-0.28600000000000003	0.36447008827378924
-0.28500000000000003	0.3634213661011537
-0.28400000000000003	0.3623724120664835
-0.28300000000000003	0.3613232244327246
-0.28200000000000003	0.3602738014446778
-0.281	0.3592241413287523
-0.28	0.3581742422927143
-0.279	0.3571241025254326
-0.278	0.3560737201966189
-0.277	0.3550230934565641
-0.276	0.35397222043586996
-0.275	0.3529210992451761
-0.274	0.3518697279748825
-0.273	0.3508181046948671
-0.272	0.34976622745419816
-0.271	0.3487140942808425
-0.27	0.34766170318136735
-0.269	0.34660905214063825
-0.268	0.34555613912151073
-0.267	0.344502962064517
-0.266	0.34344951888754693
-0.265	0.3423958074855236
-0.264	0.3413418257300724
-0.263	0.34028757146918487
-0.262	0.3392330425268766
-0.261	0.338178236702838
-0.26	0.33712315177207974
-0.259	0.3360677854845716
-0.258	0.3350121355648739
-0.257	0.3339561997117634
-0.256	0.3328999755978511
-0.255	0.3318434608691944
-0.254	0.3307866531449005
-0.253	0.32972955001672366
-0.252	0.3286721490486544
-0.251	0.32761444777650106
-0.25	0.32655644370746373
-0.249	0.32549813431969954
-0.248	0.32443951706188073
-0.247	0.3233805893527433
-0.246	0.32232134858062744
-0.245	0.32126179210300954
-0.244	0.3202019172460246
-0.243	0.3191417213039797
-0.242	0.31808120153885805
-0.241	0.3170203551798133
-0.24	0.31595917942265417
-0.239	0.3148976714293187
-0.238	0.31383582832733814
-0.237	0.3127736472092908
-0.236	0.3117111251322442
-0.235	0.3106482591171869
-0.23399999999999999	0.3095850461484484
-0.23299999999999998	0.30852148317310746
-0.23199999999999998	0.3074575671003891
-0.23099999999999998	0.30639329480104843
-0.22999999999999998	0.3053286631067428
-0.22899999999999998	0.3042636688093903
-0.22799999999999998	0.3031983086605162
-0.22699999999999998	0.3021325793705848
-0.22599999999999998	0.301066477608318
-0.22499999999999998	0.29999999999999993
-0.22399999999999998	0.29893314312876673
-0.22299999999999998	0.29786590353388137
-0.22199999999999998	0.2967982777099938
-0.22099999999999997	0.2957302621063847
-0.21999999999999997	0.29466185312619386
-0.21899999999999997	0.2935930471256315
-0.21799999999999997	0.2925238404131735
-0.21699999999999997	0.29145422924873854
-0.21599999999999997	0.2903842098428479
-0.21499999999999997	0.289313778355767
-0.21399999999999997	0.2882429308966283
-0.21299999999999997	0.28717166352253465
-0.21199999999999997	0.2860999722376435
-0.21100000000000002	0.28502785299223066
-0.21000000000000002	0.2839553016817328
-0.20900000000000002	0.2828823141457695
-0.20800000000000002	0.28180888616714295
-0.20700000000000002	0.28073501347081503
-0.20600000000000002	0.2796606917228618
-0.20500000000000002	0.2785859165294033
-0.20400000000000001	0.27751068343551055
-0.203	0.2764349879240856
-0.202	0.2753588254147177
-0.201	0.2742821912625111
-0.2	0.27320508075688776
-0.199	0.2721274891203599
-0.198	0.271049411507276
-0.197	0.26997084300253493
-0.196	0.2688917786202718
-0.195	0.2678122133025109
-0.194	0.2667321419177876
-0.193	0.26565155925973605
-0.192	0.26457046004564383
-0.191	0.26348883891497077
-0.19	0.26240669042783205
-0.189	0.2613240090634438
-0.188	0.26024078921853083
-0.187	0.25915702520569417
-0.186	0.25807271125173903
-0.185	0.25698784149595977
-0.184	0.255902409988383
-0.183	0.2548164106879648
-0.182	0.2537298374607435
-0.181	0.2526426840779441
-0.18	0.2515549442140351
-0.179	0.25046661144473403
-0.178	0.24937767924496226
-0.177	0.24828814098674526
-0.176	0.2471979899370592
-0.175	0.24610721925561893
-0.174	0.24501582199260932
-0.173	0.24392379108635384
-0.172	0.24283111936092275
-0.17099999999999999	0.24173779952367472
-0.16999999999999998	0.2406438241627338
-0.16899999999999998	0.23954918574439524
-0.16799999999999998	0.23845387661046255
-0.16699999999999998	0.23735788897550877
-0.16599999999999998	0.23626121492406352
-0.16499999999999998	0.23516384640772015
-0.16399999999999998	0.2340657752421629
-0.16299999999999998	0.23296699310410826
-0.16199999999999998	0.23186749152816188
-0.16099999999999998	0.23076726190358288
-0.15999999999999998	0.22966629547095763
-0.15899999999999997	0.22856458331877486
-0.15799999999999997	0.22746211637990343
-0.15699999999999997	0.22635888542796462
-0.15599999999999997	0.2252548810735997
-0.15499999999999997	0.22415009376062456
-0.15399999999999997	0.22304451376207182
-0.15299999999999997	0.22193813117611202
-0.15199999999999997	0.22083093592185332
-0.15099999999999997	0.21972291773501176
-0.14999999999999997	0.2186140661634507
-0.14899999999999997	0.21750437056258093
-0.14800000000000002	0.2163938200906205
-0.14700000000000002	0.21528240370370363
-0.14600000000000002	0.21417011015083892
-0.14500000000000002	0.21305692796870596
-0.14400000000000002	0.2119428454762872
-0.14300000000000002	0.2108278507693275
-0.14200000000000002	0.2097119317146149
-0.14100000000000001	0.20859507594407553
-0.14	0.2074772708486752
-0.139	0.20635850357212004
-0.138	0.2052387610043485
-0.137	0.20411802977480537
-0.136	0.20299629624548962
-0.135	0.20187354650376685
-0.134	0.20074976635493608
-0.133	0.199624941314541
-0.132	0.19849905660041503
-0.131	0.19737209712444856
-0.13	0.19624404748406682
-0.129	0.19511489195340626
-0.128	0.19398461447417534
-0.127	0.1928531986461873
-0.126	0.19172062771754958
-0.125	0.19058688457449494
-0.124	0.1894519517308385
-0.123	0.18831581131704353
-0.122	0.1871784450688785
-0.121	0.18603983431564655
-0.12	0.18489995996796793
-0.119	0.18375880250509413
-0.118	0.1826163419617325
-0.11699999999999999	0.1814725579143574
-0.11599999999999999	0.18032742946698418
-0.11499999999999999	0.1791809352363795
-0.11399999999999999	0.17803305333668148
-0.11299999999999999	0.17688376136339978
-0.11199999999999999	0.17573303637676607
-0.11099999999999999	0.17458085488440192
-0.10999999999999999	0.17342719282327007
-0.10899999999999999	0.1722720255408728
-0.10799999999999998	0.17111532777565874
-0.10699999999999998	0.1699570736365979
-0.10599999999999998	0.16879723658188045
-0.10499999999999998	0.1676357893966945
-0.10399999999999998	0.1664727041700334
-0.10299999999999998	0.16530795227048056
-0.10199999999999998	0.16414150432091656
-0.10099999999999998	0.16297333017209006
-0.09999999999999998	0.1618033988749894
-0.09899999999999998	0.16063167865194866
-0.09799999999999998	0.1594581368664164
-0.09699999999999998	0.15828273999131187
-0.09599999999999997	0.1571054535758868
-0.09499999999999997	0.15592624221100715
-0.09399999999999997	0.1547450694927614
-0.09299999999999997	0.1535618979842968
-0.09199999999999997	0.1523766891757775
-0.09099999999999997	0.15118940344235077
-0.08999999999999997	0.1499999999999999
-0.08899999999999997	0.14880843685915338
-0.08799999999999997	0.1476146707759089
-0.08699999999999997	0.14641865720072325
-0.08599999999999997	0.14522035022440483
-0.08499999999999996	0.14401970252123467
-0.08399999999999996	0.14281666528902842
-0.08300000000000002	0.14161118818593654
-0.08200000000000002	0.14040321926376423
-0.08100000000000002	0.1391927048975759
-0.08000000000000002	0.13797958971132707
-0.07900000000000001	0.13676381649925118
-0.07800000000000001	0.13554532614269832
-0.07700000000000001	0.13432405752210666
-0.07600000000000001	0.13309994742374986
-0.07500000000000001	0.13187293044088438
-0.07400000000000001	0.13064293886887568
-0.07300000000000001	0.12940990259385704
-0.07200000000000001	0.12817374897442324
-0.07100000000000001	0.12693440271582682
-0.07	0.1256917857360852
-0.069	0.12444581702336135
-0.068	0.12319641248391094
-0.067	0.12194348477982989
-0.066	0.12068694315575144
-0.065	0.11942669325356856
-0.064	0.11816263691415199
-0.063	0.11689467196494172
-0.062	0.11562269199216002
-0.061	0.11434658609627465
-0.06	0.11306623862918067
-0.059	0.11178152891141485
-0.057999999999999996	0.11049233092751724
-0.056999999999999995	0.10919851299745242
-0.055999999999999994	0.1078999374217526
-0.05499999999999999	0.10659646009778186
-0.05399999999999999	0.10528793010419923
-0.05299999999999999	0.10397418925035613
-0.05199999999999999	0.10265507158694712
-0.05099999999999999	0.10133040287378144
-0.04999999999999999	0.0999999999999999
-0.04899999999999999	0.0986636703514598
-0.04799999999999999	0.09732121111929333
-0.046999999999999986	0.09597240854283785
-0.045999999999999985	0.09461703707917539
-0.044999999999999984	0.09325485849042449
-0.043999999999999984	0.09188562083862446
-0.04299999999999998	0.0905090573765502
-0.04199999999999998	0.08912488532100428
-0.04099999999999998	0.08773280449304488
-0.03999999999999998	0.08633249580710786
-0.03899999999999998	0.0849236195880356
-0.03799999999999998	0.08350581369148043
-0.03699999999999998	0.082078691398927
-0.035999999999999976	0.08064183905346316
-0.034999999999999976	0.0791948133962653
-0.033999999999999975	0.07773713855624073
-0.032999999999999974	0.07626830263609628
-0.03199999999999997	0.07478775382679612
-0.030999999999999972	0.07329489596841571
-0.02999999999999997	0.07178908345800256
-0.02899999999999997	0.0702696153832891
-0.02799999999999997	0.06873572873361587
-0.02699999999999997	0.06718659050451978
-0.025999999999999968	0.0656212884676913
-0.024999999999999967	0.06403882032022071
-0.023999999999999966	0.062438080851673794
-0.022999999999999965	0.060817846668320734
-0.021999999999999964	0.05917675788178342
-0.020999999999999963	0.05751329599166596
-0.020000000000000018	0.05582575694955836
-0.019000000000000017	0.05411221805738868
-0.018000000000000016	0.05237049688440283
-0.017000000000000015	0.0505980997195835
-0.016000000000000014	0.04879215610874225
-0.015000000000000013	0.04694933459514869
-0.014000000000000012	0.04506573262134852
-0.013000000000000012	0.04313673020344466
-0.01200000000000001	0.04115679166249383
-0.01100000000000001	0.03911919094802841
-0.010000000000000009	0.037015621187164185
-0.009000000000000008	0.034835622624234924
-0.008000000000000007	0.03256571371417131
-0.007000000000000006	0.030188012290164934
-0.006000000000000005	0.02767792535850599
-0.0050000000000000044	0.024999999999999887
-0.0040000000000000036	0.022099751242241672
-0.0030000000000000027	0.018885338650713568
-0.0020000000000000018	0.015177446878757673
-0.0010000000000000009	0.010512492197250147
0.	0
0.0010000000000000009	0.013183581381260367
0.0020000000000000018	0.018116105536697624
0.0030000000000000027	0.021706634479491317
0.0040000000000000036	0.024608250417004384
0.0050000000000000044	0.027073091170225872
0.006000000000000005	0.029230062778262157
0.007000000000000006	0.031155504927930608
0.008000000000000007	0.03289900469150298
0.009000000000000008	0.03449490016425795
0.010000000000000009	0.03596811646493343
0.01100000000000001	0.037337412698524586
0.01200000000000001	0.03861731840425849
0.013000000000000012	0.039819352929111734
0.014000000000000012	0.04095282761548276
0.015000000000000013	0.04202539290772069
0.016000000000000014	0.04304342294297944
0.017000000000000015	0.0440122929496019
0.018000000000000016	0.04493658381785477
0.019000000000000017	0.045820235906932225
0.020000000000000018	0.04666666666666666
0.02100000000000002	0.04747886195166229
0.02200000000000002	0.04825944787091991
0.02300000000000002	0.04901074800839551
0.02400000000000002	0.04973482949243229
0.025000000000000022	0.05043354045592641
0.026000000000000023	0.051108540772057
0.027000000000000024	0.05176132748178496
0.028000000000000025	0.052393255990128715
0.029000000000000026	0.05300555785939557
0.030000000000000027	0.05359935584274795
0.031000000000000028	0.0541756766626524
0.03200000000000003	0.05473546193337161
0.03300000000000003	0.055279577545861144
0.03400000000000003	0.05580882177092391
0.03500000000000003	0.056323932287705304
0.03600000000000003	0.056825592306252865
0.03700000000000003	0.05731443592247132
0.038000000000000034	0.05779105281955243
0.039000000000000035	0.05825599241048151
0.040000000000000036	0.05870976750047758
0.041000000000000036	0.059152857535428614
0.04200000000000004	0.05958571149191866
0.04300000000000004	0.06000875045584787
0.04400000000000004	0.06042236992954451
0.04500000000000004	0.06082694190137583
0.04600000000000004	0.06122281670695324
0.04700000000000004	0.06161032470691421
0.04800000000000004	0.06198977780280924
0.049000000000000044	0.06236147080970157
0.050000000000000044	0.06272568270162107
0.051000000000000045	0.06308267774390948
0.052000000000000046	0.06343270652470531
0.05300000000000005	0.06377600689628236
0.05400000000000005	0.06411280483563955
0.05500000000000005	0.0644433152326068
0.05600000000000005	0.06476774261275316
0.05700000000000005	0.06508628180153465
0.05800000000000005	0.06539911853538455
0.05900000000000005	0.06570643002480696
0.06000000000000005	0.066008385473977
0.061000000000000054	0.06630514656085847
0.062000000000000055	0.06659686788142544
0.06300000000000006	0.06688369736119233
0.06400000000000006	0.06716577663692873
0.06500000000000006	0.06744324141113997
0.06600000000000006	0.06771622178163629
0.06700000000000006	0.06798484254828266
0.06800000000000006	0.06824922349881916
0.06900000000000006	0.06850947967545794
0.07000000000000006	0.06876572162380465
0.07100000000000006	0.06901805562550312
0.07200000000000006	0.0692665839158783
0.07300000000000006	0.06951140488773372
0.07400000000000007	0.06975261328235609
0.07500000000000007	0.06999030036868897
0.07600000000000007	0.07022455411155097
0.07699999999999996	0.07045545932970022
0.07799999999999996	0.07068309784447854
0.07899999999999996	0.07090754861970641
0.07999999999999996	0.0711288878934448
0.08099999999999996	0.07134718930219103
0.08199999999999996	0.07156252399802562
0.08299999999999996	0.07177496075919194
0.08399999999999996	0.07198456609454681
0.08499999999999996	0.07219140434228938
0.08599999999999997	0.07239553776334395
0.08699999999999997	0.07259702662974157
0.08799999999999997	0.07279592930832257
0.08899999999999997	0.07299230234005469
0.08999999999999997	0.07318620051524359
0.09099999999999997	0.0733776769448881
0.09199999999999997	0.07356678312841865
0.09299999999999997	0.0737535690180365
0.09399999999999997	0.07393808307985963
0.09499999999999997	0.07412037235206266
0.09599999999999997	0.07430048250019036
0.09699999999999998	0.07447845786980634
0.09799999999999998	0.0746543415366327
0.09899999999999998	0.07482817535432272
0.09999999999999998	0.07500000000000005
0.10099999999999998	0.0751698550176896
0.10199999999999998	0.07533777885975754
0.10299999999999998	0.07550380892646849
0.10399999999999998	0.07566798160376258
0.10499999999999998	0.07583033229934867
0.10599999999999998	0.07599089547720311
0.10699999999999998	0.07614970469055823
0.10799999999999998	0.07630679261345938
0.10899999999999999	0.07646219107096627
0.10999999999999999	0.07661593106806569
0.11099999999999999	0.0767680428173639
0.11199999999999999	0.07691855576561882
0.11299999999999999	0.07706749861917044
0.11399999999999999	0.07721489936832457
0.11499999999999999	0.0773607853107406
0.11599999999999999	0.07750518307387279
0.11699999999999999	0.07764811863651075
0.118	0.07778961734946115
0.119	0.07792970395541372
0.12	0.07806840260802785
0.121	0.07820573689027766
0.122	0.07834172983209017
0.123	0.0784764039273073
0.124	0.07860978115000518
0.125	0.0787418829701978
0.126	0.07887273036895412
0.127	0.07900234385295413
0.128	0.0791307434685085
0.129	0.07925794881506673
0.13	0.07938397905823417
0.131	0.07950885294232089
0.132	0.07963258880244203
0.133	0.07975520457618797
0.134	0.07987671781488412
0.135	0.07999714569445597
0.136	0.08011650502591687
0.137	0.08023481226549448
0.138	0.08035208352440946
0.139	0.08046833457832221
0.14	0.0805835808764597
0.14100000000000001	0.08069783755043655
0.14200000000000002	0.08081111942278162
0.14300000000000002	0.08092344101518256
0.14400000000000002	0.08103481655645885
0.14500000000000002	0.08114525999027479
0.14600000000000002	0.08125478498260125
0.14700000000000002	0.08136340492893818
0.14800000000000002	0.08147113296130365
0.14900000000000002	0.08157798195500274
0.15000000000000002	0.08168396453517984
0.15100000000000002	0.08178909308316706
0.15200000000000002	0.08189337974263321
0.15300000000000002	0.08199683642554191
0.15400000000000003	0.08209947481792657
0.15500000000000003	0.08220130638548706
0.15600000000000003	0.082302342379017
0.15700000000000003	0.08240259383966692
0.15800000000000003	0.08250207160404653
0.15900000000000003	0.08260078630917804
0.16000000000000003	0.08269874839729847
0.16100000000000003	0.08279596812052248
0.16200000000000003	0.0828924555453671
0.16300000000000003	0.08298822055714399
0.16400000000000003	0.08308327286422498
0.16500000000000004	0.08317762200218297
0.16600000000000004	0.08327127733781568
0.16700000000000004	0.08336424807305279
0.16800000000000004	0.08345654324875304
0.16900000000000004	0.08354817174839438
0.17000000000000004	0.08363914230165931
0.17100000000000004	0.08372946348792101
0.17200000000000004	0.08381914373963298
0.17300000000000004	0.08390819134562368
0.17400000000000004	0.08399661445430255
0.17500000000000004	0.08408442107677641
0.17600000000000005	0.08417161908988302
0.17700000000000005	0.08425821623914158
0.17800000000000005	0.08434422014162375
0.17900000000000005	0.08442963828874944
0.18000000000000005	0.08451447804900611
0.18100000000000005	0.08459874667059775
0.18200000000000005	0.08468245128402328
0.18300000000000005	0.08476559890458792
0.18400000000000005	0.08484819643484943
0.18500000000000005	0.08493025066699916
0.18600000000000005	0.08501176828518506
0.18700000000000006	0.08509275586777126
0.18800000000000006	0.0851732198895428
0.18900000000000006	0.08525316672385361
0.19000000000000006	0.08533260264471938
0.19100000000000006	0.08541153382885937
0.19200000000000006	0.08548996635768509
0.19300000000000006	0.08556790621924264
0.19400000000000006	0.08564535931010268
0.19500000000000006	0.0857223314372078
0.19600000000000006	0.08579882831967266
0.19700000000000006	0.0858748555905399
0.19800000000000006	0.08595041879849459
0.19900000000000007	0.08602552340953654
0.20000000000000007	0.08610017480861211
0.20100000000000007	0.08617437830120796
0.20200000000000007	0.08624813911490567
0.20300000000000007	0.08632146240090036
0.20399999999999996	0.086394353235483
0.20499999999999996	0.08646681662148828
0.20599999999999996	0.08653885748970791
0.20699999999999996	0.08661048070027162
0.20799999999999996	0.08668169104399692
0.20899999999999996	0.08675249324370593
0.20999999999999996	0.08682289195551289
0.21099999999999997	0.08689289177008293
0.21199999999999997	0.08696249721386126
0.21299999999999997	0.08703171275027473
0.21399999999999997	0.08710054278090681
0.21499999999999997	0.0871689916466452
0.21599999999999997	0.08723706362880501
0.21699999999999997	0.08730476295022656
0.21799999999999997	0.0873720937763477
0.21899999999999997	0.08743906021625462
0.21999999999999997	0.08750566632370803
0.22099999999999997	0.0875719160981468
0.22199999999999998	0.08763781348567173
0.22299999999999998	0.08770336238000526
0.22399999999999998	0.0877685666234328
0.22499999999999998	0.08783343000772245
0.22599999999999998	0.08789795627502554
0.22699999999999998	0.08796214911875878
0.22799999999999998	0.08802601218446547
0.22899999999999998	0.08808954907066166
0.22999999999999998	0.08815276332966164
0.23099999999999998	0.08821565846838805
0.23199999999999998	0.08827823794916445
0.23299999999999998	0.0883405051904914
0.23399999999999999	0.08840246356780675
0.235	0.08846411641422972
0.236	0.08852546702129102
0.237	0.08858651863964641
0.238	0.08864727447977706
0.239	0.08870773771267551
0.24	0.08876791147051664
0.241	0.08882779884731806
0.242	0.08888740289958318
0.243	0.08894672664693548
0.244	0.08900577307273747
0.245	0.08906454512469927
0.246	0.08912304571547401
0.247	0.0891812777232419
0.248	0.089239243992283
0.249	0.08929694733354018
0.25	0.08935439052516775
0.251	0.08941157631307416
0.252	0.08946850741145009
0.253	0.0895251865032893
0.254	0.0895816162408986
0.255	0.08963779924639736
0.256	0.0896937381122093
0.257	0.08974943540154429
0.258	0.08980489364886994
0.259	0.0898601153603769
0.26	0.089915103014433
0.261	0.08996985906203159
0.262	0.0900243859272289
0.263	0.090078686007575
0.264	0.09013276167453783
0.265	0.09018661527391664
0.266	0.09024024912625184
0.267	0.09029366552722298
0.268	0.09034686674804368
0.269	0.09039985503584747
0.27	0.0904526326140665
0.271	0.09050520168280511
0.272	0.09055756441920461
0.273	0.0906097229778052
0.274	0.09066167949089682
0.275	0.09071343606886724
0.276	0.09076499480054452
0.277	0.09081635775353082
0.278	0.09086752697453244
0.279	0.09091850448968443
0.28	0.09096929230486778
0.281	0.09101989240602404
0.28200000000000003	0.09107030675946187
0.28300000000000003	0.09112053731215992
0.28400000000000003	0.09117058599206507
0.28500000000000003	0.09122045470838458
0.28600000000000003	0.09127014535187321
0.28700000000000003	0.09131965979511696
0.28800000000000003	0.09136899989281226
0.28900000000000003	0.09141816748203817
0.29000000000000004	0.09146716438252622
0.29100000000000004	0.0915159923969269
0.29200000000000004	0.09156465331106836
0.29300000000000004	0.09161314889421346
0.29400000000000004	0.09166148089931313
0.29500000000000004	0.09170965106325493
0.29600000000000004	0.09175766110710663
0.29700000000000004	0.09180551273635662
0.29800000000000004	0.09185320764115171
0.29900000000000004	0.0919007474965309
0.30000000000000004	0.09194813396265338
0.30100000000000005	0.09199536868502593
0.30200000000000005	0.09204245329472482
0.30300000000000005	0.09208938940861444
0.30400000000000005	0.09213617862956577
0.30500000000000005	0.09218282254666534
0.30600000000000005	0.09222932273542733
0.30700000000000005	0.09227568075799926
0.30800000000000005	0.09232189816336332
0.30900000000000005	0.0923679764875402
0.31000000000000005	0.09241391725378256
0.31100000000000005	0.09245972197277215
0.31200000000000006	0.09250539214281009
0.31300000000000006	0.09255092925000429
0.31400000000000006	0.09259633476845959
0.31500000000000006	0.09264161016045626
0.31600000000000006	0.09268675687663436
0.31700000000000006	0.0927317763561703
0.31800000000000006	0.09277667002695199
0.31900000000000006	0.09282143930575432
0.32000000000000006	0.09286608559840688
0.32100000000000006	0.09291061029996536
0.32200000000000006	0.09295501479487656
0.32300000000000006	0.09299930045714076
0.32400000000000007	0.09304346865047654
0.32500000000000007	0.09308752072847636
0.32600000000000007	0.09313145803476816
0.32700000000000007	0.09317528190316744
0.32800000000000007	0.09321899365783125
0.32900000000000007	0.09326259461340962
0.33000000000000007	0.09330608607519572
0.33100000000000007	0.09334946933927135
0.3320000000000001	0.09339274569265368
0.33299999999999996	0.09343591641343729
0.33399999999999996	0.09347898277093782
0.33499999999999996	0.09352194602583067
0.33599999999999997	0.09356480743028986
0.33699999999999997	0.09360756822812386
0.33799999999999997	0.09365022965491157
0.33899999999999997	0.09369279293813278
0.33999999999999997	0.09373525929730324
0.34099999999999997	0.09377762994410209
0.34199999999999997	0.0938199060825019
0.34299999999999997	0.09386208890889547
0.344	0.09390417961221831
0.345	0.0939461793740777
0.346	0.0939880893688708
0.347	0.09402991076390892
0.348	0.09407164471953582
0.349	0.0941132923892456
0.35	0.09415485491980105
0.351	0.09419633345134983
0.352	0.09423772911753765
0.353	0.09427904304562433
0.354	0.09432027635659028
0.355	0.0943614301652556
0.356	0.09440250558038318
0.357	0.09444350370479174
0.358	0.09448442563546165
0.359	0.09452527246363916
0.36	0.09456604527494816
0.361	0.09460674514948746
0.362	0.09464737316194038
0.363	0.0946879303816747
0.364	0.0947284178728405
0.365	0.09476883669447872
0.366	0.0948091879006135
0.367	0.09484947254035586
0.368	0.0948896916579989
0.369	0.09492984629311389
0.37	0.09496993748065184
0.371	0.09500996625103031
0.372	0.09504993363023741
0.373	0.09508984063992018
0.374	0.09512968829747348
0.375	0.09516947761614425
0.376	0.09520920960511238
0.377	0.09524888526958586
0.378	0.09528850561089042
0.379	0.09532807162655915
0.38	0.09536758431042137
0.381	0.0954070446526913
0.382	0.09544645364005418
0.383	0.0954858122557549
0.384	0.09552512147968256
0.385	0.09556438228845927
0.386	0.09560359565552408
0.387	0.09564276255121676
0.388	0.0956818839428626
0.389	0.0957209607948563
0.39	0.09575999406874683
0.391	0.09579898472331924
0.392	0.09583793371467386
0.393	0.09587684199631608
0.394	0.0959157105192276
0.395	0.09595454023195596
0.396	0.0959933320806943
0.397	0.09603208700935612
0.398	0.09607080595966067
0.399	0.09610948987121101
0.4	0.09614813968157222
0.401	0.09618675632635518
0.402	0.09622534073928711
0.403	0.09626389385229825
0.404	0.09630241659559494
0.405	0.09634090989773703
0.406	0.09637937468572398
0.40700000000000003	0.09641781188505824
0.40800000000000003	0.09645622241983806
0.40900000000000003	0.09649460721281738
0.41000000000000003	0.09653296718550064
0.41100000000000003	0.09657130325820998
0.41200000000000003	0.09660961635015675
0.41300000000000003	0.0966479073795309
0.41400000000000003	0.09668617726356407
0.41500000000000004	0.09672442691861748
0.41600000000000004	0.09676265726025213
0.41700000000000004	0.09680086920330021
0.41800000000000004	0.0968390636619516
0.41900000000000004	0.0968772415498169
0.42000000000000004	0.09691540378001956
0.42100000000000004	0.09695355126525555
0.42200000000000004	0.09699168491788117
0.42300000000000004	0.09702980564998014
0.42400000000000004	0.09706791437343998
0.42500000000000004	0.09710601200003523
0.42600000000000005	0.09714409944150222
0.42700000000000005	0.09718217760960429
0.42800000000000005	0.09722024741621481
0.42900000000000005	0.09725830977339803
0.43000000000000005	0.09729636559347589
0.43100000000000005	0.0973344157891144
0.43200000000000005	0.09737246127338658
0.43300000000000005	0.09741050295986237
0.43400000000000005	0.09744854176267329
0.43500000000000005	0.09748657859660004
0.43600000000000005	0.0975246143771472
0.43700000000000006	0.09756265002061051
0.43800000000000006	0.09760068644416402
0.43900000000000006	0.09763872456593588
0.44000000000000006	0.09767676530508214
0.44100000000000006	0.09771480958187566
0.44200000000000006	0.09775285831776902
0.44300000000000006	0.0977909124354817
0.44400000000000006	0.09782897285907707
0.44500000000000006	0.09786704051404523
0.44600000000000006	0.09790511632737967
0.44700000000000006	0.09794320122765439
0.44800000000000006	0.09798129614510288
0.44900000000000007	0.09801940201170359
0.45000000000000007	0.09805751976126834
0.45100000000000007	0.09809565032950793
0.45200000000000007	0.09813379465411981
0.45300000000000007	0.09817195367486975
0.45400000000000007	0.09821012833367429
0.45500000000000007	0.09824831957469418
0.45600000000000007	0.09828652834439978
0.4570000000000001	0.09832475559166796
0.4580000000000001	0.09836300226786278
0.4590000000000001	0.0984012693269112
0.45999999999999996	0.09843955772541801
0.46099999999999997	0.09847786842271394
0.46199999999999997	0.09851620238096157
0.46299999999999997	0.09855456056524499
0.46399999999999997	0.09859294394366656
0.46499999999999997	0.0986313534873863
0.46599999999999997	0.09866979017079448
0.46699999999999997	0.09870825497152651
0.46799999999999997	0.09874674887057812
0.469	0.09878527285242066
0.47	0.09882382790505342
0.471	0.0988624150201052
0.472	0.09890103519300164
0.473	0.09893968942290143
0.474	0.09897837871297925
0.475	0.09901710407033185
0.476	0.09905586650625796
0.477	0.09909466703624745
0.478	0.0991335066800419
0.479	0.09917238646186627
0.48	0.0992113074104419
0.481	0.09925027055904248
0.482	0.0992892769457526
0.483	0.09932832761341735
0.484	0.09936742360982286
0.485	0.09940656598772053
0.486	0.09944575580513722
0.487	0.09948499412511665
0.488	0.09952428201636633
0.489	0.09956362055276388
0.49	0.09960301081380898
0.491	0.0996424538848911
0.492	0.0996819508570743
0.493	0.09972150282696948
0.494	0.0997611108982549
0.495	0.09980077617930952
0.496	0.09984049978556041
0.497	0.09988028284055771
0.498	0.09992012646872762
0.499	0.09996003181937653
0.5	0
0.5010000000000001	0.5843884142516726
0.502	0.5833665653141773
0.5030000000000001	0.5823446495003326
0.504	0.5813226664959945
0.5050000000000001	0.5803006159850066
0.506	0.5792784976491858
0.5070000000000001	0.578256311168303
0.508	0.5772340562200693
0.5090000000000001	0.5762117324801161
0.51	0.5751893396219812
0.5110000000000001	0.574166877317088
0.512	0.5731443452347313
0.5130000000000001	0.5721217430420571
0.514	0.5710990704040473
0.5150000000000001	0.5700763269834985
0.516	0.5690535124410072
0.5170000000000001	0.5680306264349484
0.518	0.5670076686214605
0.5190000000000001	0.5659846386544225
0.52	0.5649615361854383
0.5210000000000001	0.5639383608638162
0.522	0.5629151123365501
0.5230000000000001	0.5618917902482992
0.524	0.5608683942413688
0.5249999999999999	0.5598449239556909
0.526	0.5588213790288021
0.5269999999999999	0.557797759095827
0.528	0.5567740637894529
0.5289999999999999	0.5557502927399132
0.53	0.5547264455749632
0.5309999999999999	0.5537025219198621
0.532	0.552678521397348
0.5329999999999999	0.5516544436276194
0.534	0.550630288228311
0.5349999999999999	0.5496060548144737
0.536	0.54858174299855
0.5369999999999999	0.5475573523903534
0.538	0.5465328825970439
0.5389999999999999	0.545508333223107
0.54	0.5444837038703276
0.5409999999999999	0.5434589941377697
0.542	0.5424342036217489
0.5429999999999999	0.5414093319158124
0.544	0.540384378610711
0.5449999999999999	0.5393593432943768
0.546	0.5383342255518977
0.5469999999999999	0.5373090249654924
0.548	0.5362837411144838
0.5489999999999999	0.5352583735752756
0.55	0.5342329219213244
0.5509999999999999	0.5332073857231148
0.552	0.5321817645481315
0.5529999999999999	0.5311560579608339
0.554	0.5301302655226279
0.5549999999999999	0.5291043867918397
0.556	0.5280784213236862
0.5569999999999999	0.5270523686702495
0.558	0.5260262283804458
0.5589999999999999	0.5249999999999999
0.56	0.5239736830714132
0.5609999999999999	0.5229472771339365
0.562	0.521920781723539
0.563	0.5208941963728801
0.5640000000000001	0.5198675206112773
0.565	0.5188407539646771
0.5660000000000001	0.5178138959556222
0.567	0.5167869461032231
0.5680000000000001	0.5157599039231231
0.569	0.514732768927469
0.5700000000000001	0.5137055406248768
0.571	0.5126782185204011
0.5720000000000001	0.5116508021154991
0.573	0.510623290908
0.5740000000000001	0.5095956843920693
0.575	0.5085679820581752
0.5760000000000001	0.507540183393054
0.577	0.5065122878796746
0.5780000000000001	0.5054842949972034
0.579	0.5044562042209689
0.5800000000000001	0.5034280150224241
0.581	0.5023997268691114
0.5820000000000001	0.5013713392246236
0.583	0.5003428515485688
0.5840000000000001	0.4993142632965299
0.585	0.49828557392002787
0.5860000000000001	0.49725678286648173
0.587	0.49622788957917047
0.5880000000000001	0.49519889349719154
0.589	0.4941697940554224
0.5900000000000001	0.4931405906844781
0.591	0.49211128281067135
0.5920000000000001	0.49108186985596974
0.593	0.4900523512379544
0.5940000000000001	0.4890227263697763
0.595	0.4879929946601142
0.5960000000000001	0.4869631555131293
0.597	0.48593320832842285
0.5980000000000001	0.4849031525009892
0.599	0.4838729874211725
0.6000000000000001	0.48284271247461885
0.601	0.4818123270422317
0.6020000000000001	0.4807818305001228
0.603	0.47975122221956656
0.6040000000000001	0.47872050156694995
0.605	0.4776896679037255
0.6060000000000001	0.4766587205863603
0.607	0.47562765896628734
0.6080000000000001	0.47459648238985347
0.609	0.47356519019826987
0.6100000000000001	0.4725337817275582
0.611	0.4715022563085001
0.6120000000000001	0.47047061326658196
0.613	0.46943885192194296
0.6140000000000001	0.46840697158931893
0.615	0.4673749715779885
0.6160000000000001	0.46634285119171576
0.617	0.4653106097286954
0.6180000000000001	0.4642782464814935
0.619	0.4632457607369911
0.6200000000000001	0.4622131517763239
0.621	0.46118041887482425
0.6220000000000001	0.46014756130195955
0.623	0.4591145783212723
0.6240000000000001	0.45808146919031656
0.625	0.4570482331605978
0.6260000000000001	0.45601486947750663
0.627	0.45498137738025696
0.6280000000000001	0.45394775610181903
0.629	0.45291400486885497
0.6300000000000001	0.4518801229016502
0.631	0.45084610941404796
0.6320000000000001	0.4498119636133783
0.633	0.44877768470039087
0.6340000000000001	0.44774327186918256
0.635	0.446708724307128
0.6360000000000001	0.4456740411948054
0.637	0.44463922170592507
0.6380000000000001	0.44360426500725364
0.639	0.44256917025854065
0.6400000000000001	0.4415339366124402
0.641	0.44049856321443603
0.6420000000000001	0.439463049202761
0.643	0.43842739370831996
0.6440000000000001	0.43739159585460724
0.645	0.4363556547576274
0.6460000000000001	0.43531956952581025
0.647	0.4342833392599296
0.6480000000000001	0.43324696305301624
0.649	0.4322104399902738
0.6500000000000001	0.4311737691489898
0.651	0.430136949598449
0.6520000000000001	0.42909998039984226
0.653	0.4280628606061771
0.6539999999999999	0.4270255892621844
0.655	0.4259881654042255
0.6559999999999999	0.4249505880601981
0.657	0.42391285624943903
0.6579999999999999	0.4228749689826284
0.659	0.4218369252616892
0.6599999999999999	0.4207987240796891
0.661	0.4197603644207368
0.6619999999999999	0.41872184525988115
0.663	0.417683165563005
0.6639999999999999	0.4166443242867209
0.665	0.41560532037826187
0.6659999999999999	0.4145661527753744
0.667	0.41352682040620603
0.6679999999999999	0.412487322189195
0.669	0.41144765703295477
0.6699999999999999	0.41040782383616053
0.671	0.4093678214874302
0.6719999999999999	0.4083276488652073
0.673	0.40728730483763903
0.6739999999999999	0.4062467882624558
0.675	0.40520609798684487
0.6759999999999999	0.4041652328473268
0.677	0.4031241916696256
0.6779999999999999	0.4020829732685409
0.679	0.40104157644781485
0.6799999999999999	0.4
0.681	0.3989582427063223
0.6819999999999999	0.3979163033365451
0.683	0.39687418064882773
0.6839999999999999	0.39583187338958586
0.685	0.3947893802933455
0.6859999999999999	0.3937467000825989
0.687	0.39270383146765414
0.688	0.391660773146487
0.6890000000000001	0.39061752380458575
0.69	0.38957408211479805
0.6910000000000001	0.3885304467371713
0.692	0.3874866163187946
0.6930000000000001	0.3864425894936346
0.694	0.3853983648823718
0.6950000000000001	0.3843539410922315
0.696	0.3833093167168154
0.6970000000000001	0.3822644903359266
0.698	0.38121946051539607
0.6990000000000001	0.3801742258069023
0.7	0.37912878474779205
0.7010000000000001	0.37808313586089404
0.702	0.3770372776543344
0.7030000000000001	0.3759912086213442
0.704	0.3749449272400685
0.7050000000000001	0.3738984319733685
0.706	0.3728517212686235
0.7070000000000001	0.3718047935575272
0.708	0.37075764725588317
0.7090000000000001	0.369710280763394
0.71	0.3686626924634504
0.7110000000000001	0.3676148807229136
0.712	0.36656684389189687
0.7130000000000001	0.3655185803035412
0.714	0.36447008827378924
0.7150000000000001	0.3634213661011536
0.716	0.3623724120664835
0.7170000000000001	0.36132322443272447
0.718	0.3602738014446778
0.7190000000000001	0.35922414132875213
0.72	0.3581742422927143
0.7210000000000001	0.3571241025254325
0.722	0.3560737201966189
0.7230000000000001	0.35502309345656397
0.724	0.35397222043586996
0.7250000000000001	0.35292109924517595
0.726	0.3518697279748825
0.7270000000000001	0.3508181046948669
0.728	0.3497662274541982
0.7290000000000001	0.3487140942808424
0.73	0.34766170318136735
0.7310000000000001	0.34660905214063814
0.732	0.34555613912151073
0.7330000000000001	0.34450296206451686
0.734	0.343449518887547
0.7350000000000001	0.3423958074855235
0.736	0.3413418257300724
0.7370000000000001	0.3402875714691848
0.738	0.3392330425268766
0.7390000000000001	0.33817823670283786
0.74	0.33712315177207974
0.7410000000000001	0.33606778548457145
0.742	0.3350121355648739
0.7430000000000001	0.33395619971176327
0.744	0.3328999755978511
0.7450000000000001	0.3318434608691943
0.746	0.3307866531449005
0.7470000000000001	0.32972955001672355
0.748	0.32867214904865444
0.7490000000000001	0.327614447776501
0.75	0.3265564437074637
0.7510000000000001	0.32549813431969943
0.752	0.32443951706188073
0.7530000000000001	0.3233805893527431
0.754	0.32232134858062744
0.7550000000000001	0.3212617921030094
0.756	0.3202019172460246
0.7570000000000001	0.3191417213039796
0.758	0.31808120153885805
0.7590000000000001	0.3170203551798132
0.76	0.3159591794226542
0.7610000000000001	0.31489767142931857
0.762	0.31383582832733814
0.7630000000000001	0.3127736472092907
0.764	0.31171112513224425
0.7650000000000001	0.3106482591171868
0.766	0.30958504614844834
0.7670000000000001	0.3085214831731073
0.768	0.3074575671003891
0.7690000000000001	0.3063932948010483
0.77	0.3053286631067427
0.7710000000000001	0.3042636688093902
0.772	0.3031983086605163
0.7730000000000001	0.3021325793705847
0.774	0.301066477608318
0.7750000000000001	0.2999999999999998
0.776	0.2989331431287667
0.7770000000000001	0.29786590353388126
0.778	0.2967982777099938
0.7790000000000001	0.2957302621063846
0.78	0.2946618531261938
0.7809999999999999	0.2935930471256316
0.782	0.2925238404131735
0.7829999999999999	0.2914542292487387
0.784	0.2903842098428479
0.7849999999999999	0.28931377835576716
0.786	0.2882429308966283
0.7869999999999999	0.28717166352253476
0.788	0.28609997223764355
0.7889999999999999	0.28502785299223077
0.79	0.2839553016817327
0.7909999999999999	0.28288231414576953
0.792	0.2818088861671429
0.7929999999999999	0.2807350134708151
0.794	0.27966069172286173
0.7949999999999999	0.2785859165294034
0.796	0.2775106834355105
0.7969999999999999	0.2764349879240857
0.798	0.2753588254147176
0.7989999999999999	0.2742821912625112
0.8	0.27320508075688765
0.8009999999999999	0.27212748912036
0.802	0.27104941150727596
0.8029999999999999	0.26997084300253504
0.804	0.26889177862027175
0.8049999999999999	0.26781221330251104
0.806	0.26673214191778755
0.8069999999999999	0.2656515592597361
0.808	0.2645704600456437
0.8089999999999999	0.2634888389149708
0.81	0.262406690427832
0.8109999999999999	0.2613240090634439
0.812	0.2602407892185307
0.813	0.2591570252056942
0.8140000000000001	0.2580727112517389
0.815	0.2569878414959598
0.8160000000000001	0.25590240998838293
0.817	0.2548164106879649
0.8180000000000001	0.2537298374607434
0.819	0.25264268407794416
0.8200000000000001	0.251554944214035
0.821	0.2504666114447341
0.8220000000000001	0.24937767924496218
0.823	0.24828814098674534
0.8240000000000001	0.2471979899370591
0.825	0.24610721925561901
0.8260000000000001	0.24501582199260924
0.827	0.24392379108635392
0.8280000000000001	0.24283111936092266
0.829	0.2417377995236748
0.8300000000000001	0.24064382416273372
0.831	0.23954918574439532
0.8320000000000001	0.23845387661046247
0.833	0.23735788897550886
0.8340000000000001	0.23626121492406343
0.835	0.23516384640772026
0.8360000000000001	0.23406577524216277
0.837	0.23296699310410834
0.8380000000000001	0.23186749152816177
0.839	0.230767261903583
0.8400000000000001	0.22966629547095752
0.841	0.228564583318775
0.8420000000000001	0.22746211637990332
0.843	0.22635888542796473
0.8440000000000001	0.2252548810735996
0.845	0.2241500937606246
0.8460000000000001	0.22304451376207174
0.847	0.2219381311761121
0.8480000000000001	0.22083093592185327
0.849	0.21972291773501185
0.8500000000000001	0.21861406616345053
0.851	0.21750437056258104
0.8520000000000001	0.21639382009062036
0.853	0.2152824037037036
0.8540000000000001	0.2141701101508388
0.855	0.21305692796870596
0.8560000000000001	0.21194284547628706
0.857	0.21082785076932747
0.8580000000000001	0.20971193171461483
0.859	0.2085950759440755
0.8600000000000001	0.207477270848675
0.861	0.20635850357212004
0.8620000000000001	0.2052387610043484
0.863	0.20411802977480537
0.8640000000000001	0.20299629624548948
0.865	0.20187354650376682
0.8660000000000001	0.20074976635493597
0.867	0.199624941314541
0.8680000000000001	0.19849905660041495
0.869	0.19737209712444853
0.8700000000000001	0.1962440474840667
0.871	0.19511489195340626
0.8720000000000001	0.1939846144741752
0.873	0.19285319864618727
0.8740000000000001	0.19172062771754944
0.875	0.19058688457449496
0.8760000000000001	0.1894519517308384
0.877	0.1883158113170435
0.8780000000000001	0.18717844506887837
0.879	0.18603983431564658
0.8800000000000001	0.18489995996796776
0.881	0.18375880250509413
0.8820000000000001	0.18261634196173238
0.883	0.1814725579143574
0.8840000000000001	0.18032742946698405
0.885	0.1791809352363795
0.8860000000000001	0.17803305333668135
0.887	0.17688376136339978
0.8880000000000001	0.17573303637676596
0.889	0.17458085488440195
0.8900000000000001	0.17342719282326996
0.891	0.1722720255408728
0.8920000000000001	0.17111532777565863
0.893	0.1699570736365979
0.8940000000000001	0.16879723658188034
0.895	0.1676357893966945
0.8960000000000001	0.1664727041700333
0.897	0.16530795227048056
0.8980000000000001	0.16414150432091645
0.899	0.1629733301720901
0.9000000000000001	0.1618033988749893
0.901	0.16063167865194866
0.9020000000000001	0.1594581368664163
0.903	0.15828273999131187
0.9040000000000001	0.15710545357588662
0.905	0.15592624221100715
0.9060000000000001	0.1547450694927613
0.907	0.1535618979842968
0.9079999999999999	0.15237668917577768
0.909	0.15118940344235077
0.9099999999999999	0.15000000000000008
0.911	0.1488084368591534
0.9119999999999999	0.147614670775909
0.913	0.14641865720072328
0.9139999999999999	0.145220350224405
0.915	0.1440197025212347
0.9159999999999999	0.14281666528902853
0.917	0.14161118818593643
0.9179999999999999	0.1404032192637643
0.919	0.1391927048975758
0.9199999999999999	0.13797958971132718
0.921	0.13676381649925107
0.9219999999999999	0.13554532614269843
0.923	0.13432405752210652
0.9239999999999999	0.13309994742374998
0.925	0.13187293044088427
0.9259999999999999	0.1306429388688758
0.927	0.12940990259385693
0.9279999999999999	0.12817374897442335
0.929	0.12693440271582673
0.9299999999999999	0.1256917857360853
0.931	0.12444581702336127
0.9319999999999999	0.12319641248391106
0.933	0.1219434847798298
0.9339999999999999	0.12068694315575157
0.935	0.11942669325356847
0.9359999999999999	0.11816263691415207
0.937	0.11689467196494158
0.938	0.11562269199216013
0.9390000000000001	0.11434658609627457
0.94	0.1130662386291808
0.9410000000000001	0.11178152891141474
0.942	0.11049233092751737
0.9430000000000001	0.10919851299745231
0.944	0.10789993742175275
0.9450000000000001	0.10659646009778173
0.946	0.10528793010419935
0.9470000000000001	0.10397418925035601
0.948	0.10265507158694726
0.9490000000000001	0.10133040287378131
0.95	0.10000000000000003
0.9510000000000001	0.09866367035145968
0.952	0.09732121111929343
0.9530000000000001	0.09597240854283773
0.954	0.09461703707917551
0.9550000000000001	0.09325485849042442
0.956	0.09188562083862462
0.9570000000000001	0.09050905737655007
0.958	0.08912488532100443
0.9590000000000001	0.08773280449304477
0.96	0.086332495807108
0.9610000000000001	0.08492361958803546
0.962	0.08350581369148052
0.9630000000000001	0.08207869139892687
0.964	0.08064183905346328
0.9650000000000001	0.07919481339626516
0.966	0.07773713855624081
0.9670000000000001	0.07626830263609613
0.968	0.07478775382679625
0.9690000000000001	0.0732948959684156
0.97	0.07178908345800272
0.9710000000000001	0.07026961538328896
0.972	0.068735728733616
0.9730000000000001	0.06718659050451964
0.974	0.06562128846769144
0.9750000000000001	0.06403882032022057
0.976	0.06243808085167396
0.9770000000000001	0.060817846668320574
0.978	0.05917675788178359
0.9790000000000001	0.0575132959916658
0.98	0.05582575694955835
0.9810000000000001	0.0541122180573885
0.982	0.05237049688440282
0.9830000000000001	0.05059809971958329
0.984	0.04879215610874224
0.9850000000000001	0.046949334595148495
0.986	0.045065732621348525
0.9870000000000001	0.04313673020344444
0.988	0.041156791662493836
0.9890000000000001	0.039119190948028154
0.99	0.03701562118716417
0.9910000000000001	0.034835622624234674
0.992	0.0325657137141713
0.9930000000000001	0.030188012290164656
0.994	0.027677925358505995
0.9950000000000001	0.024999999999999578
0.996	0.022099751242241672
0.9970000000000001	0.01888533865071318
0.998	0.015177446878757661
0.9990000000000001	0.010512492197249423
1.	0
1.0010000000000001	0.013171333363102954
1.002	0.018083507635503517
1.0030000000000001	0.021649505116275423
1.004	0.024523743238867548
1.0050000000000001	0.026959100642746946
1.006	0.029084963466311183
1.0070000000000001	0.030978009896128925
1.008	0.03268807881875785
1.0090000000000001	0.03424970276932834
1.01	0.035687961174786724
1.0110000000000001	0.03702173819408301
1.012	0.038265666400388525
1.0130000000000001	0.03943135116963048
1.014	0.04052817646298975
1.0150000000000001	0.04156385458228488
1.016	0.04254481275829105
1.0170000000000001	0.043476472085309706
1.018	0.044363453293521746
1.0190000000000001	0.045209731509862065
1.02	0.0460187546467892
1.0210000000000001	0.046793535340359564
1.022	0.047536723312566836
1.0230000000000001	0.04825066301708994
1.024	0.04893744006423652
1.0250000000000001	0.04959891898058686
1.026	0.05023677419870911
1.0270000000000001	0.05085251570139973
1.028	0.05144751040396238
1.0290000000000001	0.05202300010790397
1.03	0.05258011667358617
1.0310000000000001	0.05311989491977735
1.032	0.05364328365201004
1.0330000000000001	0.05415115514038699
1.034	0.054644313304555145
1.0350000000000001	0.05512350081450048
1.036	0.05558940527718493
1.037	0.05604266464846076
1.038	0.056483871985268025
1.039	0.0569135796335032
1.04	0.05733230293109248
1.041	0.05774052349289896
1.042	0.05813869213356417
1.043	0.05852723147570218
1.044	0.05890653828372223
1.045	0.05927698555760101
1.046	0.059638924415984076
1.047	0.059992685793840664
1.048	0.06033858197641314
1.049	0.06067690798825834
1.05	0.06100794285368826
1.051	0.0613319507427901
1.052	0.061649182015407346
1.053	0.061959874173907026
1.054	0.06226425273423596
1.055	0.06256253202361912
1.056	0.06285491591226837
1.057	0.06314159848561286
1.058	0.06342276466281564
1.059	0.06369859076669941
1.06	0.0639692450496343
1.061	0.06423488817944717
1.062	0.06449567368898164
1.063	0.06475174839255068
1.064	0.06500325277219429
1.065	0.06525032133635311
1.066	0.06549308295331169
1.067	0.06573166116152772
1.068	0.06596617445876032
1.069	0.06619673657172716
1.07	0.06642345670785585
1.071	0.06664643979054655
1.072	0.06686578667923963
1.073	0.06708159437545441
1.074	0.06729395621587174
1.075	0.06750296205342891
1.076	0.06770869842731847
1.077	0.06791124872270078
1.078	0.06811069332087312
1.079	0.06830710974057752
1.08	0.06850057277107044
1.081	0.06869115459752723
1.082	0.06887892491930962
1.083	0.0690639510615794
1.084	0.06924629808070715
1.085	0.06942602886388494
1.086	0.06960320422332597
1.087	0.06977788298540129
1.088	0.0699501220750363
1.089	0.07011997659567139
1.09	0.07028749990506225
1.091	0.07045274368717828
1.092	0.07061575802044096
1.093	0.0707765914425202
1.094	0.070935291011901
1.095	0.07109190236640743
1.096	0.0712464697788667
1.097	0.07139903621007898
1.098	0.07154964335924704
1.099	0.07169833171201329
1.1	0.07184514058623838
1.101	0.07199010817564676
1.102	0.072133271591461
1.103	0.07227466690213107
1.104	0.07241432917126597
1.105	0.07255229249386294
1.106	0.07268859003092523
1.107	0.07282325404255544
1.108	0.07295631591960111
1.109	0.07308780621393224
1.11	0.07321775466741795
1.111	0.07334619023966979
1.112	0.07347314113461537
1.113	0.07359863482595856
1.114	0.07372269808158484
1.115	0.07384535698696083
1.116	0.07396663696758007
1.117	0.07408656281049916
1.118	0.07420515868500928
1.119	0.07432244816248396
1.12	0.07443845423544285
1.121	0.07455319933586746
1.122	0.07466670535280413
1.123	0.07477899364928704
1.124	0.07489008507861376
1.125	0.07500000000000018
1.1260000000000001	0.07510875829364579
1.127	0.0752163793752342
1.1280000000000001	0.07532288220989397
1.129	0.07542828532564402
1.1300000000000001	0.0755326068263472
1.131	0.07563586440419084
1.1320000000000001	0.07573807535171796
1.133	0.07583925657342587
1.1340000000000001	0.07593942459695188
1.135	0.07603859558386325
1.1360000000000001	0.076136785340068
1.137	0.07623400932586324
1.1380000000000001	0.07633028266563346
1.139	0.07642562015721686
1.1400000000000001	0.07652003628095065
1.141	0.076613545208409
1.1420000000000001	0.07670616081084657
1.143	0.07679789666735853
1.1440000000000001	0.07688876607276932
1.145	0.07697878204526014
1.1460000000000001	0.07706795733374565
1.147	0.0771563044250098
1.1480000000000001	0.07724383555061015
1.149	0.07733056269355872
1.1500000000000001	0.07741649759479033
1.151	0.07750165175942254
1.1520000000000001	0.07758603646281954
1.153	0.07766966275646418
1.1540000000000001	0.0777525414736459
1.155	0.07783468323497295
1.1560000000000001	0.07791609845371335
1.157	0.07799679734097205
1.1580000000000001	0.07807678991071015
1.159	0.07815608598461095
1.1600000000000001	0.07823469519680029
1.161	0.07831262699842405
1.1620000000000001	0.07838989066209014
1.163	0.07846649528617759
1.1640000000000001	0.07854244979901918
1.165	0.07861776296296152
1.166	0.07869244337830587
1.167	0.0787664994871352
1.168	0.07883993957703125
1.169	0.07891277178468377
1.17	0.0789850040993976
1.171	0.07905664436650031
1.172	0.07912770029065276
1.173	0.07919817943906785
1.174	0.07926808924463852
1.175	0.07933743700897894
1.176	0.07940622990538236
1.177	0.07947447498169628
1.178	0.07954217916312073
1.179	0.07960934925492873
1.18	0.07967599194511417
1.181	0.07974211380696812
1.182	0.0798077213015855
1.183	0.07987282078030668
1.184	0.07993741848709167
1.185	0.08000152056083404
1.186	0.0800651330376128
1.187	0.08012826185288552
1.188	0.08019091284362516
1.189	0.08025309175040055
1.19	0.0803148042194039
1.191	0.08037605580442647
1.192	0.08043685196878338
1.193	0.08049719808719018
1.194	0.08055709944759093
1.195	0.08061656125294182
1.196	0.08067558862294892
1.197	0.08073418659576287
1.198	0.08079236012963231
1.199	0.08085011410451551
1.2	0.08090745332365284
1.201	0.08096438251510099
1.202	0.08102090633322925
1.203	0.08107702936018056
1.204	0.08113275610729603
1.205	0.08118809101650606
1.206	0.08124303846168829
1.207	0.08129760274999238
1.208	0.08135178812313482
1.209	0.08140559875866162
1.21	0.08145903877118194
1.211	0.08151211221357373
1.212	0.08156482307815993
1.213	0.08161717529785824
1.214	0.08166917274730404
1.215	0.08172081924394743
1.216	0.08177211854912596
1.217	0.08182307436911125
1.218	0.0818736903561336
1.219	0.08192397010938218
1.22	0.08197391717598365
1.221	0.08202353505195803
1.222	0.08207282718315348
1.223	0.0821217969661613
1.224	0.08217044774920838
1.225	0.08221878283303276
1.226	0.08226680547173744
1.227	0.08231451887362738
1.228	0.08236192620202747
1.229	0.08240903057608195
1.23	0.08245583507153878
1.231	0.08250234272151455
1.232	0.08254855651724469
1.233	0.08259447940881734
1.234	0.08264011430589098
1.235	0.08268546407839772
1.236	0.0827305315572307
1.237	0.08277531953491855
1.238	0.08281983076628388
1.239	0.08286406796908972
1.24	0.08290803382467114
1.241	0.08295173097855496
1.242	0.08299516204106548
1.243	0.08303832958791918
1.244	0.0830812361608059
1.245	0.08312388426795912
1.246	0.08316627638471369
1.247	0.08320841495405346
1.248	0.083250302387147
1.249	0.08329194106387273
1.25	0.0833333333333334
1.2510000000000001	0.08337448151436101
1.252	0.08341538789601059
1.2530000000000001	0.08345605473804528
1.254	0.08349648427141117
1.2550000000000001	0.08353667869870263
1.256	0.08357664019461936
1.2570000000000001	0.08361637090641337
1.258	0.08365587295432911
1.2590000000000001	0.08369514843203232
1.26	0.08373419940703318
1.2610000000000001	0.08377302792109977
1.262	0.08381163599066424
1.2630000000000001	0.08385002560722114
1.264	0.08388819873771786
1.2650000000000001	0.08392615732493822
1.266	0.08396390328787795
1.2670000000000001	0.08400143852211375
1.268	0.08403876490016587
1.2690000000000001	0.0840758842718524
1.27	0.08411279846463803
1.2710000000000001	0.08414950928397638
1.272	0.08418601851364561
1.2730000000000001	0.08422232791607796
1.274	0.08425843923268288
1.2750000000000001	0.08429435418416509
1.276	0.08433007447083539
1.2770000000000001	0.08436560177291771
1.278	0.0844009377508492
1.2790000000000001	0.08443608404557472
1.28	0.08447104227883669
1.2810000000000001	0.08450581405346018
1.282	0.0845404009536314
1.2830000000000001	0.08457480454517273
1.284	0.08460902637581173
1.2850000000000001	0.08464306797544609
1.286	0.08467693085640322
1.2870000000000001	0.08471061651369584
1.288	0.08474412642527383
1.2890000000000001	0.08477746205226873
1.29	0.08481062483923744
1.2910000000000001	0.0848436162143999
1.292	0.08487643758987244
1.293	0.08490909036189792
1.294	0.0849415759110717
1.295	0.08497389560256319
1.296	0.08500605078633379
1.297	0.08503804279735182
1.298	0.08506987295580273
1.299	0.08510154256729664
1.3	0.08513305292307177
1.301	0.08516440530019406
1.302	0.08519560096175495
1.303	0.08522664115706417
1.304	0.08525752712183995
1.305	0.08528826007839671
1.306	0.08531884123582852
1.307	0.08534927179018958
1.308	0.08537955292467295
1.309	0.08540968580978553
1.31	0.08543967160351906
1.311	0.0854695114515205
1.312	0.0854992064872578
1.313	0.085528757832184
1.314	0.08555816659589846
1.315	0.08558743387630488
1.316	0.08561656075976781
1.317	0.08564554832126521
1.318	0.08567439762454032
1.319	0.08570310972224987
1.32	0.08573168565610993
1.321	0.08576012645703976
1.322	0.08578843314530374
1.323	0.08581660673065034
1.324	0.08584464821244896
1.325	0.08587255857982566
1.326	0.08590033881179533
1.327	0.08592798987739195
1.328	0.0859555127357982
1.329	0.08598290833647239
1.33	0.08601017761927138
1.331	0.08603732151457492
1.332	0.08606434094340652
1.333	0.08609123681755113
1.334	0.08611801003967366
1.335	0.08614466150343372
1.336	0.08617119209359964
1.337	0.0861976026861595
1.338	0.08622389414843186
1.339	0.08625006733917509
1.34	0.08627612310869263
1.341	0.08630206229893889
1.342	0.08632788574362327
1.343	0.08635359426831196
1.344	0.08637918869052853
1.345	0.08640466981985305
1.346	0.0864300384580195
1.347	0.08645529539901206
1.348	0.08648044142915974
1.349	0.08650547732723045
1.35	0.0865304038645215
1.351	0.08655522180495119
1.352	0.08657993190514814
1.353	0.08660453491453851
1.354	0.08662903157543357
1.355	0.08665342262311429
1.356	0.08667770878591645
1.357	0.08670189078531249
1.358	0.08672596933599408
1.359	0.08674994514595276
1.36	0.08677381891655891
1.361	0.08679759134263958
1.362	0.0868212631125572
1.363	0.08684483490828411
1.364	0.0868683074054784
1.365	0.08689168127355766
1.366	0.08691495717577144
1.367	0.08693813576927396
1.368	0.08696121770519383
1.369	0.08698420362870535
1.37	0.0870070941790958
1.371	0.0870298899898342
1.372	0.08705259168863835
1.373	0.08707519989754031
1.374	0.08709771523295219
1.375	0.08712013830572962
1.3760000000000001	0.08714246972123574
1.377	0.08716471007940325
1.3780000000000001	0.0871868599747959
1.379	0.08720891999667002
1.3800000000000001	0.08723089072903346
1.381	0.08725277275070471
1.3820000000000001	0.08727456663537232
1.383	0.08729627295165097
1.3840000000000001	0.08731789226313945
1.385	0.08733942512847558
1.3860000000000001	0.08736087210139193
1.387	0.0873822337307708
1.3880000000000001	0.08740351056069634
1.389	0.0874247031305095
1.3900000000000001	0.08744581197485934
1.391	0.08746683762375407
1.3920000000000001	0.08748778060261325
1.393	0.08750864143231697
1.3940000000000001	0.08752942062925649
1.395	0.0875501187053817
1.3960000000000001	0.08757073616825095
1.397	0.08759127352107766
1.3980000000000001	0.08761173126277778
1.399	0.08763210988801631
1.4000000000000001	0.08765240988725244
1.401	0.08767263174678563
1.4020000000000001	0.08769277594879943
1.403	0.0877128429714062
1.4040000000000001	0.0877328332886901
1.405	0.08775274737075044
1.4060000000000001	0.08777258568374352
1.407	0.08779234868992464
1.4080000000000001	0.08781203684768973
1.409	0.08783165061161594
1.4100000000000001	0.08785119043250146
1.411	0.08787065675740532
1.4120000000000001	0.08789005002968757
1.413	0.08790937068904639
1.4140000000000001	0.08792861917155763
1.415	0.08794779590971213
1.4160000000000001	0.08796690133245302
1.417	0.08798593586521204
1.4180000000000001	0.08800489992994684
1.419	0.08802379394517608
1.42	0.08804261832601541
1.421	0.08806137348421177
1.422	0.08808005982817858
1.423	0.08809867776302968
1.424	0.08811722769061299
1.425	0.08813571000954418
1.426	0.08815412511523855
1.427	0.08817247339994484
1.428	0.08819075525277653
1.429	0.08820897105974324
1.43	0.08822712120378338
1.431	0.08824520606479333
1.432	0.08826322601965922
1.433	0.08828118144228639
1.434	0.08829907270362992
1.435	0.08831690017172353
1.436	0.08833466421170875
1.437	0.088352365185864
1.438	0.08837000345363244
1.439	0.08838757937165008
1.44	0.08840509329377486
1.441	0.08842254557111205
1.442	0.0884399365520423
1.443	0.0884572665822484
1.444	0.08847453600474153
1.445	0.08849174515988795
1.446	0.08850889438543347
1.447	0.08852598401653068
1.448	0.08854301438576238
1.449	0.08855998582316844
1.45	0.08857689865626855
1.451	0.08859375321008787
1.452	0.08861054980718011
1.453	0.08862728876765229
1.454	0.08864397040918703
1.455	0.0886605950470671
1.456	0.08867716299419733
1.457	0.08869367456112809
1.458	0.08871013005607653
1.459	0.08872652978495009
1.46	0.08874287405136808
1.461	0.08875916315668274
1.462	0.08877539740000058
1.463	0.08879157707820486
1.464	0.08880770248597498
1.465	0.08882377391580788
1.466	0.08883979165803874
1.467	0.08885575600086072
1.468	0.08887166723034502
1.469	0.088887525630461
1.47	0.08890333148309543
1.471	0.0889190850680719
1.472	0.0889347866631696
1.473	0.0889504365441429
1.474	0.08896603498473943
1.475	0.0889815822567189
1.476	0.0889970786298711
1.477	0.08901252437203436
1.478	0.08902791974911314
1.479	0.0890432650250953
1.48	0.089058560462071
1.481	0.0890738063202479
1.482	0.08908900285797018
1.483	0.08910415033173417
1.484	0.08911924899620563
1.485	0.08913429910423643
1.486	0.08914930090688032
1.487	0.0891642546534093
1.488	0.08917916059133056
1.489	0.0891940189664005
1.49	0.08920883002264253
1.491	0.08922359400236067
1.492	0.08923831114615577
1.493	0.08925298169294066
1.494	0.08926760587995493
1.495	0.0892821839427799
1.496	0.08929671611535335
1.497	0.08931120262998399
1.498	0.0893256437173654
1.499	0.08934003960659097
1.5	0.08935439052516791
1.501	0.08936869669902997
1.5020000000000002	0.08938295835255278
1.5030000000000001	0.0893971757085667
1.504	0.08941134898837003
1.505	0.0894254784117431
1.5060000000000002	0.08943956419696109
1.5070000000000001	0.08945360656080639
1.508	0.08946760571858259
1.509	0.08948156188412718
1.5100000000000002	0.0894954752698232
1.5110000000000001	0.0895093460866129
1.512	0.08952317454400946
1.513	0.08953696085010929
1.5140000000000002	0.08955070521160456
1.5150000000000001	0.0895644078337948
1.516	0.08957806892059883
1.517	0.08959168867456656
1.5180000000000002	0.08960526729689113
1.5190000000000001	0.08961880498741949
1.52	0.08963230194466452
1.521	0.08964575836581573
1.5220000000000002	0.08965917444675124
1.5230000000000001	0.08967255038204824
1.524	0.08968588636499425
1.525	0.08969918258759703
1.5260000000000002	0.08971243924059695
1.5270000000000001	0.08972565651347587
1.528	0.08973883459446917
1.529	0.08975197367057487
1.5300000000000002	0.08976507392756465
1.5310000000000001	0.08977813554999443
1.532	0.08979115872121309
1.533	0.08980414362337392
1.5340000000000003	0.08981709043744322
1.5350000000000001	0.08982999934321138
1.536	0.08984287051930152
1.537	0.08985570414317957
1.5380000000000003	0.08986850039116405
1.5390000000000001	0.0898812594384345
1.54	0.08989398145904189
1.541	0.08990666662591713
1.5420000000000003	0.08991931511088026
1.5430000000000001	0.08993192708465032
1.544	0.0899445027168532
1.545	0.08995704217603051
1.5460000000000003	0.08996954562964982
1.5470000000000002	0.0899820132441111
1.548	0.08999444518475731
1.549	0.09000684161588222
1.5499999999999998	0.09001920270073867
1.5510000000000002	0.09003152860154627
1.552	0.09004381947950171
1.553	0.09005607549478513
1.5539999999999998	0.09006829680656835
1.5550000000000002	0.09008048357302402
1.556	0.09009263595133236
1.557	0.09010475409769003
1.5579999999999998	0.09011683816731743
1.5590000000000002	0.09012888831446629
1.56	0.09014090469242754
1.561	0.0901528874535392
1.5619999999999998	0.0901648367491933
1.5630000000000002	0.09017675272984388
1.564	0.09018863554501388
1.565	0.09020048534330274
1.5659999999999998	0.09021230227239327
1.5670000000000002	0.09022408647906002
1.568	0.09023583810917413
1.569	0.09024755730771246
1.5699999999999998	0.09025924421876381
1.5710000000000002	0.09027089898553528
1.572	0.09028252175036056
1.573	0.09029411265470459
1.5739999999999998	0.09030567183917196
1.5750000000000002	0.09031719944351334
1.576	0.09032869560663107
1.577	0.09034016046658654
1.5779999999999998	0.0903515941606068
1.5790000000000002	0.09036299682509027
1.58	0.09037436859561314
1.581	0.09038570960693694
1.5819999999999999	0.09039701999301251
1.5830000000000002	0.09040829988698817
1.584	0.0904195494212151
1.585	0.09043076872725274
1.5859999999999999	0.09044195793587625
1.5870000000000002	0.09045311717708092
1.588	0.09046424658008882
1.589	0.09047534627335467
1.5899999999999999	0.09048641638457211
1.5910000000000002	0.09049745704067746
1.592	0.09050846836785827
1.593	0.09051945049155659
1.5939999999999999	0.09053040353647532
1.5950000000000002	0.09054132762658429
1.596	0.09055222288512461
1.597	0.09056308943461569
1.5979999999999999	0.09057392739685875
1.5990000000000002	0.09058473689294334
1.6	0.09059551804325251
1.601	0.09060627096746769
1.6019999999999999	0.09061699578457419
1.6030000000000002	0.09062769261286588
1.604	0.09063836156995128
1.605	0.0906490027727573
1.6059999999999999	0.09065961633753504
1.6070000000000002	0.09067020237986474
1.608	0.09068076101466026
1.609	0.09069129235617451
1.6099999999999999	0.09070179651800375
1.6110000000000002	0.09071227361309277
1.612	0.0907227237537397
1.613	0.09073314705160009
1.6139999999999999	0.09074354361769202
1.6150000000000002	0.09075391356240112
1.616	0.09076425699548407
1.617	0.09077457402607424
1.6179999999999999	0.09078486476268542
1.6190000000000002	0.09079512931321713
1.62	0.0908053677849576
1.621	0.09081558028458984
1.6219999999999999	0.0908257669181948
1.6230000000000002	0.090835927791256
1.624	0.09084606300866441
1.625	0.09085617267472133
1.626	0.09086625689314422
1.6270000000000002	0.09087631576706935
1.6280000000000001	0.09088634939905699
1.629	0.09089635789109496
1.63	0.09090634134460288
1.6310000000000002	0.09091629986043627
1.6320000000000001	0.09092623353889004
1.633	0.09093614247970355
1.634	0.090946026782063
1.6350000000000002	0.09095588654460654
1.6360000000000001	0.09096572186542773
1.637	0.09097553284207885
1.638	0.0909853195715756
1.6390000000000002	0.09099508215040028
1.6400000000000001	0.09100482067450592
1.641	0.0910145352393189
1.642	0.09102422593974431
1.6430000000000002	0.09103389287016785
1.6440000000000001	0.09104353612446102
1.645	0.09105315579598343
1.646	0.09106275197758697
1.6470000000000002	0.09107232476161892
1.6480000000000001	0.09108187423992592
1.649	0.09109140050385735
1.65	0.0911009036442682
1.6510000000000002	0.09111038375152276
1.6520000000000001	0.09111984091549873
1.653	0.09112927522558949
1.654	0.09113868677070718
1.6550000000000002	0.09114807563928803
1.6560000000000001	0.09115744191929269
1.657	0.09116678569821225
1.658	0.09117610706306899
1.6590000000000003	0.09118540610042171
1.6600000000000001	0.09119468289636741
1.661	0.09120393753654474
1.662	0.09121317010613783
1.6630000000000003	0.09122238068987801
1.6640000000000001	0.09123156937204849
1.665	0.09124073623648582
1.666	0.09124988136658381
1.6670000000000003	0.09125900484529673
1.6680000000000001	0.09126810675514099
1.669	0.09127718717819924
1.67	0.09128624619612324
1.6710000000000003	0.09129528389013608
1.6720000000000002	0.09130430034103575
1.673	0.09131329562919692
1.674	0.09132226983457467
1.6750000000000003	0.0913312230367077
1.6760000000000002	0.09134015531471953
1.677	0.09134906674732256
1.678	0.0913579574128203
1.6789999999999998	0.09136682738911016
1.6800000000000002	0.09137567675368616
1.681	0.09138450558364127
1.682	0.09139331395567078
1.6829999999999998	0.09140210194607382
1.6840000000000002	0.09141086963075676
1.685	0.09141961708523628
1.686	0.09142834438464018
1.6869999999999998	0.09143705160371161
1.6880000000000002	0.09144573881681069
1.689	0.09145440609791744
1.69	0.0914630535206338
1.6909999999999998	0.09147168115818685
1.6920000000000002	0.09148028908342977
1.693	0.09148887736884616
1.694	0.09149744608655114
1.6949999999999998	0.091505995308294
1.6960000000000002	0.09151452510546086
1.697	0.09152303554907627
1.698	0.0915315267098071
1.6989999999999998	0.09153999865796247
1.7000000000000002	0.09154845146349824
1.701	0.09155688519601819
1.702	0.09156529992477615
1.7029999999999998	0.09157369571867956
1.7040000000000002	0.09158207264628938
1.705	0.09159043077582435
1.706	0.09159877017516235
1.7069999999999999	0.09160709091184237
1.7080000000000002	0.09161539305306728
1.709	0.09162367666570519
1.71	0.09163194181629236
1.7109999999999999	0.09164018857103451
1.7120000000000002	0.0916484169958098
1.713	0.09165662715617022
1.714	0.09166481911734342
1.7149999999999999	0.09167299294423542
1.7160000000000002	0.09168114870143289
1.717	0.0916892864532036
1.718	0.09169740626350036
1.7189999999999999	0.09170550819596135
1.7200000000000002	0.09171359231391339
1.721	0.0917216586803731
1.722	0.09172970735804876
1.7229999999999999	0.09173773840934292
1.7240000000000002	0.09174575189635327
1.725	0.09175374788087608
1.726	0.09176172642440629
1.7269999999999999	0.09176968758814001
1.7280000000000002	0.09177763143297737
1.729	0.09178555801952336
1.73	0.09179346740808937
1.7309999999999999	0.09180135965869599
1.7320000000000002	0.09180923483107346
1.733	0.09181709298466523
1.734	0.09182493417862796
1.7349999999999999	0.09183275847183453
1.7360000000000002	0.09184056592287533
1.737	0.09184835659005933
1.738	0.09185613053141696
1.7389999999999999	0.0918638878047012
1.7400000000000002	0.09187162846738922
1.741	0.09187935257668398
1.742	0.09188706018951674
1.7429999999999999	0.09189475136254743
1.7440000000000002	0.09190242615216686
1.745	0.09191008461449875
1.746	0.09191772680540126
1.7469999999999999	0.09192535278046725
1.7480000000000002	0.09193296259502812
1.749	0.0919405563041532
1.75	0.09194813396265325
1.751	0.09195569562508055
1.7520000000000002	0.09196324134573103
1.7530000000000001	0.09197077117864573
1.754	0.09197828517761261
1.755	0.09198578339616738
1.7560000000000002	0.09199326588759595
1.7570000000000001	0.09200073270493506
1.758	0.09200818390097419
1.759	0.09201561952825683
1.7600000000000002	0.09202303963908184
1.7610000000000001	0.09203044428550583
1.762	0.09203783351934326
1.763	0.09204520739216841
1.7640000000000002	0.09205256595531722
1.7650000000000001	0.09205990925988816
1.766	0.09206723735674376
1.767	0.0920745502965123
1.7680000000000002	0.09208184812958818
1.7690000000000001	0.09208913090613523
1.77	0.0920963986760858
1.771	0.09210365148914347
1.7720000000000002	0.09211088939478464
1.7730000000000001	0.09211811244225836
1.774	0.09212532068058947
1.775	0.09213251415857854
1.7760000000000002	0.09213969292480387
1.7770000000000001	0.09214685702762217
1.778	0.09215400651517121
1.779	0.09216114143536884
1.7800000000000002	0.09216826183591693
1.7810000000000001	0.09217536776429978
1.782	0.09218245926778815
1.783	0.09218953639343871
1.7840000000000003	0.0921965991880952
1.7850000000000001	0.09220364769839093
1.786	0.09221068197074887
1.787	0.09221770205138369
1.7880000000000003	0.09222470798630168
1.7890000000000001	0.09223169982130354
1.79	0.09223867760198437
1.791	0.09224564137373531
1.7920000000000003	0.09225259118174485
1.7930000000000001	0.09225952707099971
1.794	0.09226644908628537
1.795	0.0922733572721893
1.7960000000000003	0.0922802516730995
1.7970000000000002	0.09228713233320704
1.798	0.09229399929650704
1.799	0.09230085260680022
1.8000000000000003	0.09230769230769253
1.8010000000000002	0.0923145184425974
1.802	0.09232133105473747
1.803	0.09232813018714363
1.8040000000000003	0.09233491588265784
1.8050000000000002	0.09234168818393379
1.806	0.09234844713343718
1.807	0.0923551927734479
1.8079999999999998	0.09236192514606022
1.8090000000000002	0.09236864429318445
1.81	0.09237535025654743
1.811	0.09238204307769352
1.8119999999999998	0.09238872279798661
1.8130000000000002	0.09239538945860969
1.814	0.09240204310056704
1.815	0.09240868376468435
1.8159999999999998	0.09241531149161032
1.8170000000000002	0.09242192632181757
1.818	0.09242852829560266
1.819	0.09243511745308876
1.8199999999999998	0.09244169383422571
1.8210000000000002	0.09244825747879015
1.822	0.09245480842638795
1.823	0.09246134671645442
1.8239999999999998	0.09246787238825503
1.8250000000000002	0.09247438548088686
1.826	0.09248088603327954
1.827	0.09248737408419505
1.8279999999999998	0.09249384967223039
1.8290000000000002	0.09250031283581685
1.83	0.09250676361322266
1.831	0.09251320204255174
1.8319999999999999	0.09251962816174664
1.8330000000000002	0.09252604200858731
1.834	0.09253244362069497
1.835	0.09253883303552926
1.8359999999999999	0.0925452102903925
1.8370000000000002	0.09255157542242819
1.838	0.09255792846862286
1.839	0.09256426946580684
1.8399999999999999	0.09257059845065564
1.8410000000000002	0.09257691545968934
1.842	0.09258322052927478
1.843	0.09258951369562562
1.8439999999999999	0.09259579499480368
1.8450000000000002	0.09260206446271936
1.846	0.0926083221351327
1.847	0.09261456804765378
1.8479999999999999	0.09262080223574412
1.8490000000000002	0.09262702473471687
1.85	0.09263323557973858
1.851	0.09263943480582836
1.8519999999999999	0.09264562244786012
1.8530000000000002	0.0926517985405627
1.854	0.09265796311852109
1.855	0.09266411621617603
1.8559999999999999	0.09267025786782662
1.8570000000000002	0.0926763881076295
1.858	0.09268250696959995
1.859	0.09268861448761323
1.8599999999999999	0.09269471069540501
1.8610000000000002	0.09270079562657116
1.862	0.0927068693145708
1.863	0.09271293179272415
1.8639999999999999	0.0927189830942153
1.8650000000000002	0.09272502325209271
1.866	0.09273105229926841
1.867	0.09273707026852096
1.8679999999999999	0.09274307719249403
1.8690000000000002	0.09274907310369847
1.87	0.09275505803451313
1.871	0.09276103201718404
1.8719999999999999	0.09276699508382653
1.8730000000000002	0.0927729472664254
1.874	0.0927788885968359
1.875	0.09278481910678367
1.876	0.09279073882786612
1.8770000000000002	0.09279664779155335
1.8780000000000001	0.09280254602918699
1.879	0.09280843357198366
1.88	0.09281431045103301
1.8810000000000002	0.0928201766973004
1.8820000000000001	0.09282603234162619
1.883	0.09283187741472641
1.884	0.09283771194719476
1.8850000000000002	0.09284353596950154
1.8860000000000001	0.09284934951199553
1.887	0.09285515260490362
1.888	0.09286094527833241
1.8890000000000002	0.09286672756226774
1.8900000000000001	0.09287249948657691
1.891	0.0928782610810072
1.892	0.09288401237518834
1.8930000000000002	0.09288975339863141
1.8940000000000001	0.09289548418073158
1.895	0.09290120475076676
1.896	0.09290691513789881
1.8970000000000002	0.09291261537117462
1.8980000000000001	0.09291830547952565
1.899	0.09292398549177008
1.9	0.09292965543661175
1.9010000000000002	0.0929353153426415
1.9020000000000001	0.09294096523833827
1.903	0.09294660515206814
1.904	0.09295223511208656
1.9050000000000002	0.09295785514653811
1.9060000000000001	0.09296346528345681
1.907	0.0929690655507671
1.908	0.0929746559762842
1.9090000000000003	0.09298023658771487
1.9100000000000001	0.09298580741265788
1.911	0.09299136847860417
1.912	0.09299691981293819
1.9130000000000003	0.09300246144293725
1.9140000000000001	0.09300799339577287
1.915	0.0930135156985118
1.916	0.09301902837811521
1.9170000000000003	0.09302453146144035
1.9180000000000001	0.09303002497524031
1.919	0.09303550894616457
1.92	0.09304098340076063
1.9210000000000003	0.09304644836547314
1.9220000000000002	0.09305190386664478
1.923	0.09305734993051719
1.924	0.09306278658323117
1.9250000000000003	0.09306821385082721
1.9260000000000002	0.09307363175924557
1.927	0.09307904033432743
1.928	0.09308443960181578
1.9290000000000003	0.09308982958735372
1.9300000000000002	0.09309521031648799
1.931	0.09310058181466703
1.932	0.09310594410724232
1.9329999999999998	0.09311129721946963
1.9340000000000002	0.09311664117650775
1.935	0.09312197600342054
1.936	0.09312730172517614
1.9369999999999998	0.09313261836664938
1.9380000000000002	0.09313792595261937
1.939	0.09314322450777261
1.94	0.09314851405670167
1.9409999999999998	0.09315379462390673
1.9420000000000002	0.09315906623379559
1.943	0.09316432891068391
1.944	0.093169582678796
1.9449999999999998	0.09317482756226526
1.9460000000000002	0.0931800635851343
1.947	0.0931852907713557
1.948	0.09319050914479238
1.9489999999999998	0.09319571872921745
1.9500000000000002	0.09320091954831583
1.951	0.09320611162568401
1.952	0.09321129498482965
1.9529999999999998	0.09321646964917331
1.9540000000000002	0.09322163564204874
1.955	0.09322679298670236
1.956	0.09323194170629438
1.9569999999999999	0.09323708182389927
1.9580000000000002	0.09324221336250538
1.959	0.09324733634501658
1.96	0.09325245079425183
1.9609999999999999	0.09325755673294517
1.9620000000000002	0.0932626541837477
1.963	0.09326774316922626
1.964	0.09327282371186439
1.9649999999999999	0.09327789583406385
1.9660000000000002	0.09328295955814292
1.967	0.09328801490633873
1.968	0.09329306190080607
1.9689999999999999	0.09329810056361915
1.9700000000000002	0.0933031309167712
1.971	0.09330815298217462
1.972	0.09331316678166221
1.9729999999999999	0.09331817233698665
1.9740000000000002	0.09332316966982188
1.975	0.09332815880176185
1.976	0.09333313975432317
1.9769999999999999	0.09333811254894327
1.9780000000000002	0.09334307720698203
1.979	0.09334803374972209
1.98	0.09335298219836813
1.9809999999999999	0.09335792257404912
1.9820000000000002	0.09336285489781676
1.983	0.09336777919064686
1.984	0.09337269547344006
1.9849999999999999	0.09337760376702088
1.9860000000000002	0.0933825040921389
1.987	0.09338739646946945
1.988	0.09339228091961307
1.9889999999999999	0.09339715746309689
1.9900000000000002	0.09340202612037342
1.991	0.09340688691182257
1.992	0.09341173985775152
1.9929999999999999	0.09341658497839374
1.9940000000000002	0.09342142229391108
1.995	0.09342625182439376
1.996	0.09343107358985943
1.9969999999999999	0.09343588761025483
1.9980000000000002	0.09344069390545634
1.999	0.093445492495268
2.	0.09345028339942536

==> pics/dv_min_T04kp0_overVpV.dat <==
-0.5	0.08541019662496852
-0.499	0.08538841425167276
-0.498	0.0853665653141773
-0.497	0.0853446495003326
-0.496	0.08532266649599451
-0.495	0.08530061598500682
-0.494	0.08527849764918582
-0.493	0.08525631116830312
-0.492	0.0852340562200693
-0.491	0.08521173248011626
-0.49	0.08518933962198105
-0.489	0.08516687731708805
-0.488	0.08514434523473136
-0.487	0.08512174304205733
-0.486	0.0850990704040473
-0.485	0.08507632698349854
-0.484	0.08505351244100712
-0.483	0.08503062643494863
-0.482	0.08500766862146047
-0.481	0.08498463865442252
-0.48	0.08496153618543845
-0.479	0.08493836086381645
-0.478	0.08491511233655025
-0.477	0.08489179024829918
-0.476	0.08486839424136883
-0.475	0.08484492395569065
-0.474	0.08482137902880216
-0.473	0.08479775909582676
-0.472	0.08477406378945296
-0.471	0.08475029273991297
-0.47	0.08472644557496323
-0.469	0.08470252191986194
-0.46799999999999997	0.084678521397348
-0.46699999999999997	0.08465444362761931
-0.46599999999999997	0.08463028822831098
-0.46499999999999997	0.0846060548144737
-0.46399999999999997	0.08458174299855004
-0.463	0.08455735239035328
-0.462	0.08453288259704411
-0.461	0.08450833322310686
-0.46	0.08448370387032772
-0.459	0.08445899413776953
-0.458	0.08443420362174897
-0.457	0.08440933191581229
-0.456	0.08438437861071096
-0.455	0.08435934329437683
-0.454	0.08433422555189779
-0.453	0.08430902496549225
-0.452	0.08428374111448383
-0.451	0.0842583735752756
-0.45	0.08423292192132453
-0.449	0.08420738572311476
-0.448	0.08418176454813159
-0.447	0.08415605796083386
-0.446	0.08413026552262798
-0.445	0.08410438679183957
-0.444	0.0840784213236862
-0.443	0.08405236867024929
-0.442	0.08402622838044599
-0.441	0.08400000000000002
-0.44	0.08397368307141323
-0.439	0.0839472771339363
-0.438	0.08392078172353906
-0.437	0.08389419637288004
-0.436	0.08386752061127739
-0.435	0.083840753964677
-0.434	0.08381389595562233
-0.433	0.08378694610322296
-0.432	0.0837599039231231
-0.431	0.08373276892746889
-0.43	0.08370554062487695
-0.429	0.08367821852040086
-0.428	0.08365080211549908
-0.427	0.08362329090799986
-0.426	0.08359568439206938
-0.425	0.08356798205817523
-0.424	0.08354018339305397
-0.423	0.08351228787967452
-0.422	0.0834842949972035
-0.421	0.08345620422096883
-0.42	0.0834280150224242
-0.419	0.08339972686911118
-0.418	0.08337133922462375
-0.417	0.08334285154856874
-0.416	0.08331426329652997
-0.415	0.08328557392002783
-0.414	0.08325678286648192
-0.413	0.08322788957917043
-0.41200000000000003	0.08319889349719162
-0.41100000000000003	0.08316979405542246
-0.41000000000000003	0.08314059068447816
-0.40900000000000003	0.08311128281067132
-0.40800000000000003	0.08308186985596977
-0.40700000000000003	0.08305235123795446
-0.406	0.08302272636977642
-0.405	0.08299299466011412
-0.404	0.08296315551312944
-0.403	0.08293320832842288
-0.402	0.08290315250098929
-0.401	0.08287298742117244
-0.4	0.082842712474619
-0.399	0.08281232704223168
-0.398	0.08278183050012289
-0.397	0.08275122221956654
-0.396	0.08272050156694999
-0.395	0.0826896679037255
-0.394	0.08265872058636037
-0.393	0.08262765896628732
-0.392	0.08259648238985356
-0.391	0.08256519019826986
-0.39	0.08253378172755832
-0.389	0.08250225630850011
-0.388	0.08247061326658206
-0.387	0.08243885192194295
-0.386	0.08240697158931903
-0.385	0.08237497157798851
-0.384	0.08234285119171592
-0.383	0.08231060972869542
-0.382	0.08227824648149362
-0.381	0.08224576073699108
-0.38	0.08221315177632393
-0.379	0.08218041887482425
-0.378	0.08214756130195966
-0.377	0.08211457832127228
-0.376	0.08208146919031667
-0.375	0.08204823316059778
-0.374	0.08201486947750669
-0.373	0.08198137738025696
-0.372	0.0819477561018192
-0.371	0.08191400486885497
-0.37	0.08188012290165037
-0.369	0.08184610941404796
-0.368	0.08181196361337839
-0.367	0.08177768470039087
-0.366	0.08174327186918268
-0.365	0.081708724307128
-0.364	0.08167404119480548
-0.363	0.08163922170592508
-0.362	0.08160426500725382
-0.361	0.08156917025854066
-0.36	0.0815339366124404
-0.359	0.08149856321443605
-0.358	0.08146304920276115
-0.357	0.08142739370831997
-0.356	0.08139159585460742
-0.355	0.0813556547576274
-0.354	0.08131956952581038
-0.353	0.08128333925992964
-0.352	0.08124696305301637
-0.351	0.08121043999027383
-0.35	0.08117376914898994
-0.349	0.08113694959844903
-0.348	0.0810999803998424
-0.347	0.08106286060617712
-0.346	0.08102558926218434
-0.345	0.08098816540422554
-0.344	0.080950588060198
-0.34299999999999997	0.08091285624943906
-0.34199999999999997	0.0808749689826283
-0.34099999999999997	0.08083692526168923
-0.33999999999999997	0.08079872407968902
-0.33899999999999997	0.08076036442073681
-0.33799999999999997	0.08072184525988102
-0.33699999999999997	0.08068316556300503
-0.33599999999999997	0.08064432428672086
-0.33499999999999996	0.08060532037826185
-0.33399999999999996	0.08056615277537432
-0.33299999999999996	0.08052682040620607
-0.33199999999999996	0.08048732218919491
-0.33099999999999996	0.08044765703295487
-0.32999999999999996	0.08040782383616052
-0.32899999999999996	0.08036782148743016
-0.32799999999999996	0.08032764886520721
-0.32699999999999996	0.08028730483763913
-0.32599999999999996	0.08024678826245579
-0.32499999999999996	0.08020609798684497
-0.324	0.08016523284732674
-0.323	0.08012419166962564
-0.322	0.0800829732685408
-0.321	0.0800415764478149
-0.32	0.07999999999999996
-0.319	0.0799582427063224
-0.318	0.07991630333654492
-0.317	0.07987418064882784
-0.316	0.0798318733895858
-0.315	0.07978938029334554
-0.314	0.07974670008259871
-0.313	0.0797038314676542
-0.312	0.07966077314648695
-0.311	0.07961752380458581
-0.31	0.07957408211479794
-0.309	0.07953044673717136
-0.308	0.07948661631879456
-0.307	0.0794425894936347
-0.306	0.07939836488237167
-0.305	0.07935394109223165
-0.304	0.07930931671681535
-0.303	0.0792644903359267
-0.302	0.07921946051539597
-0.301	0.07917422580690242
-0.3	0.07912878474779189
-0.299	0.07908313586089416
-0.298	0.07903727765433438
-0.297	0.07899120862134429
-0.296	0.07894492724006846
-0.295	0.0788984319733686
-0.294	0.07885172126862344
-0.293	0.07880479355752729
-0.292	0.07875764725588313
-0.29100000000000004	0.07871028076339404
-0.29000000000000004	0.07866269246345037
-0.28900000000000003	0.07861488072291367
-0.28800000000000003	0.07856684389189683
-0.28700000000000003	0.0785185803035412
-0.28600000000000003	0.0784700882737892
-0.28500000000000003	0.07842136610115369
-0.28400000000000003	0.07837241206648349
-0.28300000000000003	0.07832322443272455
-0.28200000000000003	0.07827380144467777
-0.281	0.07822414132875227
-0.28	0.07817424229271425
-0.279	0.07812410252543256
-0.278	0.0780737201966189
-0.277	0.07802309345656405
-0.276	0.07797222043586993
-0.275	0.0779210992451761
-0.274	0.07786972797488245
-0.273	0.07781810469486705
-0.272	0.07776622745419814
-0.271	0.07771409428084247
-0.27	0.07766170318136734
-0.269	0.07760905214063823
-0.268	0.07755613912151071
-0.267	0.07750296206451701
-0.266	0.07744951888754692
-0.265	0.0773958074855236
-0.264	0.07734182573007237
-0.263	0.07728757146918486
-0.262	0.07723304252687657
-0.261	0.07717823670283797
-0.26	0.07712315177207973
-0.259	0.0770677854845716
-0.258	0.07701213556487391
-0.257	0.07695619971176337
-0.256	0.07689997559785111
-0.255	0.07684346086919441
-0.254	0.07678665314490052
-0.253	0.07672955001672366
-0.252	0.07667214904865438
-0.251	0.07661444777650106
-0.25	0.07655644370746373
-0.249	0.07649813431969954
-0.248	0.07643951706188074
-0.247	0.07638058935274328
-0.246	0.07632134858062745
-0.245	0.07626179210300954
-0.244	0.0762019172460246
-0.243	0.07614172130397973
-0.242	0.07608120153885806
-0.241	0.07602035517981331
-0.24	0.07595917942265418
-0.239	0.07589767142931869
-0.238	0.07583582832733815
-0.237	0.0757736472092908
-0.236	0.0757111251322442
-0.235	0.07564825911718692
-0.23399999999999999	0.07558504614844841
-0.23299999999999998	0.07552148317310747
-0.23199999999999998	0.07545756710038909
-0.23099999999999998	0.07539329480104845
-0.22999999999999998	0.0753286631067428
-0.22899999999999998	0.07526366880939034
-0.22799999999999998	0.07519830866051624
-0.22699999999999998	0.07513257937058482
-0.22599999999999998	0.07506647760831803
-0.22499999999999998	0.07499999999999996
-0.22399999999999998	0.07493314312876675
-0.22299999999999998	0.0748659035338814
-0.22199999999999998	0.07479827770999381
-0.22099999999999997	0.07473026210638473
-0.21999999999999997	0.07466185312619389
-0.21899999999999997	0.07459304712563153
-0.21799999999999997	0.0745238404131735
-0.21699999999999997	0.07445422924873857
-0.21599999999999997	0.07438420984284794
-0.21499999999999997	0.07431377835576702
-0.21399999999999997	0.07424293089662831
-0.21299999999999997	0.07417166352253468
-0.21199999999999997	0.07409997223764353
-0.21100000000000002	0.07402785299223064
-0.21000000000000002	0.07395530168173275
-0.20900000000000002	0.07388231414576946
-0.20800000000000002	0.07380888616714293
-0.20700000000000002	0.07373501347081501
-0.20600000000000002	0.07366069172286177
-0.20500000000000002	0.07358591652940327
-0.20400000000000001	0.07351068343551054
-0.203	0.07343498792408559
-0.202	0.07335882541471767
-0.201	0.07328219126251106
-0.2	0.07320508075688775
-0.199	0.07312748912035988
-0.198	0.07304941150727601
-0.197	0.07297084300253492
-0.196	0.0728917786202718
-0.195	0.07281221330251092
-0.194	0.0727321419177876
-0.193	0.07265155925973604
-0.192	0.07257046004564383
-0.191	0.07248883891497077
-0.19	0.07240669042783204
-0.189	0.07232400906344377
-0.188	0.07224078921853083
-0.187	0.07215702520569417
-0.186	0.07207271125173903
-0.185	0.07198784149595977
-0.184	0.07190240998838299
-0.183	0.0718164106879648
-0.182	0.07172983746074352
-0.181	0.07164268407794411
-0.18	0.07155494421403513
-0.179	0.07146661144473404
-0.178	0.07137767924496227
-0.177	0.07128814098674527
-0.176	0.0711979899370592
-0.175	0.07110721925561894
-0.174	0.07101582199260933
-0.173	0.07092379108635385
-0.172	0.07083111936092276
-0.17099999999999999	0.07073779952367473
-0.16999999999999998	0.07064382416273382
-0.16899999999999998	0.07054918574439525
-0.16799999999999998	0.07045387661046257
-0.16699999999999998	0.07035788897550879
-0.16599999999999998	0.07026121492406354
-0.16499999999999998	0.07016384640772017
-0.16399999999999998	0.07006577524216293
-0.16299999999999998	0.06996699310410828
-0.16199999999999998	0.0698674915281619
-0.16099999999999998	0.0697672619035829
-0.15999999999999998	0.06966629547095765
-0.15899999999999997	0.06956458331877488
-0.15799999999999997	0.06946211637990346
-0.15699999999999997	0.06935888542796464
-0.15599999999999997	0.06925488107359973
-0.15499999999999997	0.06915009376062459
-0.15399999999999997	0.06904451376207185
-0.15299999999999997	0.06893813117611206
-0.15199999999999997	0.06883093592185335
-0.15099999999999997	0.0687229177350118
-0.14999999999999997	0.06861406616345073
-0.14899999999999997	0.06850437056258096
-0.14800000000000002	0.06839382009062048
-0.14700000000000002	0.06828240370370361
-0.14600000000000002	0.0681701101508389
-0.14500000000000002	0.06805692796870594
-0.14400000000000002	0.06794284547628718
-0.14300000000000002	0.06782785076932749
-0.14200000000000002	0.0677119317146149
-0.14100000000000001	0.06759507594407552
-0.14	0.06747727084867519
-0.139	0.06735850357212003
-0.138	0.0672387610043485
-0.137	0.06711802977480535
-0.136	0.06699629624548961
-0.135	0.06687354650376684
-0.134	0.06674976635493607
-0.133	0.066624941314541
-0.132	0.06649905660041502
-0.131	0.06637209712444855
-0.13	0.06624404748406681
-0.129	0.06611489195340625
-0.128	0.06598461447417533
-0.127	0.0658531986461873
-0.126	0.06572062771754958
-0.125	0.06558688457449494
-0.124	0.06545195173083851
-0.123	0.06531581131704353
-0.122	0.06517844506887852
-0.121	0.06503983431564656
-0.12	0.06489995996796794
-0.119	0.06475880250509414
-0.118	0.06461634196173249
-0.11699999999999999	0.06447255791435741
-0.11599999999999999	0.06432742946698419
-0.11499999999999999	0.06418093523637952
-0.11399999999999999	0.0640330533366815
-0.11299999999999999	0.0638837613633998
-0.11199999999999999	0.06373303637676608
-0.11099999999999999	0.06358085488440193
-0.10999999999999999	0.06342719282327008
-0.10899999999999999	0.0632720255408728
-0.10799999999999998	0.06311532777565876
-0.10699999999999998	0.06295707363659792
-0.10599999999999998	0.06279723658188047
-0.10499999999999998	0.06263578939669451
-0.10399999999999998	0.06247270417003342
-0.10299999999999998	0.06230795227048058
-0.10199999999999998	0.062141504320916585
-0.10099999999999998	0.061973330172090085
-0.09999999999999998	0.061803398874989424
-0.09899999999999998	0.061631678651948685
-0.09799999999999998	0.061458136866416435
-0.09699999999999998	0.061282739991311896
-0.09599999999999997	0.061105453575886814
-0.09499999999999997	0.060926242211007176
-0.09399999999999997	0.06074506949276143
-0.09299999999999997	0.06056189798429684
-0.09199999999999997	0.06037668917577754
-0.09099999999999997	0.0601894034423508
-0.08999999999999997	0.05999999999999994
-0.08899999999999997	0.05980843685915341
-0.08799999999999997	0.05961467077590893
-0.08699999999999997	0.059418657200723285
-0.08599999999999997	0.05922035022440486
-0.08499999999999996	0.0590197025212347
-0.08399999999999996	0.05881666528902846
-0.08300000000000002	0.058611188185936525
-0.08200000000000002	0.05840321926376421
-0.08100000000000002	0.058192704897575886
-0.08000000000000002	0.05797958971132705
-0.07900000000000001	0.057763816499251164
-0.07800000000000001	0.057545326142698305
-0.07700000000000001	0.05732405752210665
-0.07600000000000001	0.05709994742374985
-0.07500000000000001	0.05687293044088437
-0.07400000000000001	0.05664293886887567
-0.07300000000000001	0.05640990259385703
-0.07200000000000001	0.05617374897442323
-0.07100000000000001	0.05593440271582681
-0.07	0.055691785736085186
-0.069	0.05544581702336135
-0.068	0.05519641248391094
-0.067	0.05494348477982988
-0.066	0.05468694315575144
-0.065	0.05442669325356855
-0.064	0.05416263691415199
-0.063	0.053894671964941715
-0.062	0.05362269199216002
-0.061	0.053346586096274656
-0.06	0.05306623862918067
-0.059	0.052781528911414854
-0.057999999999999996	0.05249233092751725
-0.056999999999999995	0.05219851299745243
-0.055999999999999994	0.05189993742175261
-0.05499999999999999	0.05159646009778186
-0.05399999999999999	0.05128793010419924
-0.05299999999999999	0.05097418925035614
-0.05199999999999999	0.050655071586947126
-0.05099999999999999	0.050330402873781446
-0.04999999999999999	0.049999999999999906
-0.04899999999999999	0.04966367035145981
-0.04799999999999999	0.04932121111929334
-0.046999999999999986	0.04897240854283787
-0.045999999999999985	0.048617037079175404
-0.044999999999999984	0.048254858490424504
-0.043999999999999984	0.04788562083862448
-0.04299999999999998	0.047509057376550215
-0.04199999999999998	0.0471248853210043
-0.04099999999999998	0.0467328044930449
-0.03999999999999998	0.04633249580710788
-0.03899999999999998	0.04592361958803562
-0.03799999999999998	0.04550581369148045
-0.03699999999999998	0.04507869139892702
-0.035999999999999976	0.04464183905346318
-0.034999999999999976	0.044194813396265326
-0.033999999999999975	0.04373713855624076
-0.032999999999999974	0.04326830263609631
-0.03199999999999997	0.04278775382679614
-0.030999999999999972	0.042294895968415736
-0.02999999999999997	0.041789083458002585
-0.02899999999999997	0.04126961538328913
-0.02799999999999997	0.0407357287336159
-0.02699999999999997	0.04018659050451981
-0.025999999999999968	0.039621288467691335
-0.024999999999999967	0.03903882032022074
-0.023999999999999966	0.03843808085167383
-0.022999999999999965	0.03781784666832077
-0.021999999999999964	0.037176757881783457
-0.020999999999999963	0.036513295991665994
-0.020000000000000018	0.03582575694955834
-0.019000000000000017	0.035112218057388664
-0.018000000000000016	0.034370496884402815
-0.017000000000000015	0.03359809971958348
-0.016000000000000014	0.03279215610874223
-0.015000000000000013	0.031949334595148676
-0.014000000000000012	0.031065732621348506
-0.013000000000000012	0.03013673020344465
-0.01200000000000001	0.029156791662493818
-0.01100000000000001	0.0281191909480284
-0.010000000000000009	0.027015621187164177
-0.009000000000000008	0.025835622624234916
-0.008000000000000007	0.0245657137141713
-0.007000000000000006	0.023188012290164928
-0.006000000000000005	0.021677925358505986
-0.0050000000000000044	0.019999999999999882
-0.0040000000000000036	0.01809975124224167
-0.0030000000000000027	0.015885338650713565
-0.0020000000000000018	0.013177446878757671
-0.0010000000000000009	0.009512492197250146
0.	0.
0.0010000000000000009	0.014183581381260368
0.0020000000000000018	0.020116105536697626
0.0030000000000000027	0.02470663447949132
0.0040000000000000036	0.028608250417004388
0.0050000000000000044	0.03207309117022587
0.006000000000000005	0.03523006277826216
0.007000000000000006	0.038155504927930614
0.008000000000000007	0.04089900469150299
0.009000000000000008	0.04349490016425796
0.010000000000000009	0.04596811646493344
0.01100000000000001	0.048337412698524596
0.01200000000000001	0.0506173184042585
0.013000000000000012	0.052819352929111746
0.014000000000000012	0.05495282761548277
0.015000000000000013	0.057025392907720705
0.016000000000000014	0.05904342294297946
0.017000000000000015	0.061012292949601914
0.018000000000000016	0.06293658381785479
0.019000000000000017	0.06482023590693224
0.020000000000000018	0.06666666666666668
0.02100000000000002	0.0684788619516623
0.02200000000000002	0.07025944787091992
0.02300000000000002	0.07201074800839553
0.02400000000000002	0.07373482949243232
0.025000000000000022	0.07543354045592643
0.026000000000000023	0.07710854077205703
0.027000000000000024	0.07876132748178499
0.028000000000000025	0.08039325599012874
0.029000000000000026	0.08200555785939559
0.030000000000000027	0.08359935584274797
0.031000000000000028	0.08517567666265242
0.03200000000000003	0.08673546193337164
0.03300000000000003	0.08827957754586117
0.03400000000000003	0.08980882177092395
0.03500000000000003	0.09132393228770533
0.03600000000000003	0.0928255923062529
0.03700000000000003	0.09431443592247135
0.038000000000000034	0.09579105281955247
0.039000000000000035	0.09725599241048155
0.040000000000000036	0.09870976750047761
0.041000000000000036	0.10015285753542866
0.04200000000000004	0.1015857114919187
0.04300000000000004	0.10300875045584791
0.04400000000000004	0.10442236992954454
0.04500000000000004	0.10582694190137587
0.04600000000000004	0.10722281670695327
0.04700000000000004	0.10861032470691426
0.04800000000000004	0.10998977780280927
0.049000000000000044	0.11136147080970162
0.050000000000000044	0.11272568270162112
0.051000000000000045	0.11408267774390952
0.052000000000000046	0.11543270652470536
0.05300000000000005	0.11677600689628241
0.05400000000000005	0.1181128048356396
0.05500000000000005	0.11944331523260684
0.05600000000000005	0.1207677426127532
0.05700000000000005	0.1220862818015347
0.05800000000000005	0.1233991185353846
0.05900000000000005	0.12470643002480701
0.06000000000000005	0.12600838547397705
0.061000000000000054	0.1273051465608585
0.062000000000000055	0.1285968678814255
0.06300000000000006	0.12988369736119237
0.06400000000000006	0.1311657766369288
0.06500000000000006	0.13244324141114003
0.06600000000000006	0.13371622178163634
0.06700000000000006	0.13498484254828272
0.06800000000000006	0.13624922349881924
0.06900000000000006	0.137509479675458
0.07000000000000006	0.1387657216238047
0.07100000000000006	0.14001805562550318
0.07200000000000006	0.14126658391587837
0.07300000000000006	0.14251140488773378
0.07400000000000007	0.14375261328235617
0.07500000000000007	0.14499030036868904
0.07600000000000007	0.14622455411155105
0.07699999999999996	0.14745545932970017
0.07799999999999996	0.1486830978444785
0.07899999999999996	0.14990754861970637
0.07999999999999996	0.15112888789344475
0.08099999999999996	0.152347189302191
0.08199999999999996	0.15356252399802559
0.08299999999999996	0.1547749607591919
0.08399999999999996	0.15598456609454678
0.08499999999999996	0.15719140434228934
0.08599999999999997	0.15839553776334392
0.08699999999999997	0.15959702662974154
0.08799999999999997	0.16079592930832254
0.08899999999999997	0.16199230234005466
0.08999999999999997	0.16318620051524357
0.09099999999999997	0.16437767694488808
0.09199999999999997	0.1655667831284186
0.09299999999999997	0.16675356901803645
0.09399999999999997	0.1679380830798596
0.09499999999999997	0.16912037235206262
0.09599999999999997	0.17030048250019034
0.09699999999999998	0.1714784578698063
0.09799999999999998	0.17265434153663267
0.09899999999999998	0.1738281753543227
0.09999999999999998	0.17500000000000004
0.10099999999999998	0.17616985501768956
0.10199999999999998	0.17733777885975752
0.10299999999999998	0.17850380892646847
0.10399999999999998	0.17966798160376257
0.10499999999999998	0.18083033229934864
0.10599999999999998	0.1819908954772031
0.10699999999999998	0.18314970469055822
0.10799999999999998	0.18430679261345936
0.10899999999999999	0.18546219107096626
0.10999999999999999	0.18661593106806568
0.11099999999999999	0.18776804281736387
0.11199999999999999	0.1889185557656188
0.11299999999999999	0.19006749861917044
0.11399999999999999	0.19121489936832456
0.11499999999999999	0.19236078531074058
0.11599999999999999	0.19350518307387277
0.11699999999999999	0.19464811863651074
0.118	0.19578961734946115
0.119	0.1969297039554137
0.12	0.19806840260802783
0.121	0.19920573689027765
0.122	0.20034172983209017
0.123	0.2014764039273073
0.124	0.20260978115000516
0.125	0.2037418829701978
0.126	0.20487273036895412
0.127	0.20600234385295413
0.128	0.20713074346850852
0.129	0.20825794881506673
0.13	0.2093839790582342
0.131	0.2105088529423209
0.132	0.21163258880244204
0.133	0.21275520457618796
0.134	0.21387671781488413
0.135	0.214997145694456
0.136	0.2161165050259169
0.137	0.2172348122654945
0.138	0.2183520835244095
0.139	0.2194683345783222
0.14	0.2205835808764597
0.14100000000000001	0.22169783755043657
0.14200000000000002	0.22281111942278164
0.14300000000000002	0.22392344101518258
0.14400000000000002	0.22503481655645885
0.14500000000000002	0.2261452599902748
0.14600000000000002	0.22725478498260127
0.14700000000000002	0.2283634049289382
0.14800000000000002	0.22947113296130367
0.14900000000000002	0.23057798195500276
0.15000000000000002	0.23168396453517986
0.15100000000000002	0.2327890930831671
0.15200000000000002	0.23389337974263325
0.15300000000000002	0.23499683642554192
0.15400000000000003	0.2360994748179266
0.15500000000000003	0.2372013063854871
0.15600000000000003	0.23830234237901704
0.15700000000000003	0.23940259383966694
0.15800000000000003	0.24050207160404657
0.15900000000000003	0.24160078630917808
0.16000000000000003	0.2426987483972985
0.16100000000000003	0.2437959681205225
0.16200000000000003	0.24489245554536715
0.16300000000000003	0.24598822055714403
0.16400000000000003	0.24708327286422502
0.16500000000000004	0.24817762200218302
0.16600000000000004	0.24927127733781573
0.16700000000000004	0.2503642480730528
0.16800000000000004	0.2514565432487531
0.16900000000000004	0.2525481717483944
0.17000000000000004	0.25363914230165935
0.17100000000000004	0.254729463487921
0.17200000000000004	0.255819143739633
0.17300000000000004	0.2569081913456237
0.17400000000000004	0.2579966144543026
0.17500000000000004	0.2590844210767764
0.17600000000000005	0.26017161908988307
0.17700000000000005	0.26125821623914164
0.17800000000000005	0.2623442201416238
0.17900000000000005	0.2634296382887495
0.18000000000000005	0.2645144780490062
0.18100000000000005	0.2655987466705978
0.18200000000000005	0.26668245128402335
0.18300000000000005	0.26776559890458795
0.18400000000000005	0.2688481964348495
0.18500000000000005	0.2699302506669992
0.18600000000000005	0.27101176828518514
0.18700000000000006	0.2720927558677713
0.18800000000000006	0.27317321988954285
0.18900000000000006	0.2742531667238537
0.19000000000000006	0.2753326026447194
0.19100000000000006	0.2764115338288594
0.19200000000000006	0.27748996635768514
0.19300000000000006	0.2785679062192427
0.19400000000000006	0.27964535931010276
0.19500000000000006	0.2807223314372079
0.19600000000000006	0.28179882831967273
0.19700000000000006	0.28287485559053993
0.19800000000000006	0.28395041879849464
0.19900000000000007	0.2850255234095366
0.20000000000000007	0.28610017480861216
0.20100000000000007	0.287174378301208
0.20200000000000007	0.28824813911490577
0.20300000000000007	0.2893214624009004
0.20399999999999996	0.29039435323548296
0.20499999999999996	0.2914668166214882
0.20599999999999996	0.29253885748970787
0.20699999999999996	0.29361048070027157
0.20799999999999996	0.2946816910439969
0.20899999999999996	0.2957524932437059
0.20999999999999996	0.29682289195551287
0.21099999999999997	0.2978928917700829
0.21199999999999997	0.29896249721386126
0.21299999999999997	0.3000317127502747
0.21399999999999997	0.3011005427809068
0.21499999999999997	0.3021689916466452
0.21599999999999997	0.303237063628805
0.21699999999999997	0.3043047629502265
0.21799999999999997	0.30537209377634766
0.21899999999999997	0.3064390602162546
0.21999999999999997	0.307505666323708
0.22099999999999997	0.30857191609814677
0.22199999999999998	0.3096378134856717
0.22299999999999998	0.31070336238000523
0.22399999999999998	0.3117685666234328
0.22499999999999998	0.31283343000772246
0.22599999999999998	0.31389795627502554
0.22699999999999998	0.31496214911875875
0.22799999999999998	0.31602601218446547
0.22899999999999998	0.31708954907066167
0.22999999999999998	0.31815276332966164
0.23099999999999998	0.31921565846838806
0.23199999999999998	0.32027823794916443
0.23299999999999998	0.3213405051904914
0.23399999999999999	0.3224024635678067
0.235	0.3234641164142297
0.236	0.32452546702129104
0.237	0.3255865186396464
0.238	0.32664727447977704
0.239	0.3277077377126755
0.24	0.32876791147051665
0.241	0.32982779884731805
0.242	0.3308874028995832
0.243	0.3319467266469355
0.244	0.3330057730727375
0.245	0.3340645451246993
0.246	0.335123045715474
0.247	0.3361812777232419
0.248	0.337239243992283
0.249	0.3382969473335402
0.25	0.33935439052516775
0.251	0.34041157631307417
0.252	0.3414685074114501
0.253	0.34252518650328934
0.254	0.3435816162408986
0.255	0.34463779924639737
0.256	0.3456937381122093
0.257	0.3467494354015443
0.258	0.34780489364886996
0.259	0.3488601153603769
0.26	0.349915103014433
0.261	0.3509698590620316
0.262	0.3520243859272289
0.263	0.353078686007575
0.264	0.35413276167453783
0.265	0.35518661527391665
0.266	0.35624024912625185
0.267	0.35729366552722297
0.268	0.3583468667480437
0.269	0.3593998550358475
0.27	0.3604526326140665
0.271	0.36150520168280514
0.272	0.3625575644192046
0.273	0.36360972297780525
0.274	0.36466167949089684
0.275	0.36571343606886725
0.276	0.36676499480054453
0.277	0.36781635775353083
0.278	0.36886752697453246
0.279	0.36991850448968444
0.28	0.3709692923048678
0.281	0.37201989240602407
0.28200000000000003	0.3730703067594619
0.28300000000000003	0.37412053731215994
0.28400000000000003	0.3751705859920651
0.28500000000000003	0.3762204547083846
0.28600000000000003	0.37727014535187325
0.28700000000000003	0.378319659795117
0.28800000000000003	0.3793689998928123
0.28900000000000003	0.3804181674820382
0.29000000000000004	0.38146716438252626
0.29100000000000004	0.3825159923969269
0.29200000000000004	0.38356465331106837
0.29300000000000004	0.3846131488942135
0.29400000000000004	0.3856614808993132
0.29500000000000004	0.38670965106325494
0.29600000000000004	0.3877576611071067
0.29700000000000004	0.38880551273635666
0.29800000000000004	0.3898532076411517
0.29900000000000004	0.3909007474965309
0.30000000000000004	0.39194813396265343
0.30100000000000005	0.392995368685026
0.30200000000000005	0.39404245329472487
0.30300000000000005	0.3950893894086145
0.30400000000000005	0.39613617862956585
0.30500000000000005	0.39718282254666537
0.30600000000000005	0.3982293227354274
0.30700000000000005	0.3992756807579993
0.30800000000000005	0.4003218981633634
0.30900000000000005	0.40136797648754025
0.31000000000000005	0.4024139172537826
0.31100000000000005	0.4034597219727722
0.31200000000000006	0.4045053921428101
0.31300000000000006	0.40555092925000435
0.31400000000000006	0.40659633476845963
0.31500000000000006	0.4076416101604563
0.31600000000000006	0.4086867568766344
0.31700000000000006	0.40973177635617036
0.31800000000000006	0.41077667002695206
0.31900000000000006	0.4118214393057544
0.32000000000000006	0.41286608559840693
0.32100000000000006	0.41391061029996545
0.32200000000000006	0.4149550147948766
0.32300000000000006	0.41599930045714084
0.32400000000000007	0.4170434686504766
0.32500000000000007	0.41808752072847644
0.32600000000000007	0.41913145803476826
0.32700000000000007	0.4201752819031675
0.32800000000000007	0.42121899365783133
0.32900000000000007	0.4222625946134097
0.33000000000000007	0.4233060860751958
0.33100000000000007	0.4243494693392714
0.3320000000000001	0.42539274569265373
0.33299999999999996	0.42643591641343725
0.33399999999999996	0.42747898277093777
0.33499999999999996	0.4285219460258306
0.33599999999999997	0.4295648074302898
0.33699999999999997	0.43060756822812385
0.33799999999999997	0.4316502296549115
0.33899999999999997	0.43269279293813273
0.33999999999999997	0.4337352592973032
0.34099999999999997	0.4347776299441021
0.34199999999999997	0.4358199060825019
0.34299999999999997	0.43686208890889544
0.344	0.4379041796122183
0.345	0.43894617937407765
0.346	0.4399880893688708
0.347	0.4410299107639089
0.348	0.4420716447195358
0.349	0.44311329238924557
0.35	0.444154854919801
0.351	0.4451963334513498
0.352	0.4462377291175376
0.353	0.4472790430456243
0.354	0.4483202763565903
0.355	0.4493614301652556
0.356	0.4504025055803832
0.357	0.4514435037047917
0.358	0.45248442563546165
0.359	0.45352527246363916
0.36	0.45456604527494815
0.361	0.45560674514948746
0.362	0.4566473731619404
0.363	0.45768793038167466
0.364	0.45872841787284047
0.365	0.4597688366944787
0.366	0.4608091879006135
0.367	0.46184947254035585
0.368	0.46288969165799887
0.369	0.4639298462931139
0.37	0.46496993748065185
0.371	0.4660099662510303
0.372	0.4670499336302374
0.373	0.4680898406399202
0.374	0.4691296882974735
0.375	0.47016947761614425
0.376	0.47120920960511237
0.377	0.47224888526958586
0.378	0.4732885056108904
0.379	0.47432807162655916
0.38	0.47536758431042136
0.381	0.4764070446526913
0.382	0.47744645364005417
0.383	0.4784858122557549
0.384	0.47952512147968257
0.385	0.48056438228845927
0.386	0.4816035956555241
0.387	0.48264276255121674
0.388	0.4836818839428626
0.389	0.4847209607948563
0.39	0.4857599940687468
0.391	0.4867989847233193
0.392	0.4878379337146739
0.393	0.4888768419963161
0.394	0.4899157105192276
0.395	0.49095454023195595
0.396	0.4919933320806943
0.397	0.49303208700935613
0.398	0.4940708059596607
0.399	0.49510948987121106
0.4	0.49614813968157223
0.401	0.49718675632635523
0.402	0.49822534073928715
0.403	0.4992638938522983
0.404	0.5003024165955949
0.405	0.501340909897737
0.406	0.502379374685724
0.40700000000000003	0.5034178118850583
0.40800000000000003	0.5044562224198381
0.40900000000000003	0.5054946072128175
0.41000000000000003	0.5065329671855007
0.41100000000000003	0.50757130325821
0.41200000000000003	0.5086096163501568
0.41300000000000003	0.5096479073795309
0.41400000000000003	0.5106861772635641
0.41500000000000004	0.5117244269186175
0.41600000000000004	0.5127626572602522
0.41700000000000004	0.5138008692033003
0.41800000000000004	0.5148390636619516
0.41900000000000004	0.515877241549817
0.42000000000000004	0.5169154037800197
0.42100000000000004	0.5179535512652556
0.42200000000000004	0.5189916849178812
0.42300000000000004	0.5200298056499801
0.42400000000000004	0.52106791437344
0.42500000000000004	0.5221060120000353
0.42600000000000005	0.5231440994415023
0.42700000000000005	0.5241821776096043
0.42800000000000005	0.5252202474162149
0.42900000000000005	0.526258309773398
0.43000000000000005	0.5272963655934759
0.43100000000000005	0.5283344157891144
0.43200000000000005	0.5293724612733867
0.43300000000000005	0.5304105029598625
0.43400000000000005	0.5314485417626733
0.43500000000000005	0.5324865785966001
0.43600000000000005	0.5335246143771473
0.43700000000000006	0.5345626500206105
0.43800000000000006	0.535600686444164
0.43900000000000006	0.536638724565936
0.44000000000000006	0.5376767653050822
0.44100000000000006	0.5387148095818757
0.44200000000000006	0.5397528583177691
0.44300000000000006	0.5407909124354817
0.44400000000000006	0.5418289728590772
0.44500000000000006	0.5428670405140453
0.44600000000000006	0.5439051163273797
0.44700000000000006	0.5449432012276545
0.44800000000000006	0.5459812961451029
0.44900000000000007	0.5470194020117036
0.45000000000000007	0.5480575197612684
0.45100000000000007	0.549095650329508
0.45200000000000007	0.5501337946541198
0.45300000000000007	0.5511719536748698
0.45400000000000007	0.5522101283336743
0.45500000000000007	0.5532483195746942
0.45600000000000007	0.5542865283443998
0.4570000000000001	0.555324755591668
0.4580000000000001	0.5563630022678628
0.4590000000000001	0.5574012693269113
0.45999999999999996	0.558439557725418
0.46099999999999997	0.559477868422714
0.46199999999999997	0.5605162023809616
0.46299999999999997	0.561554560565245
0.46399999999999997	0.5625929439436665
0.46499999999999997	0.5636313534873862
0.46599999999999997	0.5646697901707944
0.46699999999999997	0.5657082549715264
0.46799999999999997	0.5667467488705781
0.469	0.5677852728524206
0.47	0.5688238279050534
0.471	0.5698624150201052
0.472	0.5709010351930016
0.473	0.5719396894229014
0.474	0.5729783787129792
0.475	0.5740171040703318
0.476	0.575055866506258
0.477	0.5760946670362475
0.478	0.5771335066800418
0.479	0.5781723864618662
0.48	0.5792113074104419
0.481	0.5802502705590424
0.482	0.5812892769457526
0.483	0.5823283276134174
0.484	0.5833674236098229
0.485	0.5844065659877206
0.486	0.5854457558051372
0.487	0.5864849941251167
0.488	0.5875242820163663
0.489	0.5885636205527639
0.49	0.589603010813809
0.491	0.5906424538848911
0.492	0.5916819508570743
0.493	0.5927215028269694
0.494	0.5937611108982549
0.495	0.5948007761793095
0.496	0.5958404997855604
0.497	0.5968802828405577
0.498	0.5979201264687276
0.499	0.5989600318193765
0.5	0.5
0.5010000000000001	1.0853884142516728
0.502	1.0853665653141773
0.5030000000000001	1.0853446495003327
0.504	1.0853226664959945
0.5050000000000001	1.0853006159850067
0.506	1.0852784976491858
0.5070000000000001	1.0852563111683031
0.508	1.0852340562200693
0.5090000000000001	1.0852117324801163
0.51	1.0851893396219812
0.5110000000000001	1.0851668773170882
0.512	1.0851443452347314
0.5130000000000001	1.0851217430420572
0.514	1.0850990704040473
0.5150000000000001	1.0850763269834987
0.516	1.0850535124410072
0.5170000000000001	1.0850306264349485
0.518	1.0850076686214605
0.5190000000000001	1.0849846386544226
0.52	1.0849615361854383
0.5210000000000001	1.0849383608638163
0.522	1.0849151123365501
0.5230000000000001	1.0848917902482993
0.524	1.0848683942413688
0.5249999999999999	1.0848449239556908
0.526	1.0848213790288022
0.5269999999999999	1.0847977590958269
0.528	1.084774063789453
0.5289999999999999	1.084750292739913
0.53	1.0847264455749632
0.5309999999999999	1.084702521919862
0.532	1.084678521397348
0.5329999999999999	1.0846544436276193
0.534	1.084630288228311
0.5349999999999999	1.0846060548144736
0.536	1.08458174299855
0.5369999999999999	1.0845573523903533
0.538	1.084532882597044
0.5389999999999999	1.084508333223107
0.54	1.0844837038703277
0.5409999999999999	1.0844589941377696
0.542	1.084434203621749
0.5429999999999999	1.0844093319158123
0.544	1.084384378610711
0.5449999999999999	1.0843593432943768
0.546	1.0843342255518977
0.5469999999999999	1.0843090249654923
0.548	1.084283741114484
0.5489999999999999	1.0842583735752755
0.55	1.0842329219213245
0.5509999999999999	1.0842073857231147
0.552	1.0841817645481315
0.5529999999999999	1.0841560579608338
0.554	1.084130265522628
0.5549999999999999	1.0841043867918396
0.556	1.0840784213236863
0.5569999999999999	1.0840523686702495
0.558	1.0840262283804458
0.5589999999999999	1.0839999999999999
0.56	1.0839736830714133
0.5609999999999999	1.0839472771339365
0.562	1.083920781723539
0.563	1.08389419637288
0.5640000000000001	1.0838675206112773
0.565	1.083840753964677
0.5660000000000001	1.0838138959556223
0.567	1.083786946103223
0.5680000000000001	1.0837599039231232
0.569	1.083732768927469
0.5700000000000001	1.083705540624877
0.571	1.083678218520401
0.5720000000000001	1.0836508021154991
0.573	1.083623290908
0.5740000000000001	1.0835956843920693
0.575	1.0835679820581752
0.5760000000000001	1.083540183393054
0.577	1.0835122878796746
0.5780000000000001	1.0834842949972034
0.579	1.083456204220969
0.5800000000000001	1.0834280150224243
0.581	1.0833997268691113
0.5820000000000001	1.0833713392246236
0.583	1.0833428515485688
0.5840000000000001	1.08331426329653
0.585	1.0832855739200278
0.5860000000000001	1.0832567828664819
0.587	1.0832278895791705
0.5880000000000001	1.0831988934971917
0.589	1.0831697940554224
0.5900000000000001	1.0831405906844782
0.591	1.0831112828106713
0.5920000000000001	1.0830818698559699
0.593	1.0830523512379544
0.5940000000000001	1.0830227263697765
0.595	1.0829929946601142
0.5960000000000001	1.0829631555131294
0.597	1.0829332083284229
0.5980000000000001	1.0829031525009893
0.599	1.0828729874211724
0.6000000000000001	1.082842712474619
0.601	1.0828123270422316
0.6020000000000001	1.0827818305001229
0.603	1.0827512222195665
0.6040000000000001	1.08272050156695
0.605	1.0826896679037255
0.6060000000000001	1.0826587205863603
0.607	1.0826276589662873
0.6080000000000001	1.0825964823898535
0.609	1.0825651901982698
0.6100000000000001	1.0825337817275584
0.611	1.0825022563085
0.6120000000000001	1.082470613266582
0.613	1.082438851921943
0.6140000000000001	1.082406971589319
0.615	1.0823749715779885
0.6160000000000001	1.082342851191716
0.617	1.0823106097286954
0.6180000000000001	1.0822782464814935
0.619	1.082245760736991
0.6200000000000001	1.082213151776324
0.621	1.0821804188748243
0.6220000000000001	1.0821475613019595
0.623	1.0821145783212722
0.6240000000000001	1.0820814691903167
0.625	1.0820482331605978
0.6260000000000001	1.0820148694775067
0.627	1.081981377380257
0.6280000000000001	1.0819477561018191
0.629	1.081914004868855
0.6300000000000001	1.0818801229016504
0.631	1.081846109414048
0.6320000000000001	1.0818119636133785
0.633	1.0817776847003908
0.6340000000000001	1.0817432718691826
0.635	1.081708724307128
0.6360000000000001	1.0816740411948056
0.637	1.0816392217059252
0.6380000000000001	1.0816042650072537
0.639	1.0815691702585406
0.6400000000000001	1.0815339366124403
0.641	1.081498563214436
0.6420000000000001	1.0814630492027613
0.643	1.0814273937083199
0.6440000000000001	1.0813915958546074
0.645	1.0813556547576275
0.6460000000000001	1.0813195695258104
0.647	1.0812833392599297
0.6480000000000001	1.0812469630530164
0.649	1.0812104399902738
0.6500000000000001	1.08117376914899
0.651	1.081136949598449
0.6520000000000001	1.0810999803998425
0.653	1.0810628606061772
0.6539999999999999	1.0810255892621843
0.655	1.0809881654042255
0.6559999999999999	1.080950588060198
0.657	1.080912856249439
0.6579999999999999	1.0808749689826282
0.659	1.0808369252616892
0.6599999999999999	1.080798724079689
0.661	1.0807603644207369
0.6619999999999999	1.080721845259881
0.663	1.0806831655630051
0.6639999999999999	1.0806443242867207
0.665	1.080605320378262
0.6659999999999999	1.0805661527753743
0.667	1.080526820406206
0.6679999999999999	1.0804873221891949
0.669	1.0804476570329549
0.6699999999999999	1.0804078238361605
0.671	1.0803678214874302
0.6719999999999999	1.0803276488652072
0.673	1.0802873048376391
0.6739999999999999	1.0802467882624558
0.675	1.0802060979868449
0.6759999999999999	1.0801652328473268
0.677	1.0801241916696256
0.6779999999999999	1.0800829732685409
0.679	1.0800415764478148
0.6799999999999999	1.08
0.681	1.0799582427063223
0.6819999999999999	1.079916303336545
0.683	1.0798741806488277
0.6839999999999999	1.0798318733895858
0.685	1.0797893802933456
0.6859999999999999	1.0797467000825989
0.687	1.0797038314676541
0.688	1.079660773146487
0.6890000000000001	1.0796175238045858
0.69	1.079574082114798
0.6910000000000001	1.0795304467371714
0.692	1.0794866163187946
0.6930000000000001	1.0794425894936346
0.694	1.0793983648823717
0.6950000000000001	1.0793539410922315
0.696	1.0793093167168153
0.6970000000000001	1.0792644903359268
0.698	1.079219460515396
0.6990000000000001	1.0791742258069024
0.7	1.079128784747792
0.7010000000000001	1.079083135860894
0.702	1.0790372776543344
0.7030000000000001	1.0789912086213442
0.704	1.0789449272400684
0.7050000000000001	1.0788984319733685
0.706	1.0788517212686235
0.7070000000000001	1.0788047935575273
0.708	1.078757647255883
0.7090000000000001	1.0787102807633941
0.71	1.0786626924634504
0.7110000000000001	1.0786148807229137
0.712	1.0785668438918967
0.7130000000000001	1.0785185803035413
0.714	1.0784700882737892
0.7150000000000001	1.0784213661011537
0.716	1.0783724120664835
0.7170000000000001	1.0783232244327245
0.718	1.0782738014446778
0.7190000000000001	1.0782241413287523
0.72	1.0781742422927143
0.7210000000000001	1.0781241025254324
0.722	1.0780737201966188
0.7230000000000001	1.078023093456564
0.724	1.07797222043587
0.7250000000000001	1.077921099245176
0.726	1.0778697279748823
0.7270000000000001	1.077818104694867
0.728	1.0777662274541981
0.7290000000000001	1.0777140942808425
0.73	1.0776617031813673
0.7310000000000001	1.0776090521406383
0.732	1.0775561391215107
0.7330000000000001	1.077502962064517
0.734	1.077449518887547
0.7350000000000001	1.0773958074855237
0.736	1.0773418257300724
0.7370000000000001	1.077287571469185
0.738	1.0772330425268766
0.7390000000000001	1.077178236702838
0.74	1.0771231517720796
0.7410000000000001	1.0770677854845716
0.742	1.0770121355648739
0.7430000000000001	1.0769561997117634
0.744	1.076899975597851
0.7450000000000001	1.0768434608691944
0.746	1.0767866531449006
0.7470000000000001	1.0767295500167235
0.748	1.0766721490486544
0.7490000000000001	1.0766144477765012
0.75	1.0765564437074637
0.7510000000000001	1.0764981343196995
0.752	1.0764395170618808
0.7530000000000001	1.0763805893527432
0.754	1.0763213485806276
0.7550000000000001	1.0762617921030095
0.756	1.0762019172460247
0.7570000000000001	1.0761417213039797
0.758	1.0760812015388581
0.7590000000000001	1.0760203551798133
0.76	1.0759591794226542
0.7610000000000001	1.0758976714293187
0.762	1.0758358283273382
0.7630000000000001	1.075773647209291
0.764	1.0757111251322442
0.7650000000000001	1.075648259117187
0.766	1.0755850461484484
0.7670000000000001	1.0755214831731075
0.768	1.075457567100389
0.7690000000000001	1.0753932948010485
0.77	1.0753286631067427
0.7710000000000001	1.0752636688093904
0.772	1.0751983086605164
0.7730000000000001	1.0751325793705848
0.774	1.075066477608318
0.7750000000000001	1.075
0.776	1.0749331431287668
0.7770000000000001	1.0748659035338815
0.778	1.0747982777099938
0.7790000000000001	1.0747302621063848
0.78	1.0746618531261938
0.7809999999999999	1.0745930471256315
0.782	1.0745238404131734
0.7829999999999999	1.0744542292487387
0.784	1.074384209842848
0.7849999999999999	1.074313778355767
0.786	1.0742429308966284
0.7869999999999999	1.0741716635225347
0.788	1.0740999722376436
0.7889999999999999	1.0740278529922307
0.79	1.0739553016817327
0.7909999999999999	1.0738823141457694
0.792	1.0738088861671429
0.7929999999999999	1.073735013470815
0.794	1.0736606917228617
0.7949999999999999	1.0735859165294033
0.796	1.0735106834355106
0.7969999999999999	1.0734349879240856
0.798	1.0733588254147177
0.7989999999999999	1.073282191262511
0.8	1.0732050807568876
0.8009999999999999	1.07312748912036
0.802	1.073049411507276
0.8029999999999999	1.072970843002535
0.804	1.0728917786202719
0.8049999999999999	1.072812213302511
0.806	1.0727321419177875
0.8069999999999999	1.072651559259736
0.808	1.0725704600456438
0.8089999999999999	1.0724888389149707
0.81	1.072406690427832
0.8109999999999999	1.0723240090634438
0.812	1.0722407892185308
0.813	1.0721570252056942
0.8140000000000001	1.072072711251739
0.815	1.0719878414959598
0.8160000000000001	1.071902409988383
0.817	1.0718164106879648
0.8180000000000001	1.0717298374607434
0.819	1.071642684077944
0.8200000000000001	1.071554944214035
0.821	1.071466611444734
0.8220000000000001	1.0713776792449623
0.823	1.0712881409867454
0.8240000000000001	1.0711979899370592
0.825	1.071107219255619
0.8260000000000001	1.0710158219926094
0.827	1.0709237910863538
0.8280000000000001	1.0708311193609228
0.829	1.0707377995236746
0.8300000000000001	1.0706438241627338
0.831	1.0705491857443952
0.8320000000000001	1.0704538766104625
0.833	1.0703578889755088
0.8340000000000001	1.0702612149240636
0.835	1.0701638464077203
0.8360000000000001	1.070065775242163
0.837	1.0699669931041083
0.8380000000000001	1.0698674915281619
0.839	1.069767261903583
0.8400000000000001	1.0696662954709577
0.841	1.069564583318775
0.8420000000000001	1.0694621163799034
0.843	1.0693588854279648
0.8440000000000001	1.0692548810735998
0.845	1.0691500937606246
0.8460000000000001	1.0690445137620719
0.847	1.0689381311761121
0.8480000000000001	1.0688309359218533
0.849	1.0687229177350117
0.8500000000000001	1.0686140661634507
0.851	1.068504370562581
0.8520000000000001	1.0683938200906204
0.853	1.0682824037037035
0.8540000000000001	1.068170110150839
0.855	1.068056927968706
0.8560000000000001	1.0679428454762872
0.857	1.0678278507693275
0.8580000000000001	1.0677119317146149
0.859	1.0675950759440755
0.8600000000000001	1.067477270848675
0.861	1.06735850357212
0.8620000000000001	1.0672387610043486
0.863	1.0671180297748053
0.8640000000000001	1.0669962962454895
0.865	1.0668735465037669
0.8660000000000001	1.0667497663549361
0.867	1.066624941314541
0.8680000000000001	1.066499056600415
0.869	1.0663720971244486
0.8700000000000001	1.0662440474840669
0.871	1.0661148919534063
0.8720000000000001	1.0659846144741754
0.873	1.0658531986461872
0.8740000000000001	1.0657206277175495
0.875	1.065586884574495
0.8760000000000001	1.0654519517308385
0.877	1.0653158113170436
0.8780000000000001	1.0651784450688786
0.879	1.0650398343156466
0.8800000000000001	1.0648999599679678
0.881	1.0647588025050942
0.8820000000000001	1.0646163419617325
0.883	1.0644725579143575
0.8840000000000001	1.0643274294669842
0.885	1.0641809352363796
0.8860000000000001	1.0640330533366815
0.887	1.0638837613633998
0.8880000000000001	1.063733036376766
0.889	1.063580854884402
0.8900000000000001	1.0634271928232701
0.891	1.0632720255408727
0.8920000000000001	1.0631153277756589
0.893	1.0629570736365979
0.8940000000000001	1.0627972365818805
0.895	1.0626357893966945
0.8960000000000001	1.0624727041700335
0.897	1.0623079522704806
0.8980000000000001	1.0621415043209166
0.899	1.0619733301720902
0.9000000000000001	1.0618033988749893
0.901	1.0616316786519486
0.9020000000000001	1.0614581368664164
0.903	1.0612827399913118
0.9040000000000001	1.0611054535758868
0.905	1.060926242211007
0.9060000000000001	1.0607450694927614
0.907	1.0605618979842968
0.9079999999999999	1.0603766891757775
0.909	1.060189403442351
0.9099999999999999	1.06
0.911	1.0598084368591534
0.9119999999999999	1.0596146707759089
0.913	1.0594186572007234
0.9139999999999999	1.0592203502244049
0.915	1.0590197025212347
0.9159999999999999	1.0588166652890285
0.917	1.0586111881859366
0.9179999999999999	1.0584032192637642
0.919	1.0581927048975759
0.9199999999999999	1.057979589711327
0.921	1.057763816499251
0.9219999999999999	1.0575453261426984
0.923	1.0573240575221066
0.9239999999999999	1.05709994742375
0.925	1.0568729304408844
0.9259999999999999	1.0566429388688756
0.927	1.056409902593857
0.9279999999999999	1.0561737489744232
0.929	1.0559344027158268
0.9299999999999999	1.0556917857360852
0.931	1.0554458170233614
0.9319999999999999	1.055196412483911
0.933	1.0549434847798298
0.9339999999999999	1.0546869431557515
0.935	1.0544266932535686
0.9359999999999999	1.054162636914152
0.937	1.0538946719649416
0.938	1.05362269199216
0.9390000000000001	1.0533465860962745
0.94	1.0530662386291807
0.9410000000000001	1.0527815289114149
0.942	1.0524923309275174
0.9430000000000001	1.0521985129974523
0.944	1.0518999374217528
0.9450000000000001	1.0515964600977818
0.946	1.0512879301041993
0.9470000000000001	1.0509741892503561
0.948	1.0506550715869472
0.9490000000000001	1.0503304028737814
0.95	1.05
0.9510000000000001	1.0496636703514597
0.952	1.0493212111192933
0.9530000000000001	1.0489724085428378
0.954	1.0486170370791754
0.9550000000000001	1.0482548584904245
0.956	1.0478856208386245
0.9570000000000001	1.0475090573765502
0.958	1.0471248853210045
0.9590000000000001	1.0467328044930448
0.96	1.0463324958071079
0.9610000000000001	1.0459236195880355
0.962	1.0455058136914805
0.9630000000000001	1.045078691398927
0.964	1.0446418390534633
0.9650000000000001	1.0441948133962653
0.966	1.0437371385562408
0.9670000000000001	1.0432683026360963
0.968	1.0427877538267962
0.9690000000000001	1.0422948959684157
0.97	1.0417890834580028
0.9710000000000001	1.041269615383289
0.972	1.0407357287336159
0.9730000000000001	1.0401865905045198
0.974	1.0396212884676914
0.9750000000000001	1.0390388203202208
0.976	1.038438080851674
0.9770000000000001	1.0378178466683208
0.978	1.0371767578817837
0.9790000000000001	1.0365132959916659
0.98	1.0358257569495584
0.9810000000000001	1.0351122180573886
0.982	1.0343704968844027
0.9830000000000001	1.0335980997195833
0.984	1.0327921561087423
0.9850000000000001	1.0319493345951485
0.986	1.0310657326213486
0.9870000000000001	1.0301367302034445
0.988	1.0291567916624937
0.9890000000000001	1.0281191909480283
0.99	1.0270156211871642
0.9910000000000001	1.0258356226242347
0.992	1.0245657137141713
0.9930000000000001	1.0231880122901647
0.994	1.021677925358506
0.9950000000000001	1.0199999999999996
0.996	1.0180997512422416
0.9970000000000001	1.0158853386507132
0.998	1.0131774468787578
0.9990000000000001	1.0095124921972496
1.	1.
1.0010000000000001	1.014171333363103
1.002	1.0200835076355035
1.0030000000000001	1.0246495051162756
1.004	1.0285237432388676
1.0050000000000001	1.031959100642747
1.006	1.0350849634663113
1.0070000000000001	1.037978009896129
1.008	1.0406880788187578
1.0090000000000001	1.0432497027693284
1.01	1.0456879611747867
1.0110000000000001	1.048021738194083
1.012	1.0502656664003884
1.0130000000000001	1.0524313511696306
1.014	1.0545281764629897
1.0150000000000001	1.056563854582285
1.016	1.058544812758291
1.0170000000000001	1.06047647208531
1.018	1.0623634532935218
1.0190000000000001	1.0642097315098622
1.02	1.0660187546467892
1.0210000000000001	1.0677935353403596
1.022	1.0695367233125668
1.0230000000000001	1.0712506630170902
1.024	1.0729374400642366
1.0250000000000001	1.074598918980587
1.026	1.0762367741987091
1.0270000000000001	1.0778525157013998
1.028	1.0794475104039625
1.0290000000000001	1.0810230001079042
1.03	1.0825801166735862
1.0310000000000001	1.0841198949197774
1.032	1.08564328365201
1.0330000000000001	1.0871511551403872
1.034	1.0886443133045551
1.0350000000000001	1.0901235008145007
1.036	1.091589405277185
1.037	1.0930426646484608
1.038	1.094483871985268
1.039	1.095913579633503
1.04	1.0973323029310924
1.041	1.0987405234928989
1.042	1.1001386921335643
1.043	1.101527231475702
1.044	1.1029065382837222
1.045	1.104276985557601
1.046	1.105638924415984
1.047	1.1069926857938406
1.048	1.108338581976413
1.049	1.1096769079882582
1.05	1.1110079428536883
1.051	1.11233195074279
1.052	1.1136491820154073
1.053	1.1149598741739069
1.054	1.116264252734236
1.055	1.117562532023619
1.056	1.1188549159122685
1.057	1.120141598485613
1.058	1.1214227646628157
1.059	1.1226985907666993
1.06	1.1239692450496344
1.061	1.1252348881794472
1.062	1.1264956736889817
1.063	1.1277517483925505
1.064	1.1290032527721943
1.065	1.130250321336353
1.066	1.1314930829533116
1.067	1.1327316611615277
1.068	1.1339661744587604
1.069	1.135196736571727
1.07	1.136423456707856
1.071	1.1376464397905466
1.072	1.1388657866792398
1.073	1.1400815943754543
1.074	1.1412939562158717
1.075	1.1425029620534288
1.076	1.1437086984273186
1.077	1.1449112487227007
1.078	1.1461106933208731
1.079	1.1473071097405776
1.08	1.1485005727710704
1.081	1.1496911545975272
1.082	1.1508789249193097
1.083	1.1520639510615793
1.084	1.1532462980807072
1.085	1.154426028863885
1.086	1.155603204223326
1.087	1.1567778829854012
1.088	1.1579501220750363
1.089	1.1591199765956715
1.09	1.1602874999050623
1.091	1.1614527436871782
1.092	1.162615758020441
1.093	1.1637765914425202
1.094	1.164935291011901
1.095	1.1660919023664074
1.096	1.1672464697788667
1.097	1.168399036210079
1.098	1.1695496433592472
1.099	1.1706983317120132
1.1	1.1718451405862385
1.101	1.1729901081756466
1.102	1.1741332715914612
1.103	1.175274666902131
1.104	1.176414329171266
1.105	1.1775522924938628
1.106	1.1786885900309254
1.107	1.1798232540425555
1.108	1.1809563159196013
1.109	1.1820878062139322
1.11	1.183217754667418
1.111	1.1843461902396697
1.112	1.1854731411346155
1.113	1.1865986348259585
1.114	1.187722698081585
1.115	1.1888453569869608
1.116	1.18996663696758
1.117	1.1910865628104992
1.118	1.1922051586850093
1.119	1.193322448162484
1.12	1.194438454235443
1.121	1.1955531993358675
1.122	1.1966667053528042
1.123	1.197778993649287
1.124	1.198890085078614
1.125	1.2000000000000002
1.1260000000000001	1.201108758293646
1.127	1.2022163793752343
1.1280000000000001	1.203322882209894
1.129	1.204428285325644
1.1300000000000001	1.2055326068263472
1.131	1.2066358644041908
1.1320000000000001	1.2077380753517182
1.133	1.2088392565734258
1.1340000000000001	1.209939424596952
1.135	1.2110385955838632
1.1360000000000001	1.2121367853400682
1.137	1.2132340093258633
1.1380000000000001	1.2143302826656335
1.139	1.215425620157217
1.1400000000000001	1.2165200362809507
1.141	1.217613545208409
1.1420000000000001	1.2187061608108467
1.143	1.2197978966673586
1.1440000000000001	1.2208887660727694
1.145	1.2219787820452601
1.1460000000000001	1.2230679573337457
1.147	1.22415630442501
1.1480000000000001	1.2252438355506103
1.149	1.2263305626935588
1.1500000000000001	1.2274164975947905
1.151	1.2285016517594225
1.1520000000000001	1.2295860364628197
1.153	1.2306696627564642
1.1540000000000001	1.231752541473646
1.155	1.232834683234973
1.1560000000000001	1.2339160984537134
1.157	1.2349967973409721
1.1580000000000001	1.2360767899107103
1.159	1.237156085984611
1.1600000000000001	1.2382346951968004
1.161	1.239312626998424
1.1620000000000001	1.2403898906620903
1.163	1.2414664952861776
1.1640000000000001	1.2425424497990194
1.165	1.2436177629629617
1.166	1.2446924433783058
1.167	1.2457664994871351
1.168	1.246839939577031
1.169	1.2479127717846838
1.17	1.2489850040993975
1.171	1.2500566443665004
1.172	1.2511277002906527
1.173	1.252198179439068
1.174	1.2532680892446384
1.175	1.254337437008979
1.176	1.2554062299053823
1.177	1.2564744749816963
1.178	1.2575421791631207
1.179	1.2586093492549288
1.18	1.2596759919451141
1.181	1.260742113806968
1.182	1.2618077213015855
1.183	1.2628728207803068
1.184	1.2639374184870915
1.185	1.265001520560834
1.186	1.2660651330376127
1.187	1.2671282618528856
1.188	1.268190912843625
1.189	1.2692530917504006
1.19	1.270314804219404
1.191	1.2713760558044265
1.192	1.2724368519687834
1.193	1.2734971980871903
1.194	1.2745570994475908
1.195	1.275616561252942
1.196	1.2766755886229488
1.197	1.277734186595763
1.198	1.2787923601296323
1.199	1.2798501141045155
1.2	1.2809074533236529
1.201	1.281964382515101
1.202	1.2830209063332292
1.203	1.2840770293601806
1.204	1.285132756107296
1.205	1.2861880910165062
1.206	1.2872430384616882
1.207	1.2882976027499924
1.208	1.2893517881231347
1.209	1.2904055987586618
1.21	1.291459038771182
1.211	1.2925121122135739
1.212	1.2935648230781598
1.213	1.2946171752978584
1.214	1.295669172747304
1.215	1.2967208192439474
1.216	1.297772118549126
1.217	1.2988230743691114
1.218	1.2998736903561336
1.219	1.3009239701093822
1.22	1.3019739171759837
1.221	1.3030235350519581
1.222	1.3040728271831534
1.223	1.3051217969661615
1.224	1.3061704477492084
1.225	1.3072187828330328
1.226	1.3082668054717375
1.227	1.3093145188736275
1.228	1.3103619262020274
1.229	1.311409030576082
1.23	1.3124558350715387
1.231	1.3135023427215147
1.232	1.3145485565172446
1.233	1.3155944794088175
1.234	1.316640114305891
1.235	1.317685464078398
1.236	1.3187305315572306
1.237	1.3197753195349187
1.238	1.320819830766284
1.239	1.3218640679690898
1.24	1.322908033824671
1.241	1.3239517309785551
1.242	1.3249951620410654
1.243	1.3260383295879192
1.244	1.327081236160806
1.245	1.3281238842679592
1.246	1.3291662763847136
1.247	1.3302084149540536
1.248	1.331250302387147
1.249	1.332291941063873
1.25	1.3333333333333335
1.2510000000000001	1.3343744815143612
1.252	1.3354153878960107
1.2530000000000001	1.3364560547380453
1.254	1.3374964842714112
1.2550000000000001	1.3385366786987027
1.256	1.3395766401946194
1.2570000000000001	1.3406163709064134
1.258	1.341655872954329
1.2590000000000001	1.3426951484320324
1.26	1.343734199407033
1.2610000000000001	1.3447730279210999
1.262	1.3458116359906642
1.2630000000000001	1.3468500256072213
1.264	1.3478881987377178
1.2650000000000001	1.3489261573249383
1.266	1.349963903287878
1.2670000000000001	1.3510014385221139
1.268	1.352038764900166
1.2690000000000001	1.3530758842718524
1.27	1.354112798464638
1.2710000000000001	1.3551495092839765
1.272	1.3561860185136456
1.2730000000000001	1.357222327916078
1.274	1.3582584392326829
1.2750000000000001	1.3592943541841653
1.276	1.3603300744708353
1.2770000000000001	1.3613656017729179
1.278	1.3624009377508493
1.2790000000000001	1.3634360840455748
1.28	1.3644710422788366
1.2810000000000001	1.3655058140534604
1.282	1.3665404009536315
1.2830000000000001	1.3675748045451728
1.284	1.3686090263758117
1.2850000000000001	1.3696430679754463
1.286	1.3706769308564033
1.2870000000000001	1.371710616513696
1.288	1.3727441264252738
1.2890000000000001	1.373777462052269
1.29	1.3748106248392375
1.2910000000000001	1.3758436162144
1.292	1.3768764375898725
1.293	1.3779090903618978
1.294	1.3789415759110717
1.295	1.3799738956025631
1.296	1.3810060507863338
1.297	1.3820380427973518
1.298	1.3830698729558029
1.299	1.3841015425672967
1.3	1.3851330529230719
1.301	1.386164405300194
1.302	1.387195600961755
1.303	1.388226641157064
1.304	1.38925752712184
1.305	1.3902882600783966
1.306	1.3913188412358286
1.307	1.3923492717901895
1.308	1.393379552924673
1.309	1.3944096858097854
1.31	1.3954396716035191
1.311	1.3964695114515204
1.312	1.3974992064872578
1.313	1.3985287578321839
1.314	1.3995581665958985
1.315	1.400587433876305
1.316	1.401616560759768
1.317	1.4026455483212652
1.318	1.4036743976245405
1.319	1.4047031097222498
1.32	1.40573168565611
1.321	1.4067601264570397
1.322	1.4077884331453039
1.323	1.4088166067306502
1.324	1.409844648212449
1.325	1.4108725585798256
1.326	1.4119003388117954
1.327	1.4129279898773919
1.328	1.4139555127357983
1.329	1.4149829083364724
1.33	1.4160101776192715
1.331	1.4170373215145748
1.332	1.4180643409434066
1.333	1.419091236817551
1.334	1.4201180100396738
1.335	1.4211446615034338
1.336	1.4221711920935998
1.337	1.4231976026861595
1.338	1.424223894148432
1.339	1.425250067339175
1.34	1.4262761231086927
1.341	1.427302062298939
1.342	1.4283278857436232
1.343	1.429353594268312
1.344	1.4303791886905286
1.345	1.431404669819853
1.346	1.4324300384580195
1.347	1.433455295399012
1.348	1.4344804414291599
1.349	1.4355054773272304
1.35	1.4365304038645217
1.351	1.4375552218049512
1.352	1.4385799319051482
1.353	1.4396045349145385
1.354	1.4406290315754338
1.355	1.4416534226231144
1.356	1.4426777087859166
1.357	1.4437018907853125
1.358	1.4447259693359942
1.359	1.4457499451459528
1.36	1.446773818916559
1.361	1.4477975913426395
1.362	1.4488212631125572
1.363	1.4498448349082842
1.364	1.4508683074054785
1.365	1.4518916812735576
1.366	1.4529149571757716
1.367	1.453938135769274
1.368	1.4549612177051938
1.369	1.4559842036287054
1.37	1.457007094179096
1.371	1.4580298899898343
1.372	1.4590525916886385
1.373	1.4600751998975403
1.374	1.4610977152329523
1.375	1.4621201383057296
1.3760000000000001	1.4631424697212358
1.377	1.4641647100794033
1.3780000000000001	1.465186859974796
1.379	1.46620891999667
1.3800000000000001	1.4672308907290337
1.381	1.4682527727507046
1.3820000000000001	1.4692745666353724
1.383	1.4702962729516509
1.3840000000000001	1.4713178922631396
1.385	1.4723394251284756
1.3860000000000001	1.473360872101392
1.387	1.4743822337307708
1.3880000000000001	1.4754035105606964
1.389	1.4764247031305096
1.3900000000000001	1.4774458119748595
1.391	1.478466837623754
1.3920000000000001	1.4794877806026134
1.393	1.480508641432317
1.3940000000000001	1.4815294206292566
1.395	1.4825501187053818
1.3960000000000001	1.483570736168251
1.397	1.4845912735210778
1.3980000000000001	1.485611731262778
1.399	1.4866321098880164
1.4000000000000001	1.4876524098872526
1.401	1.4886726317467858
1.4020000000000001	1.4896927759487997
1.403	1.4907128429714063
1.4040000000000001	1.4917328332886903
1.405	1.4927527473707505
1.4060000000000001	1.4937725856837436
1.407	1.4947923486899246
1.4080000000000001	1.49581203684769
1.409	1.496831650611616
1.4100000000000001	1.4978511904325016
1.411	1.4988706567574053
1.4120000000000001	1.4998900500296877
1.413	1.5009093706890464
1.4140000000000001	1.5019286191715577
1.415	1.5029477959097122
1.4160000000000001	1.5039669013324533
1.417	1.504985935865212
1.4180000000000001	1.506004899929947
1.419	1.507023793945176
1.42	1.5080426183260154
1.421	1.5090613734842118
1.422	1.5100800598281785
1.423	1.5110986777630298
1.424	1.512117227690613
1.425	1.5131357100095442
1.426	1.5141541251152384
1.427	1.515172473399945
1.428	1.5161907552527765
1.429	1.5172089710597434
1.43	1.5182271212037832
1.431	1.5192452060647934
1.432	1.5202632260196591
1.433	1.5212811814422864
1.434	1.5222990727036299
1.435	1.5233169001717235
1.436	1.5243346642117086
1.437	1.525352365185864
1.438	1.5263700034536325
1.439	1.52738757937165
1.44	1.5284050932937747
1.441	1.5294225455711121
1.442	1.5304399365520422
1.443	1.5314572665822483
1.444	1.5324745360047416
1.445	1.533491745159888
1.446	1.5345088943854335
1.447	1.5355259840165307
1.448	1.5365430143857624
1.449	1.5375599858231686
1.45	1.5385768986562685
1.451	1.5395937532100878
1.452	1.54061054980718
1.453	1.5416272887676523
1.454	1.542643970409187
1.455	1.5436605950470672
1.456	1.5446771629941973
1.457	1.5456936745611283
1.458	1.5467101300560766
1.459	1.54772652978495
1.46	1.548742874051368
1.461	1.5497591631566827
1.462	1.5507753974000005
1.463	1.551791577078205
1.464	1.552807702485975
1.465	1.553823773915808
1.466	1.5548397916580388
1.467	1.5558557560008608
1.468	1.556871667230345
1.469	1.5578875256304612
1.47	1.5589033314830953
1.471	1.559919085068072
1.472	1.5609347866631695
1.473	1.561950436544143
1.474	1.5629660349847394
1.475	1.563981582256719
1.476	1.564997078629871
1.477	1.5660125243720344
1.478	1.567027919749113
1.479	1.5680432650250955
1.48	1.569058560462071
1.481	1.570073806320248
1.482	1.5710890028579703
1.483	1.5721041503317343
1.484	1.5731192489962056
1.485	1.5741342991042364
1.486	1.5751493009068802
1.487	1.5761642546534094
1.488	1.5771791605913306
1.489	1.5781940189664005
1.49	1.5792088300226426
1.491	1.5802235940023608
1.492	1.5812383111461559
1.493	1.5822529816929407
1.494	1.5832676058799549
1.495	1.58428218394278
1.496	1.5852967161153533
1.497	1.5863112026299842
1.498	1.5873256437173655
1.499	1.588340039606591
1.5	1.589354390525168
1.501	1.5903686966990298
1.5020000000000002	1.591382958352553
1.5030000000000001	1.5923971757085669
1.504	1.5934113489883701
1.505	1.594425478411743
1.5060000000000002	1.5954395641969614
1.5070000000000001	1.5964536065608066
1.508	1.5974676057185826
1.509	1.598481561884127
1.5100000000000002	1.5994954752698234
1.5110000000000001	1.600509346086613
1.512	1.6015231745440095
1.513	1.6025369608501092
1.5140000000000002	1.6035507052116047
1.5150000000000001	1.6045644078337948
1.516	1.605578068920599
1.517	1.6065916886745664
1.5180000000000002	1.6076052672968915
1.5190000000000001	1.6086188049874197
1.52	1.6096323019446646
1.521	1.6106457583658156
1.5220000000000002	1.6116591744467514
1.5230000000000001	1.6126725503820483
1.524	1.6136858863649943
1.525	1.614699182587597
1.5260000000000002	1.6157124392405973
1.5270000000000001	1.616725656513476
1.528	1.6177388345944692
1.529	1.6187519736705749
1.5300000000000002	1.6197650739275649
1.5310000000000001	1.6207781355499946
1.532	1.621791158721213
1.533	1.6228041436233738
1.5340000000000003	1.6238170904374434
1.5350000000000001	1.6248299993432116
1.536	1.6258428705193015
1.537	1.6268557041431795
1.5380000000000003	1.6278685003911644
1.5390000000000001	1.6288812594384345
1.54	1.6298939814590419
1.541	1.630906666625917
1.5420000000000003	1.6319193151108806
1.5430000000000001	1.6329319270846505
1.544	1.6339445027168533
1.545	1.6349570421760304
1.5460000000000003	1.6359695456296501
1.5470000000000002	1.6369820132441113
1.548	1.6379944451847575
1.549	1.639006841615882
1.5499999999999998	1.6400192027007385
1.5510000000000002	1.6410315286015464
1.552	1.6420438194795017
1.553	1.6430560754947852
1.5539999999999998	1.644068296806568
1.5550000000000002	1.6450804835730242
1.556	1.6460926359513324
1.557	1.64710475409769
1.5579999999999998	1.6481168381673172
1.5590000000000002	1.6491288883144664
1.56	1.6501409046924276
1.561	1.651152887453539
1.5619999999999998	1.6521648367491932
1.5630000000000002	1.653176752729844
1.564	1.654188635545014
1.565	1.6552004853433027
1.5659999999999998	1.6562123022723931
1.5670000000000002	1.6572240864790602
1.568	1.6582358381091742
1.569	1.6592475573077123
1.5699999999999998	1.6602592442187636
1.5710000000000002	1.6612708989855354
1.572	1.6622825217503605
1.573	1.6632941126547045
1.5739999999999998	1.6643056718391718
1.5750000000000002	1.6653171994435134
1.576	1.6663286956066312
1.577	1.6673401604665865
1.5779999999999998	1.6683515941606066
1.5790000000000002	1.6693629968250905
1.58	1.6703743685956132
1.581	1.6713857096069369
1.5819999999999999	1.6723970199930123
1.5830000000000002	1.6734082998869884
1.584	1.674419549421215
1.585	1.6754307687272527
1.5859999999999999	1.676441957935876
1.5870000000000002	1.677453117177081
1.588	1.678464246580089
1.589	1.6794753462733547
1.5899999999999999	1.6804864163845719
1.5910000000000002	1.6814974570406775
1.592	1.6825084683678584
1.593	1.6835194504915565
1.5939999999999999	1.6845304035364752
1.5950000000000002	1.6855413276265845
1.596	1.6865522228851246
1.597	1.6875630894346156
1.5979999999999999	1.6885739273968585
1.5990000000000002	1.6895847368929435
1.6	1.6905955180432526
1.601	1.6916062709674677
1.6019999999999999	1.692616995784574
1.6030000000000002	1.6936276926128662
1.604	1.6946383615699514
1.605	1.6956490027727573
1.6059999999999999	1.696659616337535
1.6070000000000002	1.6976702023798649
1.608	1.6986807610146604
1.609	1.6996912923561744
1.6099999999999999	1.7007017965180036
1.6110000000000002	1.701712273613093
1.612	1.70272272375374
1.613	1.7037331470516002
1.6139999999999999	1.7047435436176919
1.6150000000000002	1.7057539135624014
1.616	1.7067642569954842
1.617	1.7077745740260741
1.6179999999999999	1.7087848647626853
1.6190000000000002	1.7097951293132174
1.62	1.7108053677849577
1.621	1.7118155802845898
1.6219999999999999	1.7128257669181948
1.6230000000000002	1.7138359277912563
1.624	1.7148460630086646
1.625	1.7158561726747212
1.626	1.716866256893144
1.6270000000000002	1.7178763157670696
1.6280000000000001	1.7188863493990572
1.629	1.7198963578910949
1.63	1.7209063413446029
1.6310000000000002	1.7219162998604365
1.6320000000000001	1.7229262335388902
1.633	1.7239361424797035
1.634	1.7249460267820629
1.6350000000000002	1.7259558865446067
1.6360000000000001	1.7269657218654277
1.637	1.727975532842079
1.638	1.7289853195715754
1.6390000000000002	1.7299950821504004
1.6400000000000001	1.7310048206745061
1.641	1.732014535239319
1.642	1.7330242259397441
1.6430000000000002	1.7340338928701682
1.6440000000000001	1.7350435361244612
1.645	1.7360531557959835
1.646	1.737062751977587
1.6470000000000002	1.7380723247616192
1.6480000000000001	1.739081874239926
1.649	1.7400914005038575
1.65	1.7411009036442682
1.6510000000000002	1.742110383751523
1.6520000000000001	1.7431198409154989
1.653	1.7441292752255895
1.654	1.745138686770707
1.6550000000000002	1.7461480756392882
1.6560000000000001	1.7471574419192928
1.657	1.7481667856982124
1.658	1.749176107063069
1.6590000000000003	1.750185406100422
1.6600000000000001	1.7511946828963676
1.661	1.7522039375365448
1.662	1.7532131701061378
1.6630000000000003	1.7542223806898782
1.6640000000000001	1.7552315693720486
1.665	1.7562407362364858
1.666	1.7572498813665838
1.6670000000000003	1.758259004845297
1.6680000000000001	1.7592681067551412
1.669	1.7602771871781993
1.67	1.7612862461961232
1.6710000000000003	1.7622952838901362
1.6720000000000002	1.7633043003410358
1.673	1.764313295629197
1.674	1.7653222698345745
1.6750000000000003	1.7663312230367079
1.6760000000000002	1.7673401553147197
1.677	1.7683490667473225
1.678	1.7693579574128202
1.6789999999999998	1.77036682738911
1.6800000000000002	1.7713756767536863
1.681	1.7723845055836414
1.682	1.7733933139556708
1.6829999999999998	1.7744021019460736
1.6840000000000002	1.775410869630757
1.685	1.7764196170852364
1.686	1.7774283443846401
1.6869999999999998	1.7784370516037113
1.6880000000000002	1.7794457388168108
1.689	1.7804544060979175
1.69	1.7814630535206337
1.6909999999999998	1.7824716811581867
1.6920000000000002	1.78348028908343
1.693	1.7844888773688463
1.694	1.7854974460865511
1.6949999999999998	1.7865059953082938
1.6960000000000002	1.787514525105461
1.697	1.7885230355490764
1.698	1.789531526709807
1.6989999999999998	1.7905399986579624
1.7000000000000002	1.7915484514634985
1.701	1.7925568851960183
1.702	1.7935652999247762
1.7029999999999998	1.7945736957186793
1.7040000000000002	1.7955820726462897
1.705	1.7965904307758245
1.706	1.7975987701751623
1.7069999999999999	1.7986070909118421
1.7080000000000002	1.7996153930530674
1.709	1.8006236766657053
1.71	1.8016319418162923
1.7109999999999999	1.8026401885710344
1.7120000000000002	1.80364841699581
1.713	1.8046566271561704
1.714	1.8056648191173434
1.7149999999999999	1.8066729929442353
1.7160000000000002	1.807681148701433
1.717	1.8086892864532036
1.718	1.8096974062635003
1.7189999999999999	1.8107055081959613
1.7200000000000002	1.8117135923139136
1.721	1.8127216586803732
1.722	1.8137297073580487
1.7229999999999999	1.8147377384093428
1.7240000000000002	1.8157457518963536
1.725	1.8167537478808762
1.726	1.8177617264244064
1.7269999999999999	1.8187696875881398
1.7280000000000002	1.8197776314329777
1.729	1.8207855580195234
1.73	1.8217934674080893
1.7309999999999999	1.8228013596586958
1.7320000000000002	1.8238092348310737
1.733	1.8248170929846652
1.734	1.825824934178628
1.7349999999999999	1.8268327584718345
1.7360000000000002	1.8278405659228756
1.737	1.8288483565900595
1.738	1.829856130531417
1.7389999999999999	1.830863887804701
1.7400000000000002	1.8318716284673895
1.741	1.832879352576684
1.742	1.8338870601895167
1.7429999999999999	1.8348947513625473
1.7440000000000002	1.835902426152167
1.745	1.8369100846144988
1.746	1.8379177268054012
1.7469999999999999	1.8389253527804672
1.7480000000000002	1.8399329625950283
1.749	1.8409405563041532
1.75	1.8419481339626533
1.751	1.8429556956250805
1.7520000000000002	1.8439632413457312
1.7530000000000001	1.8449707711786458
1.754	1.8459782851776125
1.755	1.8469857833961674
1.7560000000000002	1.8479932658875962
1.7570000000000001	1.8490007327049351
1.758	1.850008183900974
1.759	1.8510156195282568
1.7600000000000002	1.852023039639082
1.7610000000000001	1.853030444285506
1.762	1.8540378335193433
1.763	1.8550452073921684
1.7640000000000002	1.8560525659553175
1.7650000000000001	1.8570599092598883
1.766	1.8580672373567437
1.767	1.8590745502965123
1.7680000000000002	1.8600818481295884
1.7690000000000001	1.8610891309061353
1.77	1.862096398676086
1.771	1.8631036514891435
1.7720000000000002	1.8641108893947849
1.7730000000000001	1.8651181124422584
1.774	1.8661253206805895
1.775	1.8671325141585784
1.7760000000000002	1.8681396929248042
1.7770000000000001	1.8691468570276224
1.778	1.8701540065151712
1.779	1.8711611414353688
1.7800000000000002	1.8721682618359172
1.7810000000000001	1.8731753677643
1.782	1.8741824592677883
1.783	1.8751895363934385
1.7840000000000003	1.8761965991880953
1.7850000000000001	1.877203647698391
1.786	1.878210681970749
1.787	1.8792177020513836
1.7880000000000003	1.880224707986302
1.7890000000000001	1.8812316998213037
1.79	1.8822386776019844
1.791	1.8832456413737353
1.7920000000000003	1.8842525911817452
1.7930000000000001	1.8852595270709998
1.794	1.8862664490862855
1.795	1.8872733572721891
1.7960000000000003	1.8882802516730997
1.7970000000000002	1.8892871323332072
1.798	1.890293999296507
1.799	1.8913008526068003
1.8000000000000003	1.8923076923076927
1.8010000000000002	1.8933145184425975
1.802	1.8943213310547375
1.803	1.8953281301871436
1.8040000000000003	1.8963349158826581
1.8050000000000002	1.897341688183934
1.806	1.8983484471334373
1.807	1.8993551927734478
1.8079999999999998	1.90036192514606
1.8090000000000002	1.9013686442931845
1.81	1.9023753502565475
1.811	1.9033820430776935
1.8119999999999998	1.9043887227979865
1.8130000000000002	1.9053953894586098
1.814	1.906402043100567
1.815	1.9074086837646842
1.8159999999999998	1.9084153114916103
1.8170000000000002	1.9094219263218177
1.818	1.9104285282956028
1.819	1.9114351174530888
1.8199999999999998	1.9124416938342255
1.8210000000000002	1.9134482574787903
1.822	1.914454808426388
1.823	1.9154613467164543
1.8239999999999998	1.916467872388255
1.8250000000000002	1.9174743854808871
1.826	1.9184808860332796
1.827	1.919487374084195
1.8279999999999998	1.9204938496722301
1.8290000000000002	1.921500312835817
1.83	1.9225067636132227
1.831	1.9235132020425516
1.8319999999999999	1.9245196281617465
1.8330000000000002	1.9255260420085876
1.834	1.926532443620695
1.835	1.9275388330355292
1.8359999999999999	1.9285452102903924
1.8370000000000002	1.9295515754224284
1.838	1.930557928468623
1.839	1.9315642694658068
1.8399999999999999	1.9325705984506556
1.8410000000000002	1.9335769154596896
1.842	1.9345832205292748
1.843	1.9355895136956256
1.8439999999999999	1.9365957949948036
1.8450000000000002	1.9376020644627197
1.846	1.9386083221351327
1.847	1.9396145680476538
1.8479999999999999	1.940620802235744
1.8490000000000002	1.9416270247347172
1.85	1.9426332355797387
1.851	1.9436394348058283
1.8519999999999999	1.9446456224478599
1.8530000000000002	1.9456517985405628
1.854	1.9466579631185212
1.855	1.947664116216176
1.8559999999999999	1.9486702578678265
1.8570000000000002	1.9496763881076298
1.858	1.9506825069696
1.859	1.951688614487613
1.8599999999999999	1.952694710695405
1.8610000000000002	1.9537007956265713
1.862	1.9547068693145708
1.863	1.9557129317927242
1.8639999999999999	1.956718983094215
1.8650000000000002	1.9577250232520929
1.866	1.9587310522992685
1.867	1.9597370702685208
1.8679999999999999	1.9607430771924939
1.8690000000000002	1.9617490731036986
1.87	1.9627550580345132
1.871	1.963761032017184
1.8719999999999999	1.9647669950838265
1.8730000000000002	1.9657729472664256
1.874	1.966778888596836
1.875	1.9677848191067837
1.876	1.968790738827866
1.8770000000000002	1.9697966477915536
1.8780000000000001	1.9708025460291871
1.879	1.9718084335719837
1.88	1.972814310451033
1.8810000000000002	1.9738201766973007
1.8820000000000001	1.9748260323416262
1.883	1.9758318774147263
1.884	1.9768377119471947
1.8850000000000002	1.9778435359695017
1.8860000000000001	1.9788493495119956
1.887	1.9798551526049035
1.888	1.9808609452783323
1.8890000000000002	1.981866727562268
1.8900000000000001	1.982872499486577
1.891	1.9838782610810073
1.892	1.9848840123751883
1.8930000000000002	1.9858897533986317
1.8940000000000001	1.9868954841807318
1.895	1.9879012047507667
1.896	1.9889069151378986
1.8970000000000002	1.9899126153711748
1.8980000000000001	1.9909183054795259
1.899	1.99192398549177
1.9	1.9929296554366116
1.9010000000000002	1.9939353153426418
1.9020000000000001	1.9949409652383383
1.903	1.9959466051520682
1.904	1.9969522351120865
1.9050000000000002	1.9979578551465385
1.9060000000000001	1.998963465283457
1.907	1.9999690655507671
1.908	2.000974655976284
1.9090000000000003	2.0019802365877153
1.9100000000000001	2.002985807412658
1.911	2.003991368478604
1.912	2.004996919812938
1.9130000000000003	2.0060024614429377
1.9140000000000001	2.007007993395773
1.915	2.008013515698512
1.916	2.0090190283781153
1.9170000000000003	2.0100245314614407
1.9180000000000001	2.0110300249752404
1.919	2.012035508946165
1.92	2.0130409834007605
1.9210000000000003	2.014046448365473
1.9220000000000002	2.015051903866645
1.923	2.0160573499305174
1.924	2.017062786583231
1.9250000000000003	2.0180682138508277
1.9260000000000002	2.019073631759246
1.927	2.0200790403343274
1.928	2.0210844396018155
1.9290000000000003	2.022089829587354
1.9300000000000002	2.0230952103164883
1.931	2.024100581814667
1.932	2.025105944107242
1.9329999999999998	2.0261112972194693
1.9340000000000002	2.027116641176508
1.935	2.028121976003421
1.936	2.0291273017251763
1.9369999999999998	2.030132618366649
1.9380000000000002	2.0311379259526197
1.939	2.032143224507773
1.94	2.033148514056702
1.9409999999999998	2.0341537946239066
1.9420000000000002	2.035159066233796
1.943	2.036164328910684
1.944	2.037169582678796
1.9449999999999998	2.038174827562265
1.9460000000000002	2.0391800635851345
1.947	2.0401852907713556
1.948	2.0411905091447924
1.9489999999999998	2.0421957187292175
1.9500000000000002	2.043200919548316
1.951	2.044206111625684
1.952	2.0452112949848296
1.9529999999999998	2.046216469649173
1.9540000000000002	2.0472216356420487
1.955	2.0482267929867026
1.956	2.0492319417062945
1.9569999999999999	2.0502370818238993
1.9580000000000002	2.0512422133625057
1.959	2.0522473363450167
1.96	2.053252450794252
1.9609999999999999	2.054257556732945
1.9620000000000002	2.055262654183748
1.963	2.0562677431692262
1.964	2.0572728237118643
1.9649999999999999	2.0582778958340637
1.9660000000000002	2.0592829595581432
1.967	2.0602880149063387
1.968	2.061293061900806
1.9689999999999999	2.062298100563619
1.9700000000000002	2.0633031309167715
1.971	2.0643081529821745
1.972	2.065313166781662
1.9729999999999999	2.0663181723369863
1.9740000000000002	2.067323169669822
1.975	2.068328158801762
1.976	2.069333139754323
1.9769999999999999	2.070338112548943
1.9780000000000002	2.0713430772069823
1.979	2.072348033749722
1.98	2.0733529821983683
1.9809999999999999	2.074357922574049
1.9820000000000002	2.075362854897817
1.983	2.076367779190647
1.984	2.07737269547344
1.9849999999999999	2.078377603767021
1.9860000000000002	2.079382504092139
1.987	2.0803873964694697
1.988	2.081392280919613
1.9889999999999999	2.0823971574630966
1.9900000000000002	2.083402026120374
1.991	2.0844068869118226
1.992	2.0854117398577516
1.9929999999999999	2.0864165849783936
1.9940000000000002	2.0874214222939114
1.995	2.088426251824394
1.996	2.0894310735898594
1.9969999999999999	2.090435887610255
1.9980000000000002	2.0914406939054566
1.999	2.0924454924952682
2.	2.0934502833994255

==> pics/eq_sol_tab.dat <==
-0.4	15.015905542681473	0.	2.93901451782269	0.	-37.094439812241006	0.
-0.395	14.957200277463947	0.	2.877450180663109	0.	-37.156457270661704	0.
-0.39	14.897984387855558	0.	2.8151988582570784	0.	-37.219171806557824	0.
-0.385	14.83826234564004	0.	2.752249056525585	0.	-37.282595237363786	0.
-0.38	14.778040343205522	0.	2.6885890265396277	0.	-37.34673964912687	0.
-0.375	14.717326605178885	0.	2.624206757582977	0.	-37.411617404182564	0.
-0.37	14.656131764582394	0.	2.5590899699984426	0.	-37.47724114909435	0.
-0.365	14.594469319678227	0.	2.4932261078104556	0.	-37.54362382286914	0.
-0.36000000000000004	14.532356192541677	0.	2.4266023311168734	0.	-37.61077866545912	0.
-0.35500000000000004	14.469813417027222	0.	2.359205508242667	0.	-37.678719226561995	0.
-0.35000000000000003	14.406866992900866	0.	2.2910222076478988	0.	-37.74745937473182	0.
-0.34500000000000003	14.343548955609538	0.	2.2220386895825754	0.	-37.8170133068133	0.
-0.34	14.27989872911369	0.	2.152240897480338	0.	-37.88739555771312	0.
-0.335	14.215964855011494	0.	2.081614449083398	0.	-37.958621010522215	0.
-0.33	14.151807228915663	0.	2.0101446272906163	0.	-38.03070490700409	0.
-0.325	14.087500031309961	0.	1.9378163707208156	0.	-38.10366285846434	0.
-0.32	14.02313562585335	0.	1.8646142639832775	0.	-38.17751085701812	0.
-0.315	13.95882983197245	0.	1.790522527647445	0.	-38.252265287272095	0.
-0.31000000000000005	13.89472919342778	0.	1.7155250079040005	0.	-38.327942938439335	0.
-0.30500000000000005	13.831021220290856	0.	1.6396051659093605	0.	-38.404561016905504	0.
-0.30000000000000004	13.767949192431125	0.	1.5627460668062279	0.	-38.48213715926644	0.
-0.29500000000000004	13.70583420565839	0.	1.4849303684127122	0.	-38.56068944585769	0.
-0.29000000000000004	13.645109197189157	0.	1.4061403095732476	0.	-38.6402364147978	0.
-0.28500000000000003	13.586373788328538	0.	1.3263576981647338	0.	-38.72079707656843	0.
-0.28	13.5304875798075	0.	1.2455638987522342	0.	-38.80239092915509	0.
-0.275	13.478740204798493	0.	1.1637398198891349	0.	-38.885037973774196	0.
-0.27	13.43319111587374	0.	1.080865901057667	0.	-38.968758731212716	0.
-0.265	13.397442188871596	0.	0.9969220992470325	0.	-39.05357425880867	0.
-0.26	13.378780305086817	0.	0.9118878751675386	0.	-39.139506168102024	0.
-0.255	13.396709317921637	0.	0.8257421791012298	0.	-39.22657664318678	0.
-0.25	13.666666666666664	0.	0.7384634363911555	0.	-39.31480845979742	0.
-0.24500000000000002	13.477181208053695	0.43588989435406617	0.650029532574381	0.	-39.404225005163646	0.
-0.24000000000000002	13.286486486486488	0.5999999999999993	0.5604177981663927	0.	-39.49485029867044	0.
-0.23500000000000001	13.094557823129254	0.7141428428542846	0.4696049931085007	0.	-39.5867090133611	0.
-0.23	12.901369863013699	0.7999999999999998	0.3775672908936629	0.	-39.67982649832413	0.
-0.225	12.706896551724139	0.8660254037844385	0.2842802623915741	0.	-39.77422880200658	0.
-0.22000000000000003	12.511111111111111	0.9165151389911677	0.1897188593994672	0.	-39.86994269649862	0.
-0.21500000000000002	12.313986013986016	0.9539392014169454	0.09385739795242198	0.	-39.96699570283727	0.
-0.21000000000000002	12.11549295774648	0.9797958971132711	-0.003330458564859917	0.	-40.06541611737923	0.
-0.20500000000000002	11.915602836879433	0.9949874371066199	-0.10187171645271942	0.	-40.16523303929601	0.
-0.2	11.714285714285715	1.	-0.20179406881390083	0.	-40.26647639924744	0.
-0.195	11.511510791366906	0.99498743710662	-0.3031259126757453	0.	-40.36917698929302	0.
-0.19000000000000003	11.307246376811593	0.9797958971132714	-0.40589636602268797	0.	-40.47336649410363	0.
-0.18500000000000003	11.101459854014601	0.9539392014169459	-0.5101352846246776	0.	-40.579077523540406	0.
-0.18000000000000002	10.89411764705882	0.9165151389911682	-0.6158732785235435	0.	-40.68634364667081	0.
-0.17500000000000002	10.685185185185185	0.8660254037844389	-0.7231417280107992	0.	-40.79519942729663	0.
-0.17	10.474626865671642	0.8000000000000003	-0.8319727988969987	0.	-40.90568046107285	0.
-0.165	10.262406015037593	0.7141428428542853	-0.942399456831648	0.	-41.01782341430105	0.
-0.16000000000000003	10.04848484848485	0.600000000000001	-1.0544554803843802	0.	-41.13166606448627	0.
-0.15500000000000003	9.832824427480917	0.4358898943540687	-1.1681754725390796	0.	-41.24724734275131	0.
-0.15000000000000002	9.615384615384617	3.332000937312528e-8	-1.2835948701817417	0.	-41.36460737820897	0.
-0.14500000000000002	8.937866461512169	0.	-1.4007499510768318	0.	-41.48378754439781	0.
-0.14	8.511675041928923	0.	-1.5196778377221989	0.	-41.60483050789492	0.
-0.135	8.121306117645197	0.	-1.6404164973450097	0.	-41.72778027922527	0.
-0.13	7.747188229870855	0.	-1.7630047371446045	0.	-41.85268226619541	0.
-0.125	7.381966011250105	0.	-1.8874821936960613	0.	-41.979583329787296	0.
-0.12	7.021968142255805	0.	-2.0138893151902257	0.	-42.10853184275656	0.
-0.11499999999999999	6.665064689887231	0.	-2.142267334891314	0.	-42.239577751089556	0.
-0.11000000000000004	6.309894422339608	0.	-2.2726582338250445	0.	-42.37277263848267	0.
-0.10500000000000004	5.955524938024942	0.	-2.405104690248916	0.	-42.508169794019246	0.
-0.10000000000000003	5.601282525764459	0.	-2.5396500128740813	0.	-42.64582428323026	0.
-0.09500000000000003	5.246658779662433	0.	-2.676338054069782	0.	-42.78579302273812	0.
-0.09000000000000002	4.891255663400576	0.	-2.8152130983375545	0.	-42.92813485869584	0.
-0.08500000000000002	4.53475138826211	0.	-2.956319720128468	0.	-43.072910649248925	0.
-0.08000000000000002	4.176878266728031	0.	-3.0997026035029442	0.	-43.22018335126259	0.
-0.07500000000000001	3.8174078046959945	0.	-3.2454063140757707	0.	-43.37001811157387	0.
-0.07	3.4561403508771944	0.	-3.3934750109771907	0.	-43.522482363046734	0.
-0.065	3.0928977149553223	0.	-3.543952082951065	0.	-43.6776459257274	0.
-0.06	2.7275177767327397	0.	-3.6968796878569896	0.	-43.83558111341888	0.
-0.05499999999999999	2.359850464218741	0.	-3.85229816824226	0.	-43.9963628460164	0.
-0.04999999999999999	1.9897546934356263	0.	-4.010245306564372	0.	-44.1600687679703	0.
-0.04500000000000004	1.6170959965647516	0.	-4.170755370974248	0.	-44.32677937326987	0.
-0.040000000000000036	1.2417446507673517	0.	-4.3338578846429225	0.	-44.49657813737104	0.
-0.03500000000000003	0.8635741762499967	0.	-4.499576025843618	0.	-44.66955165652176	0.
-0.030000000000000027	0.4824601098437311	0.	-4.667924528301885	0.	-44.84578979497401	0.
-0.025000000000000022	0.09827898613126962	0.	-4.838906895096967	0.	-45.02538584060807	0.
-0.020000000000000018	-0.2890925239273461	0.	-5.012511653696373	0.	-45.20843666953505	0.
-0.015000000000000013	-0.679778354266714	0.	-5.188707245876137	0.	-45.39504292028833	0.
-0.010000000000000009	-1.0739036932195734	0.	-5.367434931481444	0.	-45.58530917826148	0.
-0.0050000000000000044	-1.4715955630139543	0.	-5.548598729281741	0.	-45.779344171103176	0.
0.	-1.872983346207417	0.	-5.732050807568877	0.	-45.97726097583591	0.
0.0050000000000000044	-2.2781992724344104	0.	-5.917569644160553	0.	-46.17917723852748	0.
0.010000000000000009	-2.687378876180351	0.	-6.104826220015699	0.	-46.38521540741203	0.
0.015000000000000013	-3.1006614342962258	0.	-6.29332940951768	0.	-46.59550298043107	0.
0.019999999999999962	-3.5181903904590395	0.	-6.482332933013011	0.	-46.810172768245934	0.
0.024999999999999967	-3.9401137726434268	0.	-6.670665567697261	0.	-47.029363173861896	0.
0.02999999999999997	-4.366584608809578	0.	-6.85639164179412	0.	-47.253218490100664	0.
0.034999999999999976	-4.797761345368034	0.	-7.036038730377827	0.	-47.48188921626505	0.
0.03999999999999998	-5.233808272504808	0.	-7.202455392853688	0.	-47.71553239545571	0.
0.044999999999999984	-5.67489596010656	0.	-7.336279547517561	0.	-47.95431197412898	0.
0.04999999999999999	-6.121201707788577	0.	-7.222222222222221	0.	-48.19839918562525	0.
0.05499999999999999	-6.5729100123795465	0.	-7.57191011235955	0.43588989435406755	-48.4479729595537	0.
0.06	-7.030213056141956	0.	-7.927272727272727	0.6000000000000003	-48.70322035908966	0.
0.065	-7.49331121899568	0.	-8.288505747126436	0.7141428428542853	-48.96433704843086	0.
0.07	-7.9624136180570115	0.	-8.655813953488371	0.8000000000000003	-49.23152779286706	0.
0.07500000000000001	-8.43773867790187	0.	-9.029411764705884	0.8660254037844389	-49.505006994149156	0.
0.07999999999999996	-8.91951473510617	0.	-9.409523809523806	0.9165151389911677	-49.78499926409909	0.
0.08499999999999996	-9.407980680807952	0.	-9.796385542168672	0.9539392014169454	-50.07174003968609	0.
0.08999999999999997	-9.9033866452733	0.	-10.190243902439022	0.9797958971132711	-50.36547624310862	0.
0.09499999999999997	-10.405994728734008	0.	-10.591358024691356	0.9949874371066199	-50.66646699077171	0.
0.09999999999999998	-10.916079783099615	0.	-10.999999999999998	1.	-50.97498435543817	0.
0.10499999999999998	-11.433930249534681	0.	-11.416455696202528	0.99498743710662	-51.291314186264785	0.
0.10999999999999999	-11.959849057336982	0.	-11.84102564102564	0.9797958971132713	-51.615756991918886	0.
0.11499999999999999	-12.49415459005957	0.	-12.274025974025973	0.9539392014169457	-51.94862889250949	0.
0.12	-13.037181725395856	0.	-12.715789473684213	0.916515138991168	-52.290262646671515	0.
0.125	-13.58928295599923	0.	-13.166666666666666	0.8660254037844386	-52.641008760817115	0.
0.13	-14.150829599147063	0.	-13.627027027027028	0.7999999999999998	-53.00123668832676	0.
0.135	-14.722213103993356	0.	-14.097260273972601	0.7141428428542846	-53.37133612730471	0.
0.14	-15.303846466097873	0.	-14.577777777777778	0.5999999999999995	-53.751718426481155	0.
0.14500000000000002	-15.896165759986358	0.	-15.069014084507046	0.4358898943540664	-54.14281810992368	0.
0.15000000000000002	-16.499631801704084	0.	-15.571428601230897	0.	-54.54509453243884	0.
0.15500000000000003	-17.114731954692804	0.	-16.5437648158724	0.	-54.95903367892248	0.
0.16000000000000003	-17.741982093872714	0.	-17.275089663953437	0.	-55.38515012247677	0.
0.16500000000000004	-18.38192874457309	0.	-17.98140865494853	0.	-55.823989157881925	0.
0.17000000000000004	-19.035151414959653	0.	-18.68282620014358	0.	-56.276129129020546	0.
0.17500000000000004	-19.702265142890028	0.	-19.387264757980674	0.	-56.74218397114194	0.
0.17999999999999994	-20.38392328073494	0.	-20.098999599679676	0.	-57.22280599146466	0.
0.18499999999999994	-21.080820544682293	0.	-20.82080445451849	0.	-57.7186889145992	0.
0.18999999999999995	-21.79369635845451	0.	-21.5547274708386	0.	-58.2305712226899	0.
0.19499999999999995	-22.52333852528766	0.	-22.302434688041984	0.	-58.75923982409647	0.
0.19999999999999996	-23.270587266527098	0.	-23.0653841409022	0.	-59.30553408894475	0.
0.20499999999999996	-24.03633967038919	0.	-23.844923616007694	0.	-59.87035029507353	0.
0.20999999999999996	-24.82155460043997	0.	-24.64235041491619	0.	-60.45464653390809	0.
0.21499999999999997	-25.62725812029142	0.	-25.458950815966407	0.	-61.059448132742816	0.
0.21999999999999997	-26.45454949908293	0.	-26.296028137212858	0.	-61.68585365798384	0.
0.22499999999999998	-27.304607871703432	0.	-27.154924211114285	0.	-62.335041573292514	0.
0.22999999999999998	-28.178699638662074	0.	-28.03703703703703	0.	-63.0082776375238	0.
0.235	-29.078186703328758	0.	-28.943836297400658	0.	-63.70692314016904	0.
0.24	-30.004535659296213	0.	-29.876877827662856	0.	-64.43244408704348	0.
0.245	-30.95932805830001	0.	-30.837817792273043	0.	-65.1864214666449	0.
0.25	-31.94427190999916	0.	-31.82842712474619	0.	-65.97056274847714	0.
0.255	-32.96121458962105	0.	-32.850606680836485	0.	-66.7867147893335	0.
0.26	-34.01215735880561	0.	-33.9064034973808	0.	-67.63687835286788	0.
0.265	-35.099271739932746	0.	-34.998028528064985	0.	-68.52322448273037	0.
0.27	-36.224918026003564	0.	-36.127876231419606	0.	-69.4481130113316	0.
0.275	-37.391666258290044	0.	-37.29854641069414	0.	-70.41411353644504	0.
0.28	-38.602320064369465	0.	-38.51286874770357	0.	-71.42402925825778	0.
0.28500000000000003	-39.859943822202574	0.	-39.77393053308812	0.	-72.48092414252423	0.
0.29000000000000004	-41.167893704610776	0.	-41.085108175012294	0.	-73.58815396417381	0.
0.29500000000000004	-42.529853266673044	0.	-42.450103169872214	0.	-74.74940189388855	0.
0.30000000000000004	-43.949874371066215	0.	-43.872983346207434	0.	-75.96871942267131	0.
0.30499999999999994	-45.432424409453056	0.	-45.358230352465476	0.	-77.25057358250508	0.
0.30999999999999994	-46.98244097972801	0.	-46.910794558242635	0.	-78.59990162291002	0.
0.31499999999999995	-48.60539542969849	0.	-48.53615878731933	0.	-80.0221745539736	0.
0.31999999999999995	-50.30736699124157	0.	-50.240412612681254	0.	-81.52347127989064	0.
0.32499999999999996	-52.095129623040556	0.	-52.030339336553176	0.	-83.11056544111514	0.
0.32999999999999996	-53.97625417838302	0.	-53.913518275893416	0.	-84.79102758160352	0.
0.33499999999999996	-55.95922914879941	0.	-55.89844560734261	0.	-86.57334589192591	0.
0.33999999999999997	-58.05360404701605	0.	-57.99467783772219	0.	-88.46706959171745	0.
0.345	-60.27016054133339	0.	-60.21300301434264	0.	-90.48298006357842	0.
0.35	-62.62111781676998	0.	-62.565646152233015	0.	-92.63329621376242	0.
0.355	-65.12038042461229	0.	-65.0665171413993	0.	-94.93192232129019	0.
0.36	-67.78383924247889	0.	-67.73151175744064	0.	-97.39474899759719	0.
0.365	-70.62973931429865	0.	-70.5788795459433	0.	-100.04002102611231	0.
0.37	-73.67913257633963	0.	-73.62967658764555	0.	-102.8887900879034	0.
0.375	-76.9564392373896	0.	-76.90832691319598	0.	-105.96547614148943	0.
0.38	-80.49014950388829	0.	-80.44332425891571	0.	-109.29856914761777	0.
0.385	-84.31370836369815	0.	-84.26811687776973	0.	-112.92151385269294	0.
0.39	-88.46664167445017	0.	-88.4222336519252	0.	-116.87383587679153	0.
0.395	-92.99600399132825	0.	-92.9527319421379	0.	-121.20258954112654	0.
0.4	-97.95826074310142	0.	-97.91607978309965	0.	-125.96424004376897	0.
0.405	-103.4217647794479	0.	-103.38063244806902	0.	-131.22714000666994	0.
0.41000000000000003	-109.47005843396767	0.	-109.42993452742247	0.	-137.07483153837933	0.
0.41500000000000004	-116.20634102111346	0.	-116.16718743956305	0.	-143.61051373068963	0.
0.42000000000000004	-123.75961164438439	0.	-123.72139225171173	0.	-150.96318546654885	0.
0.42500000000000004	-132.29326912771054	0.	-132.25594962266598	0.	-159.2962453511697	0.
0.43000000000000005	-142.01739763162902	0.	-141.98094542926302	0.	-168.81977732793501	0.
0.43499999999999994	-153.20672255375922	0.	-153.17110667617447	0.	-179.80850657860657	0.
0.43999999999999995	-166.22754437942595	0.	-166.1927353549866	0.	-192.62873337368484	0.
0.44499999999999995	-181.57936372343437	0.	-181.54533349366096	0.	-207.77995811392336	0.
0.44999999999999996	-199.96148139681551	0.	-199.9282032302753	0.	-225.96148139681551	0.
0.45499999999999996	-222.38399851796373	0.	-222.351446930538	0.	-248.18340412747474	0.
0.45999999999999996	-250.36206670701813	0.	-250.33021738799016	0.	-275.9608777127592	0.
0.46499999999999997	-286.27663844673833	0.	-286.2454681902018	0.	-311.674854421891	0.
0.47	-334.09596780412517	0.	-334.06545444526245	0.	-359.2935881078192	0.
0.475	-400.96291201783583	0.	-400.93303437365887	0.	-425.9599357943767	0.
0.48	-501.1631854665484	0.	-501.1339232807345	0.	-525.9596116443838	0.
0.485	-668.0301215738262	0.	-668.0014554653167	0.	-692.6259488642501	0.
0.49	-1001.5637204272674	0.	-1001.5356318423246	0.	-1025.9589473228557	0.
0.495	-2001.763982111931	0.	-2001.736453279384	0.	-2025.958606884709	0.
0.505	1997.835505696967	0.	1997.861965414355	0.	1974.0420912467653	0.
0.51	997.6352550322987	0.	997.661204020249	0.	974.04244923464	0.
0.515	664.1016745531036	0.	664.1271278446203	0.	640.7094800420984	0.
0.52	497.23476418571516	0.	497.25973621520234	0.	474.0431838294446	0.
0.525	397.0345238585102	0.	397.05902849193257	0.	374.04356076261007	0.
0.53	330.1676201685066	0.	330.19167073170803	0.	307.37727768007034	0.
0.535	282.3483387622471	0.	282.3719480675604	0.	259.7586204740608	0.
0.54	246.433822430974	0.	246.45700280224204	0.	224.04473218609232	0.
0.545	218.45581714231116	0.	218.47858043843183	0.	196.26735903898907	0.
0.55	196.03337045290405	0.	196.05572809000068	0.	174.0455488498965	0.
0.555	177.65133078686128	0.	177.67329375917285	0.	155.86415030910632	0.
0.5599999999999999	162.29959707494936	0.	162.32117597452788	0.	140.71306261965077	0.
0.565	149.27886856028866	0.	149.30007359558294	0.	127.89298530341516	0.
0.57	138.08964468730412	0.	138.11048570070463	0.	116.90441809052464	0.
0.575	128.36562503507537	0.	128.3861115194878	0.	107.38106085314996	0.
0.58	119.83208427566497	0.	119.85222539017606	0.	99.04818856431405	0.
0.585	112.27893832360989	0.	112.29874290830364	0.	91.695717447885	0.
0.59	105.54278843556953	0.	105.562265025548	0.	85.16024907875153	0.
0.595	99.49463559428307	0.	99.5137924329419	0.	79.3127847673351	0.
0.6	94.0312805773287	0.	94.05012562893381	0.	74.05012562893381	0.
0.6050000000000001	89.06918114908464	0.	89.08772211069336	0.	69.28872977630017	0.
0.61	84.53998456396475	0.	84.55822887673132	0.	64.96024482352779	0.
0.6150000000000001	80.38722550358284	0.	80.40518036348588	0.	61.008205823904525	0.
0.62	76.56384952962101	0.	76.58152189764729	0.	57.385558723509334	0.
0.6249999999999999	73.03033090799947	0.	73.04772751981663	0.	54.052778186154484	0.
0.63	69.75322478131054	0.	69.77035215645859	0.	50.97641976663858	0.
0.6349999999999999	66.70404108070547	0.	66.7209055313353	0.	48.127993823503076	0.
0.64	63.8583597423702	0.	63.874967381555365	0.	45.48308073643249	0.
0.6449999999999999	61.19512898265809	0.	61.21148573230402	0.	43.02062918237055	0.
0.65	58.69610391818952	0.	58.71221551656334	0.	40.722394756667505	0.
0.6549999999999999	56.345393840122995	0.	56.36126584902513	0.	38.5724872484679	0.
0.66	54.12909437449497	0.	54.144732186092526	0.	36.557002802242245	0.
0.6649999999999999	52.03498652249536	0.	52.05039536583604	0.	34.663722959335644	0.
0.67	50.05228881127792	0.	50.067473758501976	0.	32.88186681013964	0.
0.6749999999999999	48.17145193320102	0.	48.186417905467565	0.	31.201885634790102	0.
0.68	46.38398761185741	0.	46.3987393850006	0.	29.615291770758326	0.
0.6849999999999999	44.682325219556866	0.	44.696867429486375	0.	28.114515232008273	0.
0.6900000000000001	43.059691034149964	0.	43.07402818200916	0.	26.692782967618093	0.
0.695	41.510006071723524	0.	41.524142528818295	0.	25.34401669640787	0.
0.7000000000000001	40.02779924438855	0.	40.04173925689858	0.	24.062746066806216	0.
0.705	38.60813322668321	0.	38.62188092016703	0.	22.84403452549203	0.
0.7100000000000001	37.24654091248672	0.	37.26010029619107	0.	21.68341577672212	0.
0.715	35.93897073840929	0.	35.95234570939275	0.	20.5768391083262	0.
0.7200000000000001	34.68173946308077	0.	34.69493381016113	0.	19.520622173810494	0.
0.725	33.471491242533276	0.	33.48450865006733	0.	18.511410070785196	0.
0.7300000000000001	32.30516204357495	0.	32.31800609507913	0.	17.546139757635856	0.
0.735	31.179948600136488	0.	31.19262278175619	0.	16.622009013445336	0.
0.7400000000000001	30.093281250072224	0.	30.105788953907226	0.	15.736449278676297	0.
0.745	29.042800098066575	0.	29.055144625359524	0.	14.887101822296259	0.
0.7500000000000001	28.026334038989706	0.	28.038518603184258	0.	14.071796769724482	0.
0.755	27.041882249093163	0.	27.053909978768097	0.	13.288534599030491	0.
0.7599999999999999	26.087597812835096	0.	26.099471754520167	0.	12.535469773218384	0.
0.765	25.16177320327165	0.	25.173496324150896	0.	11.810896226583017	0.
0.7699999999999999	24.262827375737317	0.	24.274402566244998	0.	11.113234464917015	0.
0.775	23.38929426948592	0.	23.400724345800107	0.	10.441020074303806	0.
0.7799999999999999	22.53981254129842	0.	22.551100247736954	0.	9.79289346257409	0.
0.785	21.7131163797621	0.	21.724264391085416	0.	9.167590682212023	0.
0.7899999999999999	20.908027269796428	0.	20.919038193421464	0.	8.563935204378328	0.
0.795	20.123446594683493	0.	20.13432297281269	0.	7.980830531413609	0.
0.7999999999999999	19.35834897789517	0.	19.369093289564404	0.	7.417253550233731	0.
0.805	18.611776279821274	0.	18.622390942870332	0.	6.872248541858989	0.
0.8099999999999999	17.882832175459455	0.	17.893319548428423	0.	6.344921773294763	0.
0.8150000000000001	17.170677248514316	0.	17.18103963246925	0.	5.834436607392464	0.
0.82	16.474524545424718	0.	16.484764185715576	0.	5.340009074417642	0.
0.8250000000000001	15.793635539787488	0.	15.803754627741327	0.	4.860903856034783	0.
0.83	15.127316463651614	0.	15.137317138203809	0.	4.396430638461672	0.
0.8350000000000001	14.474914967352277	0.	14.484799316618457	0.	3.9459407967874682	0.
0.84	13.835817074065414	0.	13.845587136856581	0.	3.508824377013129	0.
0.8450000000000001	13.209444399182646	0.	13.21910216646592	0.	3.084507346356812	0.
0.85	12.595251608025542	0.	12.604799024332808	0.	2.6724490858622207	0.
0.8550000000000001	11.992724088400033	0.	12.002163053186651	0.	2.2721401024224566	0.
0.86	11.401375817104666	0.	11.410708186060333	0.	1.8830999400555797	0.
0.8650000000000001	10.820747401793563	0.	10.829974988107262	0.	1.5048752726905867	0.
0.87	10.250404281607207	0.	10.25952885718819	0.	1.1370381628983024	0.
0.8750000000000001	9.689935071752126	0.	9.698958368408636	0.	0.7791844729706012	0.
0.88	9.138950038771599	0.	9.147873749349113	0.	0.43093241655850445	0.
0.8849999999999999	8.597079694625837	0.	8.605905474106413	0.	0.09192124076068797	0.
0.89	8.06397349891972	0.	8.072702965484021	0.	-0.23818996984858387	0.
0.8949999999999999	7.5392986596952625	0.	7.5479333957487285	0.	-0.5597233742116661	0.
0.9	7.022739024164087	0.	7.031280577328687	0.	-0.8729833462074152	0.
0.9049999999999999	6.513994051607984	0.	6.522443935680869	0.	-1.178257340302788	0.
0.91	6.012777861432443	0.	6.021137557312834	0.	-1.4758166535256434	0.
0.9149999999999999	5.518818350035694	0.	5.5270893066211855	0.	-1.765917083942691	0.
0.92	5.0318563707579855	0.	5.040040005811486	0.	-2.0487994836343053	0.
0.9249999999999999	4.551644971716868	0.	4.559742672705283	0.	-2.3246902015437954	0.
0.93	4.077948686816232	0.	4.085961811721983	0.	-2.5938014083660104	0.
0.9349999999999999	3.6105428756514115	0.	3.6184727537577714	0.	-2.856331291576834	0.
0.9400000000000001	3.1492131084201986	0.	3.1570610410715005	0.	-3.112464103441406	0.
0.945	2.6937545923006887	0.	2.7015218536382974	0.	-3.3623700378646864	0.
0.9500000000000001	2.2439716360701	0.	2.251659473745077	0.	-3.6062049025239675	0.
0.955	1.7996771500235944	0.	1.8072867858868769	0.	-3.8441095397412566	0.
0.9600000000000001	1.360692178506575	0.	1.3682248092775797	0.	-4.076208931341796	0.
0.965	0.9268454626064155	0.	0.9343022605207505	0.	-4.302610896710863	0.
0.9700000000000001	0.4979730307569099	0.	0.5053551441940733	0.	-4.523404255319149	0.
0.975	0.07391781519957874	0.	0.08122636929122251	0.	-4.738656268530548	0.
0.9800000000000001	-0.34547070758443965	0.	-0.33823461036481106	0.	-4.9484090895938095	0.
0.985	-0.7603368542009079	0.	-0.7531721334662755	0.	-5.152674816689865	0.
0.9900000000000001	-1.1708190510168457	0.	-1.1637246479123355	0.	-5.351428528920421	0.
0.995	-1.5770501316422845	0.	-1.5700250083075744	0.	-5.544598329241733	0.
1.	-1.9791576165635973	0.	-1.9722007556114285	0.	-5.732050807568873	0.
1.005	-2.377263976164727	0.	-2.370374380175029	0.	-5.913569244120541	0.
1.0099999999999998	-2.771486878276942	0.	-2.764663569305956	0.	-6.088819817454663	0.
1.0150000000000001	-3.1619394213082153	0.	-3.155181440412136	0.	-6.257296980331413	0.
1.02	-3.5487303539228243	0.	-3.5420367606954386	0.	-6.418230368910446	0.
1.025	-3.931964282168238	0.	-3.9253341542921127	0.	-6.57041494113084	0.
1.0299999999999998	-4.311741864877643	0.	-4.305174297688335	0.	-6.711871368811375	0.
1.0350000000000001	-4.688159998115559	0.	-4.681654104178499	0.	-6.839073601245078	0.
1.04	-5.0613119893764065	0.	-5.054866898075904	0.	-6.944806439552557	0.
1.045	-5.431287722194554	0.	-5.424902579334656	0.	-7.0096337162845685	0.
1.0499999999999998	-5.798173811775399	0.	-5.791847779192082	0.	-6.818181877786452	0.
1.0550000000000002	-6.162053752214234	0.	-6.1557860073986355	0.	-7.081981981981989	0.4358898943540776
1.06	-6.52300805582826	0.	-6.516797791560535	0.	-7.342857142857144	0.6000000000000038
1.065	-6.881114385090857	0.	-6.874960809084321	0.	-7.600884955752208	0.7141428428542858
1.0699999999999998	-7.236447677621673	0.	-7.230350012176917	0.	-7.856140350877183	0.7999999999999989
1.0750000000000002	-7.589080264655742	0.	-7.583037746324372	0.	-8.108695652173921	0.8660254037844417
1.08	-7.939081983384817	0.	-7.93309386264249	0.	-8.358620689655174	0.9165151389911694
1.085	-8.28652028353791	0.	-8.280585824466417	0.	-8.605982905982902	0.953939201416946
1.0899999999999999	-8.631460328542339	0.	-8.625578808520348	0.	-8.85084745762711	0.979795897113271
1.0950000000000002	-8.973965091584308	0.	-8.968135800986648	0.	-9.093277310924378	0.9949874371066205
1.1	-9.314095446866503	0.	-9.308317688771517	0.	-9.333333333333336	1.
1.105	-9.651910256340724	0.	-9.646183346245646	0.	-9.571074380165285	0.9949874371066199
1.1099999999999999	-9.987466452174885	0.	-9.981789717718762	0.	-9.806557377049172	0.9797958971132714
1.1150000000000002	-10.320819115197288	0.	-10.31519189589142	0.	-10.039837398373992	0.9539392014169438
1.12	-10.652021549545225	0.	-10.646443196510777	0.	-10.270967741935486	0.9165151389911663
1.125	-10.981125353730718	0.	-10.975595229443272	0.	-10.499999999999998	0.8660254037844376
1.13	-11.308180488321959	0.	-11.302697966362818	0.	-10.72698412698412	0.8000000000000003
1.1350000000000002	-11.633235340427376	0.	-11.627799805241452	0.	-10.951968503937016	0.7141428428542788
1.1400000000000001	-11.956336785156946	0.	-11.950947631816952	0.	-11.175000000000004	0.5999999999999943
1.145	-12.277530244225098	0.	-12.272186878201907	0.	-11.39612403100775	0.43588989435406295
1.15	-12.596859741848693	0.	-12.591561578787637	0.	-11.61538461538461	0.
1.1549999999999998	-12.914367958084917	0.	-12.909114423587905	0.	-12.291081996976486	0.
1.1600000000000001	-13.230096279744778	0.	-13.224886809157972	0.	-12.711809806555943	0.
1.165	-13.544084849009671	0.	-13.538918887216624	0.	-13.093068401329404	0.
1.17	-13.856372609871364	0.	-13.851249611091454	0.	-13.454422762784908	0.
1.1749999999999998	-14.166997352507764	0.	-14.161916780099702	0.	-13.80321917393507	0.
1.1800000000000002	-14.475995755701113	0.	-14.470957081971445	0.	-14.143117246738516	0.
1.185	-14.783403427398316	0.	-14.778406133414748	0.	-14.476232562501355	0.
1.19	-15.08925494350813	0.	-15.08429851891751	0.	-14.803909331521169	0.
1.1949999999999998	-15.393583885023329	0.	-15.38866782787418	0.	-15.127060233507247	0.
1.2000000000000002	-15.696422873552166	0.	-15.691546690121633	0.	-15.446336521854603	0.
1.205	-15.997803605337737	0.	-15.992966809962816	0.	-15.762221368141377	0.
1.21	-16.297756883840137	0.	-16.292958998753058	0.	-16.075084751973023	0.
1.2149999999999999	-16.59631265095136	0.	-16.591553206118995	0.	-16.385217531706807	0.
1.2200000000000002	-16.893500016909737	0.	-16.888778549876946	0.	-16.692853534038267	0.
1.225	-17.18934728897637	0.	-17.18466334471317	0.	-16.998184399202064	0.
1.23	-17.48388199893345	0.	-17.479235129685833	0.	-17.301369863013697	0.
1.2349999999999999	-17.77713092945985	0.	-17.77252069460427	0.	-17.602545063926136	0.
1.2400000000000002	-18.06912013943772	0.	-18.064546105339026	0.	-17.901825852610905	0.
1.245	-18.35987498823979	0.	-18.35533672811256	0.	-18.199312725816938	0.
1.25	-18.64942015904554	0.	-18.64491725281878	0.	-18.495093791412856	0.
1.255	-18.937779681230673	0.	-18.9333117154156	0.	-18.789247037641452	0.
1.2600000000000002	-19.224976951872847	0.	-19.220543519433928	0.	-19.08184209387204	0.
1.2650000000000001	-19.511034756414052	0.	-19.506635456643018	0.	-19.372941613866686	0.
1.27	-19.795975288518143	0.	-19.791609726910952	0.	-19.6626023748414	0.
1.275	-20.07982016915952	0.	-20.075487957296176	0.	-19.950876159798064	0.
1.2799999999999998	-20.362590464977686	0.	-20.358291220404933	0.	-20.237810472645283	0.
1.2850000000000001	-20.644306705930497	0.	-20.64004005204714	0.	-20.52344912292667	0.
1.29	-20.924988902276795	0.	-20.920754468221695	0.	-20.807832707863405	0.
1.295	-21.204656560918544	0.	-21.20045398146123	0.	-21.090999012792892	0.
1.2999999999999998	-21.483328701129885	0.	-21.479157616563583	0.	-21.372983346207405	0.

==> pics/interface_resonances_shiftpot.dat <==
0.9	2.6794521282200265	0.	2.751369989260598	0.
0.9001	2.673430333702929	0.	2.745356391490663	0.
0.9002	2.66741213140051	0.	2.739346413097049	0.
0.9003	2.6613975205120215	0.	2.733340053405083	0.
0.9004	2.6553865002461134	0.	2.727337311750257	0.
0.9005	2.6493790698208843	0.	2.7213381874782776	0.
0.9006000000000001	2.6433752284638956	0.	2.715342679945091	0.
0.9007000000000001	2.6373749754122695	0.	2.709350788516986	0.
0.9008	2.6313783099126513	0.	2.7033625125705614	0.
0.9009	2.6253852312213093	0.	2.697377851492829	0.
0.901	2.6193957386041467	0.	2.6913968046812395	0.
0.9011	2.61340983133676	0.	2.6854193715437384	0.
0.9012	2.6074275087044696	0.	2.679445551498808	0.
0.9013	2.6014487700023596	0.	2.6734753439755106	0.
0.9014	2.5954736145353303	0.	2.6675087484135496	0.
0.9015	2.589502041618142	0.	2.661545764263316	0.
0.9016000000000001	2.583534050575427	0.	2.6555863909859148	0.
0.9017000000000001	2.5775696407417983	0.	2.6496306280532673	0.
0.9018	2.5716088114618234	0.	2.643678474948103	0.
0.9019	2.565651562090101	0.	2.637729931164038	0.
0.902	2.5596978919913127	0.	2.6317849962056323	0.
0.9021	2.5537478005402496	0.	2.625843669588426	0.
0.9022	2.5478012871218674	0.	2.619905950838998	0.
0.9023	2.5418583511313306	0.	2.613971839495021	0.
0.9024	2.535918991974059	0.	2.608041335105309	0.
0.9025	2.5299832090657732	0.	2.6021144372298766	0.
0.9026000000000001	2.5240510018325266	0.	2.596191145439973	0.
0.9027000000000001	2.5181223697108037	0.	2.5902714593181884	0.
0.9028	2.512197312147493	0.	2.584355378458436	0.
0.9029	2.50627582859999	0.	2.5784429024660587	0.
0.903	2.5003579185362255	0.	2.5725340309578684	0.
0.9031	2.494443581434714	0.	2.566628763562199	0.
0.9032	2.488532816784611	0.	2.5607270999189735	0.
0.9033	2.482625624085752	0.	2.5548290396797455	0.
0.9034	2.476722002848714	0.	2.5489345825077763	0.
0.9035	2.470821952594855	0.	2.5430437280780747	0.
0.9036000000000001	2.464925472856359	0.	2.537156476077452	0.
0.9037000000000001	2.459032563176325	0.	2.5312728262046207	0.
0.9038	2.453143223108765	0.	2.5253927781701986	0.
0.9039	2.447257452218693	0.	2.5195163316968046	0.
0.904	2.4413752500821624	0.	2.5136434865191055	0.
0.9041	2.435496616286322	0.	2.5077742423838814	0.
0.9042	2.4296215504294745	0.	2.501908599050089	0.
0.9043	2.423750052121124	0.	2.4960465562889205	0.
0.9044	2.4178821209820307	0.	2.490188113883864	0.
0.9045	2.412017756644267	0.	2.4843332716307693	0.
0.9046000000000001	2.406156958751263	0.	2.4784820293379033	0.
0.9047000000000001	2.4002997269579023	0.	2.472634386826049	0.
0.9048	2.3944460609305134	0.	2.4667903439285137	0.
0.9049	2.38859596034698	0.	2.4609499004912396	0.
0.905	2.3827494248967653	0.	2.455113056372844	0.
0.9051	2.3769064542809897	0.	2.4492798114446988	0.
0.9052	2.3710670482124807	0.	2.4434501655909964	0.
0.9053	2.3652312064158343	0.	2.4376241187088157	0.
0.9054	2.3593989286274657	0.	2.4318016707081824	0.
0.9055	2.3535702145956767	0.	2.4259828215121484	0.
0.9056000000000001	2.347745064080714	0.	2.4201675710568535	0.
0.9057000000000001	2.3419234768548356	0.	2.4143559192916104	0.
0.9058	2.3361054527023626	0.	2.4085478661789548	0.
0.9059	2.3302909914197345	0.	2.40274341169472	0.
0.906	2.324480092815591	0.	2.396942555828122	0.
0.9061	2.318672756710816	0.	2.391145298581818	0.
0.9062	2.3128689829386198	0.	2.385351639971994	0.
0.9063	2.3070687713445794	0.	2.379561580028419	0.
0.9064	2.301272121786723	0.	2.3737751187945357	0.
0.9065	2.295479034135578	0.	2.3679922563275237	0.
0.9066000000000001	2.2896895082742517	0.	2.3622129926983835	0.
0.9067000000000001	2.2839035440984956	0.	2.3564373279920185	0.
0.9068	2.2781211415167597	0.	2.3506652623072952	0.
0.9069	2.2723423004502576	0.	2.344896795757121	0.
0.907	2.266567020833061	0.	2.3391319284685457	0.
0.9071	2.2607953026121326	0.	2.3333706605828124	0.
0.9072	2.255027145747425	0.	2.3276129922554576	0.
0.9073	2.2492625502119323	0.	2.321858923656385	0.
0.9074	2.2435015159917553	0.	2.316108454969931	0.
0.9075	2.2377440430861952	0.	2.3103615863949765	0.
0.9076000000000001	2.2319901315077963	0.	2.3046183181449997	0.
0.9077000000000001	2.2262397812824566	0.	2.298878650448196	0.
0.9078	2.2204929924494534	0.	2.2931425835475174	0.
0.9079	2.214749765061543	0.	2.287410117700783	0.
0.908	2.2090100991850328	0.	2.2816812531807638	0.
0.9081	2.2032739948998548	0.	2.275955990275266	0.
0.9082	2.197541452299637	0.	2.2702343292872174	0.
0.9083	2.1918124714917804	0.	2.264516270534754	0.
0.9084	2.186087052597532	0.	2.2588018143513064	0.
0.9085	2.1803651957520778	0.	2.253090961085706	0.
0.9086000000000001	2.174646901104584	0.	2.2473837111022377	0.
0.9087000000000001	2.1689321688183307	0.	2.2416800647807857	0.
0.9088	2.1632209990707367	0.	2.2359800225168733	0.
0.9089	2.1575133920534677	0.	2.2302835847217826	0.
0.909	2.151809347972512	0.	2.2245907518226424	0.
0.9091	2.1461088670482633	0.	2.2189015242625256	0.
0.9092	2.1404119495155927	0.	2.213215902500537	0.
0.9093	2.1347185956239416	0.	2.2075338870119126	0.
0.9094	2.1290288056374065	0.	2.201855478288127	0.
0.9095	2.1233425798348113	0.	2.1961806768369714	0.
0.9096000000000001	2.1176599185098004	0.	2.1905094831826664	0.
0.9097000000000001	2.1119808219709326	0.	2.1848418978659665	0.
0.9098	2.1063052905417443	0.	2.17917792144424	0.
0.9099	2.100633324560854	0.	2.1735175544915863	0.
0.91	2.0949649243820527	0.	2.1678607975989417	0.
0.9101	2.089300090374378	0.	2.162207651374167	0.
0.9102	2.083638822922213	0.	2.1565581164421634	0.
0.9103	2.0779811224253777	0.	2.1509121934449764	0.
0.9104	2.072326989299216	0.	2.1452698830419012	0.
0.9105	2.0666764239746946	0.	2.1396311859095913	0.
0.9106000000000001	2.061029426898472	0.	2.1339961027421515	0.
0.9107000000000001	2.055385998533038	0.	2.128364634251284	0.
0.9108	2.0497461393567606	0.	2.122736781166359	0.
0.9109	2.044109849864008	0.	2.117112544234545	0.
0.911	2.03847713056523	0.	2.111491924220915	0.
0.9111	2.032847981987078	0.	2.1058749219085744	0.
0.9112	2.0272224046724716	0.	2.100261538098752	0.
0.9113	2.021600399180723	0.	2.094651773610934	0.
0.9114	2.0159819660876264	0.	2.0890456292829755	0.
0.9115	2.010367105985556	0.	2.083443105971212	0.
0.9116000000000001	2.0047558194835675	0.	2.0778442045505825	0.
0.9117000000000001	1.999148107207522	0.	2.0722489259147654	0.
0.9118	1.9935439698001516	0.	2.0666572709762665	0.
0.9119	1.9879434079211937	0.	2.0610692406665674	0.
0.912	1.9823464222474838	0.	2.055484835936241	0.
0.9121	1.9767530134730626	0.	2.0499040577550707	0.
0.9122	1.9711631823092866	0.	2.0443269071121852	0.
0.9123	1.9655769294849357	0.	2.0387533850161814	0.
0.9124	1.9599942557463246	0.	2.0331834924952563	0.
0.9125	1.9544151618574004	0.	2.027617230597322	0.
0.9126000000000001	1.9488396485998685	0.	2.0220546003901516	0.
0.9127000000000001	1.9432677167733114	0.	2.016495602961521	0.
0.9128000000000001	1.9376993671952754	0.	2.0109402394193077	0.
0.9129	1.9321346007014082	0.	2.0053885108916547	0.
0.913	1.9265734181455643	0.	1.9998404185270946	0.
0.9131	1.9210158203999246	0.	1.9942959634946882	0.
0.9132	1.9154618083551158	0.	1.9887551469841673	0.
0.9133	1.909911382920324	0.	1.9832179702060646	0.
0.9134	1.9043645450234257	0.	1.9776844343918705	0.
0.9135	1.8988212956110901	0.	1.9721545407941536	0.
0.9136	1.8932816356489202	0.	1.9666282906867263	0.
0.9137000000000001	1.8877455661215627	0.	1.961105685364771	0.
0.9138000000000001	1.8822130880328567	0.	1.955586726145019	0.
0.9139	1.876684202405916	0.	1.9500714143658495	0.
0.914	1.8711589102832962	0.	1.944559751387478	0.
0.9141	1.8656372127271084	0.	1.9390517385920978	0.
0.9142	1.8601191108191397	0.	1.9335473773840208	0.
0.9143	1.8546046056610046	0.	1.928046669189853	0.
0.9144	1.8490936983742539	0.	1.9225496154586255	0.
0.9145	1.8435863901005267	0.	1.9170562176619725	0.
0.9146	1.8380826820016747	0.	1.9115664772942784	0.
0.9147000000000001	1.8325825752598952	0.	1.906080395872837	0.
0.9148000000000001	1.827086071077892	0.	1.9005979749380346	0.
0.9149	1.8215931706789759	0.	1.8951192160534767	0.
0.915	1.8161038753072312	0.	1.8896441208061816	0.
0.9151	1.8106181862276514	0.	1.8841726908067384	0.
0.9152	1.805136104726277	0.	1.878704927689474	0.
0.9153	1.7996576321103461	0.	1.8732408331126278	0.
0.9154	1.7941827697084323	0.	1.867780408758517	0.
0.9155	1.7887115188705978	0.	1.8623236563337158	0.
0.9156	1.7832438809685396	0.	1.8568705775692305	0.
0.9157000000000001	1.7777798573957333	0.	1.8514211742206683	0.
0.9158000000000001	1.772319449567605	0.	1.8459754480684403	0.
0.9159	1.766862658921652	0.	1.8405334009179066	0.
0.916	1.7614094869176204	0.	1.8350950345995853	0.
0.9161	1.7559599350376507	0.	1.8296603509693266	0.
0.9162	1.750514004786444	0.	1.8242293519085058	0.
0.9163	1.745071697691409	0.	1.8188020393242028	0.
0.9164	1.7396330153028314	0.	1.8133784151494012	0.
0.9165	1.7341979591940353	0.	1.8079584813431762	0.
0.9166	1.7287665309615363	0.	1.8025422398908844	0.
0.9167000000000001	1.7233387322252174	0.	1.7971296928043645	0.
0.9168000000000001	1.7179145646285043	0.	1.7917208421221487	0.
0.9169	1.7124940298385112	0.	1.786315689909638	0.
0.917	1.7070771295462208	0.	1.7809142382593146	0.
0.9171	1.701663865466665	0.	1.7755164892909558	0.
0.9172	1.696254239339091	0.	1.7701224451518316	0.
0.9173	1.6908482529271316	0.	1.764732108016911	0.
0.9174	1.6854459080189912	0.	1.7593454800890784	0.
0.9175	1.680047206427628	0.	1.7539625635993525	0.
0.9176	1.6746521499909166	0.	1.7485833608070824	0.
0.9177000000000001	1.669260740571846	0.	1.743207874000181	0.
0.9178000000000001	1.6638729800587195	0.	1.7378361054953602	0.
0.9179	1.6584888703652974	0.	1.7324680576383096	0.
0.918	1.653108413431021	0.	1.7271037328039567	0.
0.9181	1.6477316112211948	0.	1.7217431333966857	0.
0.9182	1.6423584657271704	0.	1.7163862618505599	0.
0.9183	1.6369889789665506	0.	1.7110331206295606	0.
0.9184	1.631623152983384	0.	1.705683712227824	0.
0.9185	1.6262609898483564	0.	1.7003380391698677	0.
0.9186	1.620902491658998	0.	1.6949961040108397	0.
0.9187000000000001	1.6155476605398773	0.	1.6896579093367494	0.
0.9188000000000001	1.610196498642833	0.	1.6843234577647417	0.
0.9189	1.6048490081471352	0.	1.6789927519432988	0.
0.919	1.5995051912597344	0.	1.6736657945525288	0.
0.9191	1.5941650502154445	0.	1.6683425883043927	0.
0.9192	1.5888285872771828	0.	1.663023135942983	0.
0.9193	1.5834958047361583	0.	1.6577074402447614	0.
0.9194	1.5781667049121118	0.	1.6523955040188336	0.
0.9195	1.5728412901535216	0.	1.647087330107206	0.
0.9196	1.56751956283783	0.	1.6417829213850537	0.
0.9197000000000001	1.5622015253716688	0.	1.6364822807609904	0.
0.9198000000000001	1.5568871801910973	0.	1.6311854111773538	0.
0.9199	1.5515765297618094	0.	1.6258923156104585	0.
0.92	1.546269576579379	0.	1.620602997070888	0.
0.9201	1.540966323169494	0.	1.6153174586037746	0.
0.9202	1.5356667720881916	0.	1.6100357032890864	0.
0.9203	1.5303709259221057	0.	1.604757734241919	0.
0.9204	1.5250787872886935	0.	1.599483554612776	0.
0.9205	1.519790358836488	0.	1.594213167587867	0.
0.9206	1.5145056432453528	0.	1.588946576389417	0.
0.9207000000000001	1.5092246432267138	0.	1.5836837842759461	0.
0.9208000000000001	1.5039473615238457	0.	1.5784247945426104	0.
0.9209	1.4986738009120835	0.	1.5731696105214659	0.
0.921	1.4934039641991173	0.	1.5679182355818142	0.
0.9211	1.4881378542252244	0.	1.562670673130493	0.
0.9212	1.482875473863562	0.	1.5574269266122203	0.
0.9213	1.477616826020415	0.	1.552186999509897	0.
0.9214	1.4723619136354706	0.	1.546950895344943	0.
0.9215	1.4671107396820888	0.	1.5417186176776192	0.
0.9216	1.4618633071675893	0.	1.536490170107375	0.
0.9217000000000001	1.4566196191335088	0.	1.5312655562731616	0.
0.9218000000000001	1.451379678655917	0.	1.5260447798538137	0.
0.9219	1.446143488845665	0.	1.520827844568351	0.
0.922	1.4409110528486893	0.	1.5156147541763474	0.
0.9221	1.435682373846313	0.	1.5104055124782905	0.
0.9222	1.430457455055525	0.	1.505200123315929	0.
0.9223	1.4252362997292871	0.	1.499998590572639	0.
0.9224	1.4200189111568329	0.	1.4948009181737891	0.
0.9225	1.4148052926639711	0.	1.4896071100871087	0.
0.9226	1.409595447613396	0.	1.484417170323065	0.
0.9227000000000001	1.4043893794049964	0.	1.479231102935238	0.
0.9228000000000001	1.3991870914761892	0.	1.4740489120207245	0.
0.9229	1.3939885873021982	0.	1.4688706017204844	0.
0.923	1.388793870396416	0.	1.4636961762197727	0.
0.9231	1.3836029443107112	0.	1.4585256397485185	0.
0.9232	1.3784158126357613	0.	1.4533589965817288	0.
0.9233	1.3732324790013921	0.	1.4481962510399011	0.
0.9234	1.3680529470769036	0.	1.4430374074894265	0.
0.9235	1.3628772205714248	0.	1.4378824703430153	0.
0.9236	1.357705303234252	0.	1.4327314440601127	0.
0.9237000000000001	1.3525371988551878	0.	1.4275843331473168	0.
0.9238000000000001	1.3473729112649342	0.	1.4224411421588479	0.
0.9239	1.342212444335391	0.	1.4173018756969298	0.
0.924	1.3370558019800671	0.	1.412166538412278	0.
0.9241	1.3319029881544209	0.	1.4070351350045223	0.
0.9242	1.326754006856242	0.	1.4019076702226752	0.
0.9243	1.321608862126015	0.	1.3967841488655748	0.
0.9244	1.3164675580473117	0.	1.3916645757823676	0.
0.9245	1.3113300987471654	0.	1.3865489558729647	0.
0.9246	1.3061964883964632	0.	1.3814372940885247	0.
0.9247000000000001	1.301066731210331	0.	1.376329595431928	0.
0.9248000000000001	1.295940831448553	0.	1.3712258649582854	0.
0.9249	1.2908187934159416	0.	1.366126107775401	0.
0.925	1.285700621462765	0.	1.3610303290442944	0.
0.9251	1.2805863199851597	0.	1.3559385339797023	0.
0.9252	1.275475893425532	0.	1.350850727850582	0.
0.9253	1.2703693462729992	0.	1.345766915980649	0.
0.9254	1.2652666830638029	0.	1.340687103748885	0.
0.9255	1.2601679083817459	0.	1.3356112965900802	0.
0.9256	1.2550730268586303	0.	1.3305394999953695	0.
0.9257	1.249982043174692	0.	1.3254717195127723	0.
0.9258000000000001	1.2448949620590546	0.	1.3204079607477515	0.
0.9259000000000001	1.239811788290198	0.	1.3153482293637868	0.
0.926	1.2347325266963858	0.	1.3102925310829128	0.
0.9261	1.229657182156155	0.	1.305240871686316	0.
0.9262	1.2245857595987686	0.	1.3001932570148989	0.
0.9263	1.219518264004709	0.	1.2951496929698894	0.
0.9264	1.2144547004061503	0.	1.2901101855134232	0.
0.9265	1.2093950738874484	0.	1.285074740669156	0.
0.9266	1.2043393895856243	0.	1.2800433645228604	0.
0.9267000000000001	1.1992876526908818	0.	1.2750160632230663	0.
0.9268000000000001	1.1942398684471156	0.	1.26999284298169	0.
0.9269000000000001	1.189196042152398	0.	1.2649737100746457	0.
0.927	1.1841561791595225	0.	1.2599586708425141	0.
0.9271	1.1791202848765208	0.	1.2549477316911881	0.
0.9272	1.1740883647671958	0.	1.2499408990925343	0.
0.9273	1.169060424351657	0.	1.2449381795850618	0.
0.9274	1.164036469206879	0.	1.2399395797746142	0.
0.9275	1.1590165049672332	0.	1.2349451063350365	0.
0.9276	1.1540005373250728	0.	1.2299547660088983	0.
0.9277	1.1489885720312794	0.	1.2249685656081821	0.
0.9278000000000001	1.1439806148958405	0.	1.219986512015001	0.
0.9279000000000001	1.1389766717884515	0.	1.215008612182349	0.
0.928	1.133976748639077	0.	1.210034873134807	0.
0.9281	1.1289808514385586	0.	1.2050653019692992	0.
0.9282	1.123988986239227	0.	1.20009990585586	0.
0.9283	1.1190011591555034	0.	1.195138692038388	0.
0.9284	1.1140173763645285	0.	1.1901816678354318	0.
0.9285	1.109037644106778	0.	1.1852288406409648	0.
0.9286	1.1040619686867195	0.	1.180280217925206	0.
0.9287	1.0990903564734391	0.	1.1753358072354083	0.
0.9288000000000001	1.0941228139013006	0.	1.1703956161966875	0.
0.9289000000000001	1.0891593474706225	0.	1.165459652512867	0.
0.929	1.0841999637483184	0.	1.1605279239672939	0.
0.9291	1.079244669368602	0.	1.1556004384237166	0.
0.9292	1.0742934710336716	0.	1.1506772038271498	0.
0.9293	1.0693463755143942	0.	1.1457582282047394	0.
0.9294	1.0644033896510363	0.	1.1408435196666797	0.
0.9295	1.059464520353956	0.	1.1359330864070905	0.
0.9296	1.0545297746043483	0.	1.131026936704954	0.
0.9297	1.0495991594549756	0.	1.1261250789250394	0.
0.9298000000000001	1.0446726820309027	0.	1.1212275215188368	0.
0.9299000000000001	1.0397503495302867	0.	1.116334273025544	0.
0.93	1.0348321692251	0.	1.1114453420729977	0.
0.9301	1.0299181484619324	0.	1.106560737378679	0.
0.9302	1.0250082946627805	0.	1.1016804677507173	0.
0.9303	1.0201026153258383	0.	1.0968045420888926	0.
0.9304	1.0152011180263067	0.	1.0919329693856645	0.
0.9305	1.0103038104172248	0.	1.0870657587272254	0.
0.9306	1.005410700230288	0.	1.082202919294545	0.
0.9307	1.000521795276701	0.	1.0773444603644515	0.
0.9308000000000001	0.9956371034480238	0.	1.0724903913107129	0.
0.9309000000000001	0.9907566327170683	0.	1.0676407216051693	0.
0.931	0.985880391138731	0.	1.0627954608188102	0.
0.9311	0.9810083868509256	0.	1.0579546186229494	0.
0.9312	0.9761406280754641	0.	1.0531182047903611	0.
0.9313	0.9712771231189841	0.	1.0482862291964592	0.
0.9314	0.9664178803738808	0.	1.0434587018204873	0.
0.9315	0.9615629083192436	0.	1.0386356327467237	0.
0.9316	0.9567122155218186	0.	1.0338170321657074	0.
0.9317	0.9518658106369795	0.	1.0290029103754872	0.
0.9318000000000001	0.947023702409699	0.	1.0241932777828677	0.
0.9319000000000001	0.9421858996755796	0.	1.0193881449047244	0.
0.932	0.9373524113618332	0.	1.0145875223692724	0.
0.9321	0.9325232464883215	0.	1.0097914209174	0.
0.9322	0.9276984141686051	0.	1.0049998514040168	0.
0.9323	0.922877923610991	0.	1.0002128247994055	0.
0.9324	0.9180617841196153	0.	0.9954303521906134	0.
0.9325	0.9132500050955272	0.	0.990652444782854	0.
0.9326	0.9084425960377982	0.	0.9858791139009351	0.
0.9327	0.9036395665446362	0.	0.9811103709907036	0.
0.9328000000000001	0.8988409263145276	0.	0.9763462276205161	0.
0.9329000000000001	0.8940466851474085	0.	0.9715866954827543	0.
0.933	0.889256852945806	0.	0.9668317863953075	0.
0.9331	0.8844714397160454	0.	0.9620815123031381	0.
0.9332	0.8796904555694667	0.	0.957335885279849	0.
0.9333	0.8749139107236266	0.	0.9525949175292601	0.
0.9334	0.8701418155035654	0.	0.9478586213870375	0.
0.9335	0.8653741803430597	0.	0.9431270093223354	0.
0.9336	0.8606110157859015	0.	0.9384000939394559	0.
0.9337	0.8558523324872085	0.	0.9336778879795551	0.
0.9338000000000001	0.8510981412147358	0.	0.9289604043223565	0.
0.9339000000000001	0.8463484528502323	0.	0.9242476559879154	0.
0.934	0.841603278390791	0.	0.9195396561383875	0.
0.9341	0.8368626289502297	0.	0.9148364180798363	0.
0.9342	0.8321265157605051	0.	0.910137955264076	0.
0.9343	0.8273949501731361	0.	0.9054442812905412	0.
0.9344	0.8226679436606585	0.	0.9007554099081889	0.
0.9345	0.8179455078180804	0.	0.896071355017416	0.
0.9346	0.8132276543643959	0.	0.8913921306720374	0.
0.9347	0.8085143951440896	0.	0.8867177510812714	0.
0.9348000000000001	0.8038057421286791	0.	0.8820482306117685	0.
0.9349000000000001	0.7991017074183011	0.	0.8773835837896922	0.
0.935	0.7944023032432774	0.	0.872723825302792	0.
0.9351	0.7897075419657358	0.	0.8680689700025432	0.
0.9352	0.7850174360812723	0.	0.8634190329063314	0.
0.9353	0.780331998220591	0.	0.8587740291996369	0.
0.9354	0.7756512411512277	0.	0.8541339742382981	0.
0.9355	0.7709751777792562	0.	0.8494988835507833	0.
0.9356	0.7663038211510416	0.	0.8448687728405142	0.
0.9357	0.7616371844550232	0.	0.8402436579882284	0.
0.9358	0.756975281023526	0.	0.8356235550543873	0.
0.9359000000000001	0.7523181243345811	0.	0.831008480281604	0.
0.936	0.7476657280138337	0.	0.8263984500971677	0.
0.9361	0.7430181058363927	0.	0.8217934811155292	0.
0.9362	0.7383752717287959	0.	0.8171935901409069	0.
0.9363	0.733737239770961	0.	0.8125987941698987	0.
0.9364	0.7291040241981839	0.	0.808009110394154	0.
0.9365	0.7244756394031615	0.	0.8034245562030784	0.
0.9366	0.7198520999380666	0.	0.7988451491866164	0.
0.9367	0.7152334205166353	0.	0.7942709071380483	0.
0.9368000000000001	0.7106196160162979	0.	0.7897018480568541	0.
0.9369000000000001	0.7060107014803716	0.	0.7851379901516564	0.
0.937	0.7014066921202318	0.	0.7805793518431479	0.
0.9371	0.6968076033175805	0.	0.7760259517671448	0.
0.9372	0.6922134506267232	0.	0.7714778087776555	0.
0.9373	0.6876242497768912	0.	0.7669349419500202	0.
0.9374	0.6830400166745996	0.	0.7623973705840941	0.
0.9375	0.6784607674060519	0.	0.7578651142075064	0.
0.9376	0.6738865182395934	0.	0.7533381925789779	0.
0.9377	0.6693172856281864	0.	0.748816625691684	0.
0.9378	0.6647530862119515	0.	0.7443004337767025	0.
0.9379000000000001	0.6601939368207304	0.	0.7397896373065014	0.
0.9380000000000001	0.6556398544767315	0.	0.7352842569985358	0.
0.9381	0.6510908563971696	0.	0.7307843138188495	0.
0.9382	0.6465469599969977	0.	0.7262898289858009	0.
0.9383	0.6420081828916735	0.	0.7218008239738407	0.
0.9384	0.6374745428999562	0.	0.7173173205173446	0.
0.9385	0.6329460580467914	0.	0.7128393406145559	0.
0.9386	0.6284227465662142	0.	0.7083669065315719	0.
0.9387	0.6239046269043231	0.	0.7039000408064262	0.
0.9388000000000001	0.6193917177222961	0.	0.6994387662532366	0.
0.9389000000000001	0.6148840378994898	0.	0.6949831059664637	0.
0.9390000000000001	0.6103816065365475	0.	0.6905330833252066	0.
0.9391	0.6058844429586108	0.	0.6860887219976282	0.
0.9392	0.6013925667185616	0.	0.6816500459454371	0.
0.9393	0.5969059976003424	0.	0.6772170794284849	0.
0.9394	0.5924247556223232	0.	0.6727898470094278	0.
0.9395	0.5879488610407471	0.	0.6683683735585069	0.
0.9396	0.5834783343532282	0.	0.6639526842584154	0.
0.9397	0.5790131963023168	0.	0.6595428046092522	0.
0.9398	0.574553467879146	0.	0.6551387604336028	0.
0.9399000000000001	0.5700991703271217	0.	0.6507405778816953	0.
0.9400000000000001	0.5656503251457203	0.	0.6463482834366956	0.
0.9401	0.5612069540943141	0.	0.6419619039200692	0.
0.9402	0.5567690791961128	0.	0.6375814664971	0.
0.9403	0.5523367227421514	0.	0.6332069986824869	0.
0.9404	0.5479099072953688	0.	0.6288385283460776	0.
0.9405	0.5434886556947736	0.	0.6244760837187258	0.
0.9406	0.5390729910596717	0.	0.620119693398256	0.
0.9407	0.5346629367939868	0.	0.6157693863555616	0.
0.9408000000000001	0.5302585165906746	0.	0.6114251919408416	0.
0.9409000000000001	0.5258597544362225	0.	0.6070871398899733	0.
0.9410000000000001	0.5214666746152163	0.	0.6027552603309894	0.
0.9411	0.5170793017150288	0.	0.5984295837907361	0.
0.9412	0.5126976606305815	0.	0.5941101412016532	0.
0.9413	0.5083217765692227	0.	0.58979696390871	0.
0.9414	0.5039516750556832	0.	0.5854900836764902	0.
0.9415	0.4995873819371446	0.	0.5811895326964334	0.
0.9416	0.4952289233884155	0.	0.5768953435942397	0.
0.9417	0.49087632591719554	0.	0.5726075494374283	0.
0.9418	0.4865296163694728	0.	0.5683261837430831	0.
0.9419000000000001	0.4821888219350128	0.	0.5640512804857543	0.
0.9420000000000001	0.4778539701529829	0.	0.5597828741055615	0.
0.9421	0.47352508891766787	0.	0.5555209995164465	0.
0.9422	0.46920220648431954	0.	0.5512656921146395	0.
0.9423	0.4648853514751412	0.	0.5470169877873192	0.
0.9424	0.46057455288537996	0.	0.5427749229214622	0.
0.9425	0.45626984008956084	0.	0.5385395344128998	0.
0.9426	0.4519712428478475	0.	0.5343108596755901	0.
0.9427	0.44767879131254285	0.	0.5300889366510984	0.
0.9428000000000001	0.44339251603473073	0.	0.5258738038183073	0.
0.9429000000000001	0.43911244797107196	0.	0.5216655002033637	0.
0.9430000000000001	0.43483861849072003	0.	0.517464065389837	0.
0.9431	0.43057105938241547	0.	0.5132695395291411	0.
0.9432	0.4263098028617267	0.	0.5090819633511989	0.
0.9433	0.4220548815784584	0.	0.5049013781753726	0.
0.9434	0.4178063286242073	0.	0.5007278259216401	0.
0.9435	0.41356417754010644	0.	0.4965613491220622	0.
0.9436	0.4093284623247313	0.	0.49240199093252013	0.
0.9437	0.40509921744219013	0.	0.48824979514474776	0.
0.9438	0.4008764778303935	0.	0.4841048061986557	0.
0.9439000000000001	0.3966602789095106	0.	0.47996706919496335	0.
0.9440000000000001	0.3924506565906438	0.	0.47583662990816666	0.
0.9441	0.38824764728464944	0.	0.47171353479978473	0.
0.9442	0.3840512879112188	0.	0.4675978310319939	0.
0.9443	0.37986161590814427	0.	0.4634895664815806	0.
0.9444	0.3756786692407996	0.	0.459388789754255	0.
0.9445	0.3715024864118459	0.	0.4552955501993303	0.
0.9446	0.3673331064711778	0.	0.45120989792479405	0.
0.9447	0.3631705690260938	0.	0.44713188381276137	0.
0.9448	0.35901491425170673	0.	0.4430615595353271	0.
0.9449000000000001	0.35486618290160976	0.	0.4389989775708447	0.
0.9450000000000001	0.3507244163188141	0.	0.434944191220646	0.
0.9451	0.3465896564469173	0.	0.43089725462617445	0.
0.9452	0.3424619458415701	0.	0.4268582227866031	0.
0.9453	0.33834132768222336	0.	0.4228271515769264	0.
0.9454	0.33422784578414677	0.	0.4188040977665215	0.
0.9455	0.3301215446107655	0.	0.4147891190382418	0.
0.9456	0.326022469286289	0.	0.41078227400801226	0.
0.9457	0.321930665608666	0.	0.4067836222449799	0.
0.9458	0.31784618006285337	0.	0.4027932242922099	0.
0.9459000000000001	0.3137690598344314	0.	0.3988111416879683	0.
0.9460000000000001	0.30969935282357475	0.	0.39483743698761353	0.
0.9461	0.30563710765934404	0.	0.3908721737860703	0.
0.9462	0.3015823737143839	0.	0.38691541674097785	0.
0.9463	0.297535201119985	0.	0.3829672315964896	0.
0.9464	0.29349564078153456	0.	0.3790276852077472	0.
0.9465	0.28946374439437905	0.	0.37509684556607903	0.
0.9466	0.285439564460102	0.	0.37117478182492514	0.
0.9467	0.28142315430322773	0.	0.36726156432652135	0.
0.9468	0.2774145680883713	0.	0.36335726462937146	0.
0.9469000000000001	0.27341386083785	0.	0.3594619555365379	0.
0.9470000000000001	0.2694210884497852	0.	0.3555757111247957	0.
0.9471	0.26543630771664684	0.	0.3516986067746166	0.
0.9472	0.26145957634435524	0.	0.34783071920111164	0.
0.9473	0.2574909529718783	0.	0.34397212648589326	0.
0.9474	0.2535304971913792	0.	0.3401229081099222	0.
0.9475	0.2495782695689155	0.	0.336283144987366	0.
0.9476	0.24563433166572368	0.	0.33245291950051636	0.
0.9477	0.24169874606009323	0.	0.32863231553579464	0.
0.9478	0.23777157636986512	0.	0.32482141852089885	0.
0.9479000000000001	0.23385288727556564	0.	0.3210203154631288	0.
0.9480000000000001	0.22994274454421526	0.	0.31722909498894736	0.
0.9481	0.22604121505379204	0.	0.31344784738478926	0.
0.9482	0.2221483668184372	0.	0.3096766646392273	0.
0.9483	0.21826426901437435	0.	0.30591564048649333	0.
0.9484	0.2143889920065989	0.	0.30216487045144524	0.
0.9485	0.21052260737635375	0.	0.2984244518960195	0.
0.9486	0.20666518794941546	0.	0.2946944840672332	0.
0.9487	0.20281680782523281	0.	0.2909750681468042	0.
0.9488	0.19897754240694177	0.	0.2872663073024544	0.
0.9489000000000001	0.19514746843228403	0.	0.2835683067409591	0.
0.9490000000000001	0.19132666400548937	0.	0.27988117376304045	0.
0.9491	0.1875152086300973	0.	0.27620501782012497	0.
0.9492	0.18371318324283514	0.	0.2725399505731272	0.
0.9493	0.17992067024852587	0.	0.26888608595327446	0.
0.9494	0.1761377535560973	0.	0.2652435402250988	0.
0.9495	0.1723645186157361	0.	0.26161243205169016	0.
0.9496	0.16860105245720014	0.	0.2579928825622759	0.
0.9497	0.16484744372937854	0.	0.2543850154222802	0.
0.9498	0.16110378274111747	0.	0.2507889569059367	0.
0.9499	0.15737016150337269	0.	0.24720483597158416	0.
0.9500000000000001	0.15364667377273156	0.	0.2436327843397561	0.
0.9501000000000001	0.14993341509639335	0.	0.24007293657422446	0.
0.9502	0.1462304828585972	0.	0.23652543016606575	0.
0.9503	0.14253797632864273	0.	0.23299040562097573	0.
0.9504	0.13885599671051096	0.	0.22946800654992794	0.
0.9505	0.13518464719415402	0.	0.22595837976333488	0.
0.9506	0.13152403300856275	0.	0.22246167536891748	0.
0.9507	0.12787426147663483	0.	0.21897804687341793	0.
0.9508	0.12423544207196136	0.	0.21550765128837135	0.
0.9509000000000001	0.12060768647758846	0.	0.2120506492401204	0.
0.9510000000000001	0.11699110864686224	0.	0.2086072050842993	0.
0.9511000000000001	0.11338582486639792	0.	0.20517748702496652	0.
0.9512	0.10979195382134432	0.	0.20176166723869438	0.
0.9513	0.10620961666296802	0.	0.19835992200379016	0.
0.9514	0.10263893707870664	0.	0.1949724318349646	0.
0.9515	0.09908004136478343	0.	0.1915993816237025	0.
0.9516	0.09553305850149729	0.	0.18824096078463937	0.
0.9517	0.09199812023132736	0.	0.18489736340827445	0.
0.9518	0.08847536113995291	0.	0.18156878842033075	0.
0.9519	0.0849649187403454	0.	0.1782554397481404	0.
0.9520000000000001	0.08146693356006707	0.	0.17495752649443075	0.
0.9521000000000001	0.07798154923193357	0.	0.171675263118918	0.
0.9522	0.07450891258817993	0.	0.16840886962812673	0.
0.9523	0.07104917375831676	0.	0.1651585717739148	0.
0.9524	0.06760248627085907	0.	0.16192460126118968	0.
0.9525	0.0641690071590868	0.	0.158707195965327	0.
0.9526	0.06074889707106612	0.	0.15550660015987106	0.
0.9527	0.0573423203841239	0.	0.15232306475510216	0.
0.9528	0.05394944532399837	0.	0.14915684754810776	0.
0.9529000000000001	0.050570444088902544	0.	0.14600821348505155	0.
0.9530000000000001	0.047205492978783514	0.	0.14287743493639615	0.
0.9531000000000001	0.04385477252994541	0.	0.13976479198577807	0.
0.9532	0.04051846765545175	0.	0.13667057273351024	0.
0.9533	0.0371967677914955	0.	0.13359507361550227	0.
0.9534	0.033889867050103106	0.	0.1305385997386277	0.
0.9535	0.030597964378505704	0.	0.12750146523357686	0.
0.9536	0.027321263725519573	0.	0.12448399362630092	0.
0.9537	0.024059974215332236	0.	0.12148651822928103	0.
0.9538	0.0208143103290932	0.	0.11850938255391408	0.
0.9539	0.017584492094736337	0.	0.11555294074542255	0.
0.9540000000000001	0.014370745285508413	0.	0.11261755804181983	0.
0.9541000000000001	0.011173301627686705	0.	0.1097036112585692	0.
0.9542	0.007992399017985319	0.	0.10681148930068307	0.
0.9543	0.004828281751269259	0.	0.10394159370425338	0.
0.9544	0.0016812007591067157	0.	0.10109433920942124	0.
0.9545	-0.0014485861401407618	0.	0.09827015436711539	0.
0.9546	-0.00456081397905761	0.	0.09546948218195794	0.
0.9547	-0.007655210365967502	0.	0.0926927807940543	0.
0.9548	-0.010731495196026675	0.	0.08994052420253729	0.
0.9549000000000001	-0.013789380347750013	0.	0.08721320303405733	0.
0.9550000000000001	-0.016828569364067292	0.	0.08451132535967032	0.
0.9551000000000001	-0.019848757116977644	0.	0.08183541756385715	0.
0.9552	-0.022849629454683607	0.	0.07918602526986307	0.
0.9553	-0.025830862830150014	0.	0.07656371432581333	0.
0.9554	-0.02879212390983521	0.	0.07396907185658286	0.
0.9555	-0.03173306916130536	0.	0.07140270738684285	0.
0.9556	-0.03465334441831924	0.	0.06886525404125621	0.
0.9557	-0.03755258442187248	0.	0.06635736982837592	0.
0.9558	-0.040430412335540566	0.	0.06387973901551236	0.
0.9559	-0.043286439233359175	0.	0.06143307360253791	0.
0.9560000000000001	-0.04612026355832133	0.	0.059018114903462315	0.
0.9561000000000001	-0.04893147054937641	0.	0.056635635245588345	0.
0.9562	-0.051719631634723484	0.	0.05428643979704062	0.
0.9563	-0.05448430378888691	0.	0.051971368534768025	0.
0.9564	-0.05722502885093306	0.	0.049691298366398406	0.
0.9565	-0.05994133280091729	0.	0.047447145420894454	0.
0.9566	-0.0626327249914036	0.	0.04523986752469278	0.
0.9567	-0.06529869733058091	0.	0.04307046688201965	0.
0.9568	-0.06793872341322271	0.	0.04093999298029871	0.
0.9569000000000001	-0.07055225759537231	0.	0.03884954574417554	0.
0.9570000000000001	-0.07313873400820459	0.	0.03680027896465399	0.
0.9571000000000001	-0.07569756550617468	0.	0.034793404033180764	0.
0.9572	-0.0782281425439657	0.	0.03283019401450504	0.
0.9573	-0.0807298319762868	0.	0.03091198809659179	0.
0.9574	-0.08320197577398103	0.	0.029040196461087575	0.
0.9575	-0.08564388964915759	0.	0.027216305623944503	0.
0.9576	-0.08805486158138587	0.	0.02544188430282146	0.
0.9577	-0.09043415023611812	0.	0.02371858987612363	0.
0.9578	-0.0927809832655433	0.	0.02204817550821825	0.
0.9579	-0.09509455548104229	0.	0.02043249802668856	0.
0.9580000000000001	-0.09737402688520236	0.	0.01887352665087416	0.
0.9581000000000001	-0.09961852054994091	0.	0.017373352686858468	0.
0.9582	-0.10182712032587782	0.	0.015934200322798686	0.
0.9583	-0.10399886836617278	0.	0.01455843868115858	0.
0.9584	-0.10613276244622027	0.	0.013248595311248001	0.
0.9585	-0.1082277530582405	0.	0.012007371338056405	0.
0.9586	-0.11028274025725082	0.	0.010837658522664828	0.
0.9587	-0.11229657023193917	0.	0.009742558537357393	0.
0.9588	-0.11426803157056797	0.	0.008725404817021554	0.
0.9589	-0.11619585118811449	0.	0.007789787420315886	0.
0.9590000000000001	-0.1180786898763766	0.	0.006939581422955143	0.
0.9591000000000001	-0.11991513743347548	0.	0.0061789794761244465	0.
0.9592	-0.12170370732326052	0.	0.005512529301467728	0.
0.9593	-0.12344283080789342	0.	0.0049451770689619146	0.
0.9594	-0.12513085048880912	0.	0.0044823178259252305	0.
0.9595	-0.12676601318150582	0.	0.004129854429887558	0.
0.9596	-0.12834646203828792	0.	0.0038942668054642304	0.
0.9597	-0.12987022781971902	0.	0.0037826938243363806	0.
0.9598	-0.13133521919965152	0.	0.003803030738030344	0.
0.9599	-0.13273921196987581	0.	0.0039640459320877675	0.
0.9600000000000001	-0.1340798369879055	0.	0.004275521899108847	0.
0.9601000000000001	-0.13535456668442092	0.	0.004748426866106659	0.
0.9602	-0.1365606999144533	0.	0.005395125635200726	0.
0.9603	-0.13769534489695978	0.	0.006229641172244893	0.
0.9604	-0.1387553999397153	0.	0.007267982714850074	0.
0.9605	-0.13973753158791546	0.	0.008528562311935328	0.
0.9606	-0.1406381497630078	0.	0.010032730783150035	0.
0.9607	-0.14145337936939906	0.	0.011805477797607766	0.
0.9608	-0.14217902773605617	0.	0.013876361997648523	0.
0.9609	-0.14281054712150043	0.	0.01628077087429136	0.
0.9610000000000001	-0.1433429913359463	0.	0.019061665580474507	0.
0.9611000000000001	-0.14377096531228717	0.	0.022272060338368815	0.
0.9612	-0.14408856617322607	0.	0.02597865386714293	0.
0.9613	-0.14428931397440303	0.	0.030267343332093244	0.
0.9614	-0.14436606982441091	0.	0.03525197126341917	0.
0.9615	-0.14431093845202447	0.	0.04108897590128002	0.
0.9616	-0.14411515145202003	0.	0.048003694124027385	0.
0.9617	-0.14376892631213622	0.	0.056342150429320004	0.
0.9618	-0.14326129478572258	0.	0.0666871371407689	0.
0.9619	-0.1425798920510435	0.	0.08017561180324706	0.
0.962	-0.14171069512264678	0.	0.09974447694339506	0.
0.9621000000000001	-0.14063769474334809	0.	0.15633758926638697	2.9802322387695312e-8
0.9622	-0.139342478844676	0.	0.14965556036347438	0.06321392251711994
0.9623	-0.1378036965874483	0.	0.14297555699761677	0.08935323161475466
0.9624	-0.1359963582830399	0.	0.13629757785466845	0.10938007131100039
0.9625	-0.13389090526962244	0.	0.12962162162161883	0.12623787070447273
0.9626	-0.13145195003670618	0.	0.12294768698659553	0.14106735979665422
0.9627	-0.12863653141190978	0.	0.11627577263885813	0.1544538766104568
0.9628	-0.12539163515362972	0.	0.10960587726879822	0.16674531477675117
0.9629	-0.12165056252329265	0.	0.10293799956794158	0.17816845961055353
0.9630000000000001	-0.11732741633621435	0.	0.09627213822893577	0.18888091486436995
0.9631000000000001	-0.11230835404284223	0.	0.08960829194557896	0.19899748742132614
0.9632000000000001	-0.10643693738366711	0.	0.08294645941277645	0.20860488968382415
0.9633	-0.09948782946101775	0.	0.07628663932656599	0.21777052142105924
0.9634	-0.09111500575793263	0.	0.06962883038411416	0.22654800815721066
0.9635	-0.08073567393152192	0.	0.06297303128370846	0.23498085028359045
0.9636	-0.0672128764176525	0.	0.0563192407247608	0.2431049156228617
0.9637	-0.04760971067044539	0.	0.049667457407806204	0.2509501942617267
0.9638	0.009017620429851991	0.	0.04301768003449746	0.2585420662097329
0.9639	0.0023699073076088872	0.06321392251708481	0.036369907307609584	0.26590223767391946
0.964	-0.0042758620689649085	0.0893532316147298	0.029724137931035788	0.2730494460715807
0.9641000000000001	-0.01091962939022384	0.10938007131100039	0.023080370609776857	0.28000000000000164
0.9642000000000001	-0.017561395950026704	0.12623787070447273	0.016438604049973993	0.2867681990737476
0.9643	-0.02420116304114206	0.14106735979665422	0.009798836958858637	0.2933666647729425
0.9644	-0.030838931955214477	0.1544538766104568	0.0031610680447862194	0.2998066043301909
0.9645	-0.03747470398278052	0.16674531477675117	-0.0034747039827798254	0.3060980235153426
0.9646	-0.04410848041326121	0.17816845961055353	-0.010108480413260512	0.31224989991991803
0.9647	-0.05074026253497044	0.1888809148643582	-0.01674026253496974	0.31827032535251915
0.9648	-0.05737005163511322	0.19899748742131526	-0.02337005163511252	0.3241666238217592
0.9649	-0.06399784899978522	0.20860488968381377	-0.029997848999784527	0.3299454500368169
0.9650000000000001	-0.07062365591398612	0.21777052142105924	-0.03662365591398542	0.33561287222036257
0.9651000000000001	-0.07724747366158446	0.22654800815721066	-0.04324747366158377	0.341174442184641
0.9652000000000001	-0.08386930352537059	0.23498085028359045	-0.04986930352536989	0.3466352549871413
0.9653	-0.09048914678702369	0.2431049156228617	-0.05648914678702299	0.3520000000000002
0.9654	-0.0971070047271203	0.2509501942617267	-0.06310700472711961	0.35727300485762936
0.9655	-0.10372287862513696	0.2585420662097329	-0.06972287862513626	0.36245827346054504
0.9656	-0.11033676975945239	0.26590223767391946	-0.0763367697594517	0.3675595189897806
0.9657	-0.11694867940734577	0.2730494460715807	-0.08294867940734507	0.37258019271023857
0.9658	-0.12355860884499936	0.2799999999999941	-0.08955860884499867	0.37752350920174244
0.9659	-0.13016655934749988	0.28676819907374007	-0.09616655934749918	0.38239246854507697
0.966	-0.13677253218884022	0.2933666647729353	-0.10277253218883953	0.38718987590069714
0.9661000000000001	-0.1433765286419284	0.2998066043301909	-0.1093765286419277	0.39191835884530973
0.9662000000000001	-0.1499785499785551	0.3060980235153426	-0.11597854997855439	0.39658038277252255
0.9663	-0.15657859746944514	0.31224989991991803	-0.12257859746944444	0.40117826461561956
0.9664	-0.16317667238422384	0.31827032535251915	-0.12917667238422315	0.4057141851106512
0.9665	-0.16977277599142848	0.3241666238217592	-0.13577277599142779	0.41019019978541577
0.9666	-0.17636690955851053	0.3299454500368169	-0.14236690955850984	0.4146082488325563
0.9667	-0.18295907435183345	0.33561287222035624	-0.14895907435183275	0.41897016600230447
0.9668	-0.18954927163667668	0.34117444218463483	-0.15554927163667598	0.4232776866313627
0.9669	-0.19613750267723296	0.3466352549871354	-0.16213750267723226	0.42753245490839376
0.9670000000000001	-0.202723768736623	0.3520000000000002	-0.16872376873662231	0.43173603046306125
0.9671000000000001	-0.20930807107686356	0.35727300485762936	-0.17530807107686286	0.43588989435406844
0.9672000000000001	-0.21589041095890993	0.36245827346054504	-0.18189041095890923	0.43999545452197636
0.9673	-0.22247078964263256	0.3675595189897806	-0.18847078964263186	0.4440540507640935
0.9674	-0.2290492083868254	0.37258019271023857	-0.1950492083868247	0.44806695928175705
0.9675	-0.23562566844920152	0.37752350920174244	-0.20162566844920082	0.45203539684409605
0.9676	-0.24220017108640146	0.38239246854507697	-0.20820017108640076	0.4559605246071188
0.9677	-0.24877271755398933	0.38718987590069714	-0.21477271755398863	0.45984345162239576
0.9678	-0.25534330910645675	0.39191835884530446	-0.22134330910645605	0.46368523806564965
0.9679	-0.261911946997222	0.3965803827725174	-0.22791194699722128	0.4674868982121294
0.968	-0.2684786324786326	0.4011782646156146	-0.23447863247863188	0.4712494031826433
0.9681000000000001	-0.2750433668019716	0.4057141851106512	-0.24104336680197092	0.47497368348151775
0.9682000000000001	-0.28160615121743415	0.41019019978541577	-0.24760615121743346	0.4786606313454247
0.9683	-0.28816698697416676	0.4146082488325563	-0.25416698697416606	0.48231110292009677
0.9684	-0.29472587532024264	0.41897016600230447	-0.26072587532024194	0.4859259202800359
0.9685	-0.3012828175026714	0.4232776866313627	-0.2672828175026707	0.4895058733049067
0.9686	-0.307837814767395	0.42753245490839376	-0.2738378147673943	0.4930517214248411
0.9687	-0.3143908683592942	0.4317360304630566	-0.2803908683592935	0.49656419524568896
0.9688	-0.3209419795221855	0.43588989435406383	-0.2869419795221848	0.5000439980641687
0.9689	-0.3274911494988273	0.4399954545219718	-0.2934911494988266	0.503491807281904
0.9690000000000001	-0.33403837953092363	0.4440540507640935	-0.30003837953092294	0.5069082757264882
0.9691000000000001	-0.34058367085909813	0.44806695928175705	-0.30658367085909743	0.5102940328869239
0.9692000000000001	-0.34712702472293877	0.45203539684409605	-0.3131270247229381	0.513649686070186
0.9693	-0.3536684423609673	0.4559605246071188	-0.3196684423609666	0.5169758214849125
0.9694	-0.360207925010656	0.45984345162239576	-0.3262079250106553	0.5202730052578164
0.9695	-0.3667454739084164	0.46368523806564965	-0.3327454739084157	0.523541784387836
0.9696	-0.3732810902896109	0.4674868982121294	-0.3392810902896102	0.526782687642636
0.9697	-0.37981477538854813	0.4712494031826433	-0.34581477538854744	0.5299962264016591
0.9698	-0.38634653043848566	0.47497368348151353	-0.35234653043848496	0.5331828954495805
0.9699	-0.39287635667163245	0.4786606313454206	-0.35887635667163176	0.5363431737236879
0.97	-0.399404255319149	0.4823111029200927	-0.36540425531914833	0.5394775250184178
0.9701000000000001	-0.4059302276111527	0.4859259202800359	-0.371930227611152	0.5425863986500223
0.9702000000000001	-0.4124542747766968	0.4895058733049067	-0.37845427477669613	0.5456702300840688
0.9703	-0.4189763980438066	0.4930517214248411	-0.3849763980438059	0.5487294415283367
0.9704	-0.4254965986394601	0.49656419524568896	-0.3914965986394594	0.5517644424933522
0.9705	-0.43201487778958914	0.5000439980641687	-0.39801487778958844	0.5547756303227455
0.9706	-0.438531236719085	0.503491807281904	-0.4045312367190843	0.5577633906953728
0.9707	-0.4450456766517972	0.5069082757264843	-0.4110456766517965	0.5607280981010304
0.9708	-0.4515581988105368	0.5102940328869202	-0.41755819881053613	0.5636701162914337
0.9709	-0.4580688044170742	0.5136496860701822	-0.4240688044170735	0.5665897987080231
0.9710000000000001	-0.4645774946921519	0.5169758214849125	-0.43057749469215123	0.5694874888880364
0.9711000000000001	-0.47108427085545124	0.5202730052578164	-0.43708427085545054	0.5723635208501683
0.9712000000000001	-0.47758913412564263	0.523541784387836	-0.44358913412564194	0.5752182194611021
0.9713	-0.484092085720353	0.526782687642636	-0.4500920857203523	0.5780519007840041
0.9714	-0.4905931268561776	0.5299962264016591	-0.4565931268561769	0.5808648724100984
0.9715	-0.4970922587486779	0.5331828954495805	-0.4630922587486772	0.5836574337742984
0.9716	-0.5035894826123859	0.5363431737236879	-0.4695894826123852	0.5864298764558293
0.9717	-0.5100847996608033	0.5394775250184178	-0.47608479966080264	0.5891824844647021
0.9718	-0.5165782111064026	0.5425863986500189	-0.48257821110640187	0.5919155345148482
0.9719	-0.5230697181606279	0.5456702300840655	-0.48906971816062716	0.5946292962846669
0.972	-0.5295593220338985	0.5487294415283333	-0.49555932203389785	0.5973240326656862
0.9721	-0.5360470239356063	0.5517644424933489	-0.5020470239356056	0.5999999999999979
0.9722000000000001	-0.5425328250741273	0.5547756303227455	-0.5085328250741266	0.6026574483070799
0.9723	-0.5490167266567907	0.5577633906953728	-0.51501672665679	0.6052966215005666
0.9724	-0.5554987298899281	0.5607280981010304	-0.5214987298899274	0.6079177575955483
0.9725	-0.5619788359788398	0.5636701162914337	-0.5279788359788391	0.6105210889068449
0.9726	-0.5684570461278065	0.5665897987080231	-0.5344570461278058	0.6131068422387727
0.9727	-0.5749333615400913	0.5694874888880331	-0.5409333615400906	0.6156752390668305
0.9728	-0.5814077834179372	0.5723635208501651	-0.5474077834179365	0.6182264957117242
0.9729	-0.587880312962572	0.5752182194610989	-0.5538803129625713	0.6207608235061216
0.9730000000000001	-0.5943509513742145	0.5780519007840041	-0.5603509513742138	0.6232784289545094
0.9731000000000001	-0.6008196998520461	0.5808648724100984	-0.5668196998520454	0.6257795138864813
0.9732000000000001	-0.6072865595942578	0.5836574337742984	-0.5732865595942571	0.6282642756038264
0.9733	-0.6137515317980191	0.5864298764558293	-0.5797515317980184	0.630732907021665
0.9734	-0.6202146176594892	0.5891824844647021	-0.5862146176594885	0.6331855968039702
0.9735	-0.6266758183738159	0.5919155345148482	-0.5926758183738152	0.6356225294937237
0.9736	-0.633135135135138	0.5946292962846669	-0.5991351351351373	0.6380438856379702
0.9737	-0.6395925691365867	0.5973240326656862	-0.605592569136586	0.6404498419080131
0.9738	-0.646048121570284	0.5999999999999979	-0.6120481215702833	0.6428405712149775
0.9739	-0.6525017936273483	0.6026574483070769	-0.6185017936273476	0.6452162428209617
0.974	-0.6589535864978902	0.6052966215005637	-0.6249535864978895	0.6475770224459775
0.9741	-0.665403501371018	0.6079177575955456	-0.6314035013710173	0.649923072370875
0.9742000000000001	-0.6718515394348432	0.6105210889068449	-0.6378515394348425	0.6522545515364386
0.9743	-0.6782977018764544	0.6131068422387727	-0.6442977018764537	0.6545716156388087
0.9744	-0.6847419898819607	0.6156752390668305	-0.65074198988196	0.6568744172214351
0.9745	-0.6911844046364628	0.6182264957117242	-0.6571844046364621	0.6591631057636643
0.9746	-0.6976249473240652	0.6207608235061216	-0.6636249473240645	0.6614378277661471
0.9747	-0.7040636191278726	0.6232784289545065	-0.6700636191278719	0.6636987268331912
0.9748	-0.7105004212299932	0.6257795138864787	-0.6765004212299925	0.6659459437521927
0.9749	-0.71693535481154	0.6282642756038236	-0.6829353548115393	0.6681796165702739
0.975	-0.7233684210526321	0.6307329070216623	-0.6893684210526314	0.6703998806682457
0.9751000000000001	-0.7297996211323992	0.6331855968039702	-0.6957996211323985	0.6726068688320103
0.9752000000000001	-0.7362289562289619	0.6356225294937237	-0.7022289562289612	0.6748007113214988
0.9753000000000001	-0.7426564275194667	0.6380438856379702	-0.708656427519466	0.6769815359372812
0.9754	-0.749082036180063	0.6404498419080131	-0.7150820361800623	0.6791494680848981
0.9755	-0.7555057833859133	0.6428405712149775	-0.7215057833859126	0.6813046308370432
0.9756	-0.7619276703111888	0.6452162428209617	-0.7279276703111881	0.6834471449936707
0.9757	-0.7683476981290751	0.6475770224459775	-0.7343476981290744	0.6855771291401129
0.9758	-0.7747658680117715	0.649923072370875	-0.7407658680117708	0.6876946997032904
0.9759	-0.7811821811304906	0.652254551536436	-0.74718218113049	0.689799971006087
0.976	-0.7875966386554623	0.6545716156388062	-0.7535966386554616	0.6918930553199665
0.9761	-0.7940092417559332	0.6568744172214326	-0.7600092417559325	0.6939740629158974
0.9762000000000001	-0.8004199916001742	0.6591631057636643	-0.7664199916001735	0.6960431021136555
0.9763000000000001	-0.8068288893554534	0.6614378277661471	-0.7728288893554527	0.6981002793295533
0.9764	-0.8132359361880817	0.6636987268331912	-0.779235936188081	0.7001456991226898
0.9765	-0.8196411332633828	0.6659459437521927	-0.7856411332633821	0.7021794642397339
0.9766	-0.826044481745702	0.6681796165702739	-0.7920444817457013	0.7042016756583298
0.9767	-0.8324459827984085	0.6703998806682457	-0.7984459827984078	0.7062124326291622
0.9768	-0.8388456375838942	0.6726068688320077	-0.8048456375838935	0.7082118327167365
0.9769	-0.8452434472635784	0.6748007113214963	-0.8112434472635777	0.710199971838917
0.977	-0.8516394129979039	0.6769815359372787	-0.8176394129979032	0.7121769443052746
0.9771000000000001	-0.8580335359463493	0.6791494680848981	-0.8240335359463486	0.7141428428542858
0.9772000000000001	-0.8644258172673991	0.6813046308370432	-0.8304258172673984	0.7160977586894129
0.9773000000000001	-0.8708162581185892	0.6834471449936707	-0.8368162581185885	0.7180417815141403
0.9774	-0.8772048596564772	0.6855771291401129	-0.8432048596564765	0.7199749995659572
0.9775	-0.883591623036653	0.6876946997032904	-0.8495916230366523	0.7218974996493615
0.9776	-0.8899765494137388	0.689799971006087	-0.8559765494137381	0.7238093671679025
0.9777	-0.8963596399413885	0.6918930553199665	-0.8623596399413878	0.7257106861553019
0.9778	-0.9027408957722913	0.6939740629158974	-0.8687408957722906	0.7276015393056826
0.9779	-0.9091203180581724	0.6960431021136532	-0.8751203180581717	0.729482008002938
0.978	-0.9154979079497914	0.6981002793295511	-0.8814979079497907	0.7313521723492713
0.9781	-0.921873666596946	0.7001456991226875	-0.8878736665969453	0.7332121111929331
0.9782000000000001	-0.9282475951484792	0.7021794642397339	-0.8942475951484785	0.7350619021551863
0.9783000000000001	-0.9346196947522525	0.7042016756583298	-0.9006196947522518	0.7369016216565142
0.9784	-0.9409899665551884	0.7062124326291622	-0.9069899665551877	0.7387313449421244
0.9785	-0.947358411703243	0.7082118327167365	-0.9133584117032423	0.7405511461067357
0.9786	-0.9537250313414156	0.710199971838917	-0.9197250313414149	0.7423610981186982
0.9787	-0.9600898266137481	0.7121769443052746	-0.9260898266137474	0.7441612728434605
0.9788	-0.9664527986633267	0.7141428428542835	-0.932452798663326	0.7459517410664037
0.9789	-0.9728139486322833	0.7160977586894107	-0.9388139486322826	0.7477325725150661
0.979	-0.9791732776617956	0.7180417815141381	-0.9451732776617949	0.7495038358807767
0.9791000000000001	-0.9855307868920962	0.7199749995659572	-0.9515307868920955	0.7512655988397187
0.9792000000000001	-0.9918864774624434	0.7218974996493615	-0.9578864774624427	0.7530179280734296
0.9793000000000001	-0.9982403505111674	0.7238093671679025	-0.9642403505111667	0.7547608892887868
0.9794	-1.0045924071756407	0.7257106861553019	-0.97059240717564	0.7564945472374537
0.9795	-1.0109426485922879	0.7276015393056826	-0.9769426485922872	0.758218965734833
0.9796	-1.0172910758965836	0.729482008002938	-0.9832910758965829	0.7599342076785328
0.9797	-1.0236376902230584	0.7313521723492713	-0.9896376902230577	0.7616403350663614
0.9798	-1.0299824927052954	0.7332121111929331	-0.9959824927052947	0.7633374090138639
0.9799	-1.0363254844759335	0.7350619021551843	-1.0023254844759328	0.7650254897714185
0.98	-1.042666666666667	0.7369016216565122	-1.0086666666666664	0.766704636740902
0.9801	-1.049006040408248	0.7387313449421224	-1.0150060404082473	0.7683749084919407
0.9802000000000001	-1.0553436068304933	0.7405511461067357	-1.0213436068304926	0.7700363627777591
0.9803000000000001	-1.0616793670622582	0.7423610981186982	-1.0276793670622575	0.7716890565506294
0.9804	-1.0680133222314783	0.7441612728434605	-1.0340133222314776	0.7733330459769582
0.9805	-1.0743454734651448	0.7459517410664037	-1.040345473465144	0.7749683864519893
0.9806	-1.0806758218893082	0.7477325725150661	-1.0466758218893075	0.7765951326141566
0.9807	-1.0870043686290851	0.7495038358807767	-1.0530043686290844	0.7782133383590899
0.9808	-1.0933311148086542	0.7512655988397167	-1.0593311148086535	0.7798230568532832
0.9809	-1.0996560615512596	0.7530179280734276	-1.065656061551259	0.7814243405474383
0.981	-1.1059792099792103	0.7547608892887849	-1.0719792099792096	0.783017241189489
0.9811000000000001	-1.1123005612138916	0.7564945472374537	-1.078300561213891	0.7846018098373219
0.9812000000000001	-1.1186201163757334	0.758218965734833	-1.0846201163757327	0.7861780968711866
0.9813000000000001	-1.1249378765842564	0.7599342076785328	-1.0909378765842557	0.7877461520058352
0.9814	-1.131253842958044	0.7616403350663614	-1.0972538429580434	0.7893060243023615
0.9815	-1.1375680166147495	0.7633374090138639	-1.1035680166147488	0.790857762179774
0.9816	-1.1438803986710995	0.7650254897714185	-1.1098803986710988	0.7924014134263011
0.9817	-1.1501909902428926	0.766704636740902	-1.116190990242892	0.7939370252104377
0.9818	-1.1564997924449998	0.7683749084919407	-1.122499792444999	0.7954646440917403
0.9819	-1.1628068063913686	0.7700363627777573	-1.1288068063913679	0.7969843160313751
0.982	-1.169112033195021	0.7716890565506275	-1.1351120331950204	0.798496086402431
0.9821	-1.1754154739680565	0.7733330459769564	-1.1414154739680558	0.7999999999999989
0.9822000000000001	-1.1817171298216569	0.7749683864519893	-1.1477171298216562	0.8014961010510286
0.9823000000000001	-1.1880170018660643	0.7765951326141566	-1.1540170018660636	0.8029844332239576
0.9824	-1.1943150912106186	0.7782133383590899	-1.160315091210618	0.8044650396381438
0.9825	-1.2006113989637346	0.7798230568532832	-1.166611398963734	0.8059379628730737
0.9826	-1.2069059262329083	0.7814243405474383	-1.1729059262329076	0.8074032449773779
0.9827	-1.213198674124718	0.783017241189489	-1.1791986741247173	0.808860927477647
0.9828	-1.2194896437448242	0.7846018098373201	-1.1854896437448235	0.8103110513870578
0.9829	-1.225778836197972	0.7861780968711848	-1.1917788361979713	0.8117536572138119
0.983	-1.2320662525879924	0.7877461520058335	-1.1980662525879917	0.8131887849693936
0.9831000000000001	-1.2383518940178087	0.7893060243023615	-1.204351894017808	0.8146164741766526
0.9832000000000001	-1.2446357615894101	0.790857762179774	-1.2106357615894094	0.8160367638777071
0.9833000000000001	-1.2509178564038954	0.7924014134263011	-1.2169178564038947	0.8174496926416942
0.9834	-1.2571981795614449	0.7939370252104377	-1.2231981795614442	0.8188552985723425
0.9835	-1.2634767321613278	0.7954646440917403	-1.2294767321613271	0.8202536193153919
0.9836	-1.2697535153019057	0.7969843160313751	-1.235753515301905	0.8216446920658587
0.9837	-1.2760285300806313	0.798496086402431	-1.2420285300806306	0.8230285535751475
0.9838	-1.2823017775940488	0.7999999999999989	-1.2483017775940481	0.824405240158018
0.9839	-1.2885732589377983	0.801496101051027	-1.2545732589377976	0.8257747876994059
0.984	-1.2948429752066122	0.802984433223956	-1.2608429752066115	0.8271372316611063
0.9841	-1.3011109274943196	0.8044650396381421	-1.2671109274943189	0.8284926070883182
0.9842000000000001	-1.307377116893852	0.8059379628730737	-1.2733771168938512	0.8298409486160591
0.9843000000000001	-1.313641544497218	0.8074032449773779	-1.2796415444972173	0.831182290475441
0.9844	-1.3199042113955457	0.808860927477647	-1.285904211395545	0.8325166664998367
0.9845	-1.3261651186790548	0.8103110513870578	-1.2921651186790541	0.8338441101309044
0.9846	-1.3324242674370648	0.8117536572138119	-1.298424267437064	0.8351646544245032
0.9847	-1.3386816587579973	0.8131887849693936	-1.3046816587579966	0.8364783320564851
0.9848	-1.344937293729375	0.8146164741766511	-1.3109372937293744	0.8377851753283769
0.9849	-1.3511911734378237	0.8160367638777055	-1.317191173437823	0.8390852161729456
0.985	-1.3574432989690728	0.8174496926416928	-1.323443298969072	0.8403784861596582
0.9851000000000001	-1.3636936714079642	0.8188552985723425	-1.3296936714079635	0.841665016500033
0.9852000000000001	-1.3699422918384236	0.8202536193153919	-1.335942291838423	0.8429448380528827
0.9853000000000001	-1.3761891613435044	0.8216446920658587	-1.3421891613435037	0.8442179813294671
0.9854	-1.3824342810053611	0.8230285535751475	-1.3484342810053604	0.8454844764985341
0.9855	-1.3886776519052566	0.824405240158018	-1.354677651905256	0.84674435339127
0.9856	-1.3949192751235622	0.8257747876994059	-1.3609192751235615	0.8479976415061541
0.9857	-1.40115915173976	0.8271372316611063	-1.3671591517397592	0.8492443700137197
0.9858	-1.4073972828324435	0.8284926070883182	-1.3733972828324428	0.8504845677612259
0.9859	-1.4136336694793181	0.8298409486160575	-1.3796336694793174	0.8517182632772407
0.986	-1.4198683127572027	0.8311822904754396	-1.385868312757202	0.8529454847761367
0.9861	-1.4261012137420284	0.8325166664998352	-1.3921012137420277	0.8541662601625041
0.9862	-1.4323323735088433	0.833844110130903	-1.3983323735088427	0.85538061703548
0.9863000000000001	-1.4385617931318173	0.8351646544245032	-1.4045617931318166	0.8565885826929988
0.9864	-1.4447894736842155	0.8364783320564851	-1.4107894736842148	0.8577901841359578
0.9865	-1.451015416238442	0.8377851753283769	-1.4170154162384414	0.8589854480723175
0.9866	-1.4572396218660129	0.8390852161729456	-1.4232396218660122	0.8601744009211154
0.9867	-1.4634620916375618	0.8403784861596582	-1.429462091637561	0.861357068816411
0.9868	-1.4696828266228452	0.8416650165000317	-1.4356828266228445	0.8625334776111588
0.9869	-1.475901827890739	0.8429448380528813	-1.4419018278907383	0.8637036528810094
0.987	-1.482119096509241	0.8442179813294657	-1.4481190965092403	0.8648676199280436
0.9871000000000001	-1.4883346335454806	0.8454844764985341	-1.4543346335454799	0.8660254037844392
0.9872000000000001	-1.4945484400656879	0.84674435339127	-1.4605484400656872	0.8671770292160653
0.9873000000000001	-1.5007605171352405	0.8479976415061541	-1.4667605171352398	0.8683225207260263
0.9874	-1.5069708658186345	0.8492443700137197	-1.4729708658186338	0.8694619025581283
0.9875	-1.5131794871794915	0.8504845677612259	-1.4791794871794908	0.8705951987002915
0.9876	-1.5193863822805613	0.8517182632772407	-1.4853863822805606	0.8717224328879003
0.9877	-1.5255915521837224	0.8529454847761367	-1.4915915521837217	0.8728436286070945
0.9878	-1.5317949979499819	0.8541662601625041	-1.4977949979499812	0.8739588090980028
0.9879	-1.5379967206394771	0.85538061703548	-1.5039967206394764	0.8750679973579191
0.988	-1.5441967213114767	0.8565885826929974	-1.510196721311476	0.876171216144424
0.9881	-1.5503950010243803	0.8577901841359563	-1.5163950010243796	0.8772684879784516
0.9882	-1.5565915608357226	0.8589854480723161	-1.522591560835722	0.8783598351473036
0.9883000000000001	-1.5627864018021767	0.8601744009211154	-1.528786401802176	0.8794452797076123
0.9884000000000001	-1.5689795249795302	0.861357068816411	-1.5349795249795295	0.8805248434882461
0.9885	-1.575170931422727	0.8625334776111588	-1.5411709314227262	0.8815985480931783
0.9886	-1.5813606221858407	0.8637036528810094	-1.54736062218584	0.8826664149042943
0.9887	-1.587548598322082	0.8648676199280436	-1.5535485983220814	0.8837284650841568
0.9888	-1.5937348608837993	0.8660254037844379	-1.5597348608837986	0.884784719578723
0.9889	-1.5999194109224808	0.8671770292160641	-1.56591941092248	0.8858351991200164
0.989	-1.6061022494887536	0.868322520726025	-1.5721022494887529	0.8868799242287532
0.9891	-1.6122833776323864	0.869461902558127	-1.5782833776323857	0.8879189152169238
0.9892000000000001	-1.618462796402296	0.8705951987002915	-1.5844627964022953	0.8889521921903341
0.9893000000000001	-1.6246405068465213	0.8717224328879003	-1.5906405068465206	0.8899797750510966
0.9894000000000001	-1.6308165100122651	0.8728436286070945	-1.5968165100122644	0.8910016835000932
0.9895	-1.6369908069458674	0.8739588090980028	-1.6029908069458667	0.8920179370393849
0.9896	-1.6431633986928142	0.8750679973579191	-1.6091633986928136	0.8930285549745876
0.9897	-1.6493342862977363	0.876171216144424	-1.6153342862977356	0.8940335564172073
0.9898	-1.6555034708044125	0.8772684879784516	-1.6215034708044118	0.8950329602869379
0.9899	-1.661670953255768	0.8783598351473036	-1.6276709532557674	0.8960267853139209
0.99	-1.6678367346938785	0.8794452797076111	-1.6338367346938778	0.8970150500409673
0.9901	-1.6740008161599675	0.8805248434882449	-1.6400008161599668	0.8979977728257453
0.9902	-1.6801631986944103	0.8815985480931771	-1.6461631986944096	0.8989749718429311
0.9903000000000001	-1.6863238833367387	0.8826664149042943	-1.652323883336738	0.8999466650863264
0.9904000000000001	-1.6924828711256168	0.8837284650841568	-1.658482871125616	0.9009128703709367
0.9905	-1.698640163098883	0.884784719578723	-1.6646401630988823	0.901873605335027
0.9906	-1.704795760293522	0.8858351991200164	-1.6707957602935213	0.9028288874421331
0.9907	-1.7109496637456725	0.8868799242287532	-1.6769496637456718	0.9037787339830472
0.9908	-1.7171018744906301	0.8879189152169238	-1.6831018744906294	0.9047231620777704
0.9909	-1.7232523935628454	0.888952192190333	-1.6892523935628447	0.9056621886774335
0.991	-1.7294012219959276	0.8899797750510955	-1.695401221995927	0.9065958305661895
0.9911	-1.7355483608226434	0.8910016835000921	-1.7015483608226427	0.9075241043630736
0.9912000000000001	-1.7416938110749252	0.8920179370393849	-1.7076938110749245	0.9084470265238368
0.9913000000000001	-1.7478375737838447	0.8930285549745876	-1.713837573783844	0.9093646133427452
0.9914000000000001	-1.7539796499796552	0.8940335564172073	-1.7199796499796545	0.9102768809543612
0.9915	-1.7601200406917643	0.8950329602869379	-1.7261200406917636	0.911183845335287
0.9916	-1.7662587469487425	0.8960267853139209	-1.7322587469487418	0.9120855223058855
0.9917	-1.7723957697783232	0.8970150500409673	-1.7383957697783226	0.9129819275319746
0.9918	-1.7785311102074037	0.8979977728257453	-1.744531110207403	0.9138730765264942
0.9919	-1.784664769262047	0.8989749718429311	-1.7506647692620463	0.914758984651148
0.992	-1.7907967479674807	0.8999466650863253	-1.75679674796748	0.9156396671180204
0.9921	-1.7969270473481005	0.9009128703709356	-1.7629270473480998	0.9165151389911674
0.9922	-1.8030556684274683	0.9018736053350259	-1.7690556684274676	0.9173854151881852
0.9923000000000001	-1.809182612228322	0.9028288874421331	-1.7751826122283214	0.9182505104817532
0.9924000000000001	-1.815307879772548	0.9037787339830472	-1.7813078797725472	0.9191104395011517
0.9925	-1.8214314720812228	0.9047231620777704	-1.787431472081222	0.9199652167337633
0.9926	-1.8275533901745877	0.9056621886774335	-1.793553390174587	0.920814856526544
0.9927	-1.833673635072055	0.9065958305661895	-1.7996736350720544	0.9216593730874763
0.9928	-1.8397922077922102	0.9075241043630736	-1.8057922077922095	0.9224987804869985
0.9929	-1.8459091093528117	0.9084470265238358	-1.811909109352811	0.9233330926594148
0.993	-1.8520243407707924	0.9093646133427441	-1.8180243407707917	0.9241623234042812
0.9931	-1.8581379030622598	0.9102768809543601	-1.824137903062259	0.9249864863877737
0.9932000000000001	-1.8642497972425047	0.911183845335287	-1.830249797242504	0.9258055951440348
0.9933000000000001	-1.870360024325974	0.9120855223058855	-1.8363600243259732	0.9266196630764968
0.9934000000000001	-1.8764685853263123	0.9129819275319746	-1.8424685853263116	0.9274287034591933
0.9935	-1.8825754812563371	0.9138730765264942	-1.8485754812563364	0.9282327294380435
0.9936	-1.8886807131280428	0.914758984651148	-1.854680713128042	0.9290317540321213
0.9937	-1.8947842819526062	0.9156396671180204	-1.8607842819526055	0.9298257901349046
0.9938	-1.9008861887403832	0.9165151389911674	-1.8668861887403825	0.9306148505155071
0.9939	-1.906986434500913	0.9173854151881852	-1.8729864345009124	0.9313989478198906
0.994	-1.9130850202429164	0.9182505104817522	-1.8790850202429157	0.9321780945720616
0.9941	-1.9191819469742974	0.9191104395011508	-1.8851819469742968	0.9329523031752477
0.9942	-1.9252772157021447	0.9199652167337623	-1.891277215702144	0.9337215859130595
0.9943000000000001	-1.931370827432739	0.920814856526544	-1.8973708274327383	0.9344859549506351
0.9944000000000001	-1.9374627831715263	0.9216593730874763	-1.9034627831715256	0.9352454223357632
0.9945	-1.9435530839231594	0.9224987804869985	-1.9095530839231587	0.936
0.9946	-1.949641730691472	0.9233330926594148	-1.9156417306914713	0.9367496997597597
0.9947	-1.9557287244794859	0.9241623234042812	-1.9217287244794852	0.9374945333173947
0.9948	-1.9618140662894124	0.9249864863877737	-1.9278140662894117	0.9382345122622593
0.9949	-1.967897757122653	0.9258055951440339	-1.9338977571226523	0.9389696480717571
0.995	-1.9739797979797993	0.9266196630764959	-1.9399797979797986	0.9396999521123748
0.9951	-1.980060189860635	0.9274287034591924	-1.9460601898606342	0.9404254356406994
0.9952000000000001	-1.9861389337641424	0.9282327294380435	-1.9521389337641417	0.9411461098044238
0.9953000000000001	-1.9922160306884775	0.9290317540321213	-1.9582160306884768	0.9418619856433321
0.9954000000000001	-1.9982914816310107	0.9298257901349046	-1.96429148163101	0.9425730740902799
0.9955	-2.0043652875882993	0.9306148505155071	-1.9703652875882987	0.943279385972152
0.9956	-2.0104374495560977	0.9313989478198906	-1.976437449556097	0.9439809320108113
0.9957	-2.0165079685293557	0.9321780945720616	-1.982507968529355	0.9446777228240326
0.9958	-2.022576845502221	0.9329523031752477	-1.9885768455022206	0.9453697689264237
0.9959	-2.02864408146804	0.9337215859130595	-1.9946440814680393	0.9460570807303328
0.996	-2.034709677419356	0.9344859549506342	-2.0007096774193553	0.9467396685467444
0.9961	-2.0407736343479144	0.9352454223357625	-2.0067736343479137	0.9474175425861605
0.9962	-2.0468359532446594	0.9359999999999992	-2.0128359532446587	0.9480907129594716
0.9963000000000001	-2.052896635099744	0.9367496997597597	-2.0188966350997433	0.9487591896788143
0.9964000000000001	-2.0589556809025034	0.9374945333173947	-2.0249556809025027	0.9494229826584146
0.9965	-2.0650130916414953	0.9382345122622593	-2.0310130916414946	0.9500821017154255
0.9966	-2.0710688683044745	0.9389696480717571	-2.0370688683044738	0.9507365565707463
0.9967	-2.0771230118784008	0.9396999521123748	-2.0431230118784	0.9513863568498341
0.9968	-2.083175523349439	0.9404254356406994	-2.0491755233494384	0.9520315120835022
0.9969	-2.0892264037029604	0.941146109804423	-2.0552264037029597	0.9526720317087091
0.997	-2.095275653923543	0.9418619856433313	-2.061275653923542	0.9533079250693343
0.9971	-2.1013232749949715	0.9425730740902791	-2.067323274994971	0.9539392014169452
0.9972000000000001	-2.107369267900248	0.943279385972152	-2.0733692679002473	0.9545658699115533
0.9973000000000001	-2.1134136336215628	0.9439809320108113	-2.079413633621562	0.9551879396223554
0.9974000000000001	-2.119456373140335	0.9446777228240326	-2.0854563731403344	0.955805419528473
0.9975	-2.125497487437191	0.9453697689264237	-2.09149748743719	0.9564183185196737
0.9976	-2.1315369774919657	0.9460570807303328	-2.097536977491965	0.957026645397086
0.9977	-2.1375748442837086	0.9467396685467444	-2.103574844283708	0.9576304088739036
0.9978	-2.143611088790682	0.9474175425861605	-2.109611088790681	0.9582296175760796
0.9979	-2.1496457119903614	0.9480907129594716	-2.1156457119903607	0.9588242800430117
0.998	-2.155678714859439	0.9487591896788136	-2.1216787148594385	0.9594144047282173
0.9981	-2.1617100983738213	0.9494229826584138	-2.1277100983738206	0.9599999999999996
0.9982	-2.167739863508631	0.9500821017154247	-2.13373986350863	0.9605810741421045
0.9983	-2.1737680112382094	0.9507365565707456	-2.1397680112382087	0.9611576353543674
0.9984000000000001	-2.179794542536121	0.9513863568498341	-2.1457945425361205	0.9617296917533534
0.9985	-2.1858194583751303	0.9520315120835022	-2.1518194583751296	0.9622972513729842
0.9986	-2.1918427597272405	0.9526720317087091	-2.15784275972724	0.9628603221651623
0.9987	-2.197864447563669	0.9533079250693343	-2.163864447563668	0.9634189120003821
0.9988	-2.2038845228548545	0.9539392014169452	-2.169884522854854	0.9639730286683335
0.9989	-2.209902986570457	0.9545658699115527	-2.175902986570456	0.964522679878498
0.999	-2.2159198396793602	0.9551879396223547	-2.1819198396793595	0.9650678732607357
0.9991	-2.2219350831496705	0.9558054195284723	-2.18793508314967	0.9656086163658646
0.9992000000000001	-2.227948717948725	0.9564183185196737	-2.1939487179487243	0.966144916666232
0.9993000000000001	-2.2339607450430665	0.957026645397086	-2.199960745043066	0.9666767815562761
0.9994000000000001	-2.239971165398484	0.9576304088739036	-2.2059711653984833	0.967204218353084
0.9995	-2.245979979979985	0.9582296175760796	-2.211979979979984	0.9677272342969376
0.9996	-2.2519871897518056	0.9588242800430117	-2.217987189751805	0.9682458365518543
0.9997	-2.25799279567741	0.9594144047282173	-2.2239927956774093	0.9687600322061186
0.9998	-2.2639967987194907	0.9599999999999996	-2.22999679871949	0.9692698282728085
0.9999	-2.2699991998399702	0.9605810741421045	-2.2359991998399695	0.9697752316903127
1.	-2.2760000000000016	0.9611576353543674	-2.242000000000001	0.9702762493228408

==> pics/min_dV_negdV.dat <==
-0.5	-0.09011410967943906
-0.499	-0.09010296770401127
-0.498	-0.09009179852517313
-0.497	-0.09008060501909698
-0.496	-0.09006938112071439
-0.495	-0.0900581267248744
-0.494	-0.09004684768633958
-0.493	-0.09003554091862176
-0.492	-0.09002420631490665
-0.491	-0.0900128437678181
-0.49	-0.09000145316941421
-0.489	-0.08999003739141626
-0.488	-0.08997859036427547
-0.487	-0.08996711495856263
-0.486	-0.08995560808380348
-0.485	-0.08994407558963541
-0.484	-0.08993251438441041
-0.483	-0.08992092435612009
-0.482	-0.08990930539215936
-0.481	-0.08989766035955449
-0.48	-0.08988598318403052
-0.479	-0.08987427375116791
-0.478	-0.08986253790639853
-0.477	-0.08985077255384027
-0.476	-0.08983897757722215
-0.475	-0.08982715285964754
-0.474	-0.0898152982835897
-0.473	-0.08980341671111991
-0.472	-0.08979150206297448
-0.471	-0.0897795571999434
-0.47	-0.0897675790217049
-0.469	-0.08975557336798184
-0.46799999999999997	-0.0897435371371445
-0.46699999999999997	-0.08973147020713457
-0.46599999999999997	-0.08971937245522815
-0.46499999999999997	-0.08970724673826364
-0.46399999999999997	-0.08969508697170875
-0.463	-0.08968289303081536
-0.462	-0.08967067373084917
-0.461	-0.08965841702476054
-0.46	-0.08964613470666496
-0.459	-0.08963381472812113
-0.458	-0.08962147011629515
-0.457	-0.0896090851179768
-0.456	-0.0895966722475838
-0.455	-0.08958423014030861
-0.454	-0.08957175270460879
-0.453	-0.08955923980867822
-0.452	-0.08954670026067388
-0.451	-0.08953412200638813
-0.45	-0.08952151385249632
-0.449	-0.08950887268399446
-0.448	-0.08949619836535741
-0.447	-0.08948349076029974
-0.446	-0.08947075271200353
-0.445	-0.08945797514195084
-0.444	-0.08944516983247383
-0.443	-0.08943232472326476
-0.442	-0.08941945282953942
-0.441	-0.08940653838605242
-0.44	-0.08939359389510101
-0.439	-0.0893806179796707
-0.438	-0.08936760453592593
-0.437	-0.08935455341967888
-0.436	-0.08934147342661722
-0.435	-0.08932835248997464
-0.434	-0.08931519940377716
-0.433	-0.08930201104028215
-0.432	-0.08928878725113329
-0.431	-0.0892755278871217
-0.43	-0.08926223577841333
-0.429	-0.08924890183337983
-0.428	-0.08923553782114849
-0.427	-0.08922213166811102
-0.426	-0.089208696376086
-0.425	-0.08919521616633366
-0.424	-0.08918170352755925
-0.423	-0.08916815706905692
-0.422	-0.08915457067319935
-0.421	-0.0891409441819073
-0.42	-0.08912728637687437
-0.419	-0.08911358517723852
-0.418	-0.08909984936282625
-0.417	-0.08908607579159042
-0.416	-0.08907226430076556
-0.415	-0.0890584147266276
-0.414	-0.08904452988471964
-0.413	-0.08903060066868237
-0.41200000000000003	-0.0890166388328032
-0.41100000000000003	-0.08900263526875574
-0.41000000000000003	-0.08898859278814858
-0.40900000000000003	-0.08897450824112296
-0.40800000000000003	-0.08896038741750714
-0.40700000000000003	-0.08894622716541581
-0.406	-0.0889320273121704
-0.405	-0.08891778768405922
-0.404	-0.08890351108656272
-0.403	-0.08888919138341578
-0.402	-0.08887482839776079
-0.401	-0.08886042791214069
-0.4	-0.08884598676732791
-0.399	-0.08883150478324725
-0.398	-0.08881698177873351
-0.397	-0.0888024175715241
-0.396	-0.08878781495848223
-0.395	-0.08877316481442796
-0.394	-0.08875847589445174
-0.393	-0.08874374801181453
-0.392	-0.08872897203794125
-0.391	-0.08871415672449975
-0.39	-0.08869929890107059
-0.389	-0.0886843983762998
-0.388	-0.08866945793788861
-0.387	-0.08865446845142372
-0.386	-0.08863943866269036
-0.385	-0.08862436837557283
-0.384	-0.08860924845204457
-0.383	-0.08859408763424967
-0.382	-0.08857888274217007
-0.381	-0.08856363357477712
-0.38	-0.08854834291002256
-0.379	-0.08853300160366634
-0.378	-0.0885176183915897
-0.377	-0.08850219306769458
-0.376	-0.08848671648389358
-0.375	-0.08847119737219011
-0.374	-0.08845563254234506
-0.373	-0.08844002178302765
-0.372	-0.08842436786180519
-0.371	-0.08840866162397112
-0.37	-0.08839291179485567
-0.369	-0.08837711815772648
-0.368	-0.08836127155377593
-0.367	-0.08834538070420125
-0.366	-0.0883294424078708
-0.365	-0.08831345644247343
-0.364	-0.08829742556450673
-0.363	-0.08828134060810588
-0.362	-0.08826521028735296
-0.361	-0.0882490343741748
-0.36	-0.08823280369833231
-0.359	-0.08821652696949767
-0.358	-0.08820020097491993
-0.357	-0.08818382548057446
-0.356	-0.08816740323114972
-0.355	-0.08815092504887434
-0.354	-0.0881343996358262
-0.353	-0.08811782675183016
-0.352	-0.08810119721444457
-0.351	-0.0880845197210387
-0.35	-0.0880677910464577
-0.349	-0.08805101094416914
-0.348	-0.08803418214625089
-0.347	-0.08801729546221596
-0.346	-0.08800035958132105
-0.345	-0.08798337425046254
-0.344	-0.08796633027416273
-0.34299999999999997	-0.08794923633664573
-0.34199999999999997	-0.0879320891995011
-0.34099999999999997	-0.08791488860282973
-0.33999999999999997	-0.08789763726523075
-0.33899999999999997	-0.08788032598262438
-0.33799999999999997	-0.08786296343055985
-0.33699999999999997	-0.08784554934211047
-0.33599999999999997	-0.08782807450785818
-0.33499999999999996	-0.08781054759796847
-0.33399999999999996	-0.08779296535985273
-0.33299999999999996	-0.08777532751931344
-0.33199999999999996	-0.0877576367805282
-0.33099999999999996	-0.08773988392487339
-0.32999999999999996	-0.08772207761322973
-0.32899999999999996	-0.08770421756387595
-0.32799999999999996	-0.08768629455247232
-0.32699999999999996	-0.08766831723413435
-0.32599999999999996	-0.08765028234109318
-0.32499999999999996	-0.08763218958384061
-0.324	-0.08761403867087814
-0.323	-0.08759582930870141
-0.322	-0.08757756120178128
-0.321	-0.08755923703277907
-0.32	-0.08754084756136696
-0.319	-0.08752240564121777
-0.318	-0.08750389534423908
-0.317	-0.08748533198879774
-0.316	-0.08746670211145816
-0.315	-0.08744801434271099
-0.314	-0.08742926538994594
-0.313	-0.08741045791882676
-0.312	-0.08739158267187727
-0.311	-0.0873726524854698
-0.31	-0.0873536514140581
-0.309	-0.08733459475839928
-0.308	-0.08731546903729118
-0.307	-0.08729628286329913
-0.306	-0.0872770329257267
-0.305	-0.08725772187198955
-0.304	-0.08723834042619918
-0.303	-0.08721890140614996
-0.302	-0.0871993888475496
-0.301	-0.08717981803224029
-0.3	-0.0871601754599331
-0.299	-0.08714046972393324
-0.298	-0.08712069749410989
-0.297	-0.08710086139826587
-0.296	-0.08708095214072226
-0.295	-0.08706098251930067
-0.294	-0.0870409365495538
-0.293	-0.08702082949298343
-0.292	-0.08700064782877304
-0.29100000000000004	-0.08698040012951136
-0.29000000000000004	-0.08696008304415892
-0.28900000000000003	-0.08693969619918504
-0.28800000000000003	-0.08691923921830966
-0.28700000000000003	-0.08689871470270996
-0.28600000000000003	-0.08687811332983322
-0.28500000000000003	-0.08685744365569303
-0.28400000000000003	-0.08683670529275209
-0.28300000000000003	-0.08681588890989553
-0.28200000000000003	-0.08679500305449397
-0.281	-0.08677404435005368
-0.28	-0.08675301239734903
-0.279	-0.08673190977439565
-0.278	-0.08671072713526001
-0.277	-0.08668947301235233
-0.276	-0.08666814699430866
-0.275	-0.08664673972596024
-0.274	-0.0866252597303945
-0.273	-0.086603703606602
-0.272	-0.08658207093060699
-0.271	-0.08656036425543698
-0.27	-0.08653857420993014
-0.269	-0.08651670930102567
-0.268	-0.08649476909164147
-0.267	-0.08647274420064313
-0.266	-0.0864506431248992
-0.265	-0.08642846243692737
-0.264	-0.08640620168602109
-0.263	-0.0863838633982161
-0.262	-0.08636143817509437
-0.261	-0.08633893449607236
-0.26	-0.08631635189627504
-0.259	-0.08629368096650039
-0.258	-0.08627093017527376
-0.257	-0.08624809606648881
-0.256	-0.0862251781605316
-0.255	-0.08620217895424326
-0.254	-0.0861790890197213
-0.253	-0.0861559168066032
-0.252	-0.08613266181993773
-0.251	-0.08610931462014518
-0.25	-0.08608588364506903
-0.249	-0.08606236540761195
-0.248	-0.08603875939685687
-0.247	-0.08601506807802572
-0.246	-0.08599128199127687
-0.245	-0.08596740955398427
-0.244	-0.08594345023860517
-0.243	-0.08591939457263725
-0.242	-0.08589525096066389
-0.241	-0.08587101588198809
-0.24	-0.08584668879174825
-0.239	-0.08582227212087301
-0.238	-0.08579775637487377
-0.237	-0.08577314993612045
-0.236	-0.08574845224170352
-0.235	-0.0857236537833874
-0.23399999999999999	-0.08569876292965045
-0.23299999999999998	-0.08567377612331475
-0.23199999999999998	-0.08564869278265705
-0.23099999999999998	-0.08562351530135831
-0.22999999999999998	-0.08559823414729154
-0.22899999999999998	-0.08557285766479283
-0.22799999999999998	-0.08554738525251823
-0.22699999999999998	-0.08552180736339104
-0.22599999999999998	-0.08549613232663825
-0.22499999999999998	-0.08547035654541402
-0.22399999999999998	-0.08544447939790503
-0.22299999999999998	-0.08541850323727482
-0.22199999999999998	-0.08539241849044679
-0.22099999999999997	-0.08536623346036828
-0.21999999999999997	-0.08533994750386298
-0.21899999999999997	-0.08531355103157129
-0.21799999999999997	-0.08528705232998174
-0.21699999999999997	-0.08526044775904787
-0.21599999999999997	-0.08523373665328796
-0.21499999999999997	-0.08520692132172314
-0.21399999999999997	-0.0851799921466535
-0.21299999999999997	-0.08515295738591641
-0.21199999999999997	-0.0851258163507321
-0.21100000000000002	-0.08509855940563812
-0.21000000000000002	-0.08507119900519819
-0.20900000000000002	-0.08504371881818767
-0.20800000000000002	-0.08501613375576864
-0.20700000000000002	-0.08498842994317751
-0.20600000000000002	-0.08496061559540274
-0.20500000000000002	-0.08493268700010581
-0.20400000000000001	-0.08490464639894368
-0.203	-0.0848764841061016
-0.202	-0.0848482125252267
-0.201	-0.08481981527360674
-0.2	-0.08479130721033579
-0.199	-0.08476267440799509
-0.198	-0.08473392713566444
-0.197	-0.08470505530512343
-0.196	-0.08467606742558925
-0.195	-0.08464695164881636
-0.194	-0.0846177197580747
-0.193	-0.08458835700827799
-0.192	-0.08455887650753596
-0.191	-0.08452926483543169
-0.19	-0.08449953220272113
-0.189	-0.08446966846218465
-0.188	-0.08443968206335611
-0.187	-0.08440956109761308
-0.186	-0.08437931728714385
-0.185	-0.08434893582506733
-0.184	-0.0843184297569741
-0.183	-0.08428778559919356
-0.182	-0.0842570134984828
-0.181	-0.08422610324286806
-0.18	-0.084195063216362
-0.179	-0.08416388144404344
-0.178	-0.08413256958101287
-0.177	-0.08410111275250093
-0.176	-0.08406952393539774
-0.175	-0.08403778957650807
-0.174	-0.08400591975222854
-0.173	-0.08397390417937617
-0.172	-0.08394175116989361
-0.17099999999999999	-0.0839094486759161
-0.16999999999999998	-0.08387700827871375
-0.16899999999999998	-0.08384441502878714
-0.16799999999999998	-0.083811681827383
-0.16699999999999998	-0.08377879504473612
-0.16599999999999998	-0.0837457646797321
-0.16499999999999998	-0.08371258037072232
-0.16399999999999998	-0.08367925035021437
-0.16299999999999998	-0.08364576248992425
-0.16199999999999998	-0.08361212828970455
-0.16099999999999998	-0.0835783327176241
-0.15999999999999998	-0.0835443885914681
-0.15899999999999997	-0.08351028219696502
-0.15799999999999997	-0.08347602344743271
-0.15699999999999997	-0.08344160189457742
-0.15599999999999997	-0.08340702568316738
-0.15499999999999997	-0.08337228259606824
-0.15399999999999997	-0.08333738404315388
-0.15299999999999997	-0.08330231490136875
-0.15199999999999997	-0.08326708789620987
-0.15099999999999997	-0.08323168921993587
-0.14999999999999997	-0.0831961286911942
-0.14899999999999997	-0.08316039576580134
-0.14800000000000002	-0.08312449551116516
-0.14700000000000002	-0.08308842665980432
-0.14600000000000002	-0.08305218458941238
-0.14500000000000002	-0.08301576538760647
-0.14400000000000002	-0.08297917458065143
-0.14300000000000002	-0.0829424099750149
-0.14200000000000002	-0.08290546391429388
-0.14100000000000001	-0.08286834137222471
-0.14	-0.08283103887907181
-0.139	-0.08279355716549427
-0.138	-0.0827558914985313
-0.137	-0.08271803785367002
-0.136	-0.08268000164354575
-0.135	-0.08264178055947222
-0.134	-0.0826033668283428
-0.133	-0.08256476530561518
-0.132	-0.08252597240167453
-0.131	-0.08248698872567253
-0.13	-0.08244780942148633
-0.129	-0.08240843033975909
-0.128	-0.08236885676657107
-0.127	-0.08232908626494143
-0.126	-0.08228911093170119
-0.125	-0.08224893549044643
-0.124	-0.0822085562178716
-0.123	-0.08216797358757796
-0.122	-0.08212718260600013
-0.121	-0.08208617898441381
-0.12	-0.08204496786757509
-0.119	-0.08200354667518767
-0.118	-0.08196190735874093
-0.11699999999999999	-0.0819200544944289
-0.11599999999999999	-0.08187798420944775
-0.11499999999999999	-0.08183569682576644
-0.11399999999999999	-0.08179318719601694
-0.11299999999999999	-0.08175045087546381
-0.11199999999999999	-0.08170749285060372
-0.11099999999999999	-0.08166431038059357
-0.10999999999999999	-0.08162089525404803
-0.10899999999999999	-0.0815772518819167
-0.10799999999999998	-0.0815333762237388
-0.10699999999999998	-0.08148926843137166
-0.10599999999999998	-0.08144492318483607
-0.10499999999999998	-0.08140033586424064
-0.10399999999999998	-0.0813555112783354
-0.10299999999999998	-0.08131044650589306
-0.10199999999999998	-0.0812651331524579
-0.10099999999999998	-0.08121957544317396
-0.09999999999999998	-0.08117376914899
-0.09899999999999998	-0.08112771423033588
-0.09799999999999998	-0.08108140517291573
-0.09699999999999998	-0.08103483715957868
-0.09599999999999997	-0.08098801479881804
-0.09499999999999997	-0.08094093496609561
-0.09399999999999997	-0.08089358906053415
-0.09299999999999997	-0.08084598109768665
-0.09199999999999997	-0.08079810663568118
-0.09099999999999997	-0.08074996541883653
-0.08999999999999997	-0.08070155171339219
-0.08899999999999997	-0.08065286047931564
-0.08799999999999997	-0.08060389609873525
-0.08699999999999997	-0.08055465521719854
-0.08599999999999997	-0.0805051290002953
-0.08499999999999996	-0.08045532122635687
-0.08399999999999996	-0.08040522721252974
-0.08300000000000002	-0.08035484435097462
-0.08200000000000002	-0.08030417000100179
-0.08100000000000002	-0.08025320359588056
-0.08000000000000002	-0.08020193821292551
-0.07900000000000001	-0.0801503711096544
-0.07800000000000001	-0.08009850372322211
-0.07700000000000001	-0.08004633324047393
-0.07600000000000001	-0.07999385259735632
-0.07500000000000001	-0.07994105890768596
-0.07400000000000001	-0.07988795346253638
-0.07300000000000001	-0.07983453330024214
-0.07200000000000001	-0.07978079120576058
-0.07100000000000001	-0.07972672413938901
-0.07	-0.07967233323609929
-0.069	-0.07961761537548893
-0.068	-0.07956256318108677
-0.067	-0.07950717344901534
-0.066	-0.07945144714726637
-0.065	-0.07939538098559361
-0.064	-0.07933896741475764
-0.063	-0.0792822030551256
-0.062	-0.07922508869588377
-0.061	-0.07916762086486413
-0.06	-0.07910979182772261
-0.059	-0.07905159801646994
-0.057999999999999996	-0.07899304002861333
-0.056999999999999995	-0.07893411419691097
-0.055999999999999994	-0.07887481258847591
-0.05499999999999999	-0.0788151314332303
-0.05399999999999999	-0.07875507112296928
-0.05299999999999999	-0.07869462778103477
-0.05199999999999999	-0.07863379326133664
-0.05099999999999999	-0.07857256357672315
-0.04999999999999999	-0.07851093889795682
-0.04899999999999999	-0.0784489151232997
-0.04799999999999999	-0.07838648387744258
-0.046999999999999986	-0.07832364093978078
-0.045999999999999985	-0.07826038624329393
-0.044999999999999984	-0.07819671544403146
-0.043999999999999984	-0.07813261991993957
-0.04299999999999998	-0.07806809519903216
-0.04199999999999998	-0.07800314095816258
-0.04099999999999998	-0.07793775259239827
-0.03999999999999998	-0.0778719212137337
-0.03899999999999998	-0.07780564207914384
-0.03799999999999998	-0.07773891458923558
-0.03699999999999998	-0.07767173385749813
-0.035999999999999976	-0.07760409070888842
-0.034999999999999976	-0.07753598010775349
-0.033999999999999975	-0.0774674011563469
-0.032999999999999974	-0.07739834866393987
-0.03199999999999997	-0.07732881314526407
-0.030999999999999972	-0.07725878924828651
-0.02999999999999997	-0.0771882757525746
-0.02899999999999997	-0.07711726713825147
-0.02799999999999997	-0.07704575358427769
-0.02699999999999997	-0.07697372939606106
-0.025999999999999968	-0.07690119300365136
-0.024999999999999967	-0.0768281385305195
-0.023999999999999966	-0.07675455579165903
-0.022999999999999965	-0.07668043872100971
-0.021999999999999964	-0.07660578536945903
-0.020999999999999963	-0.0765305894734246
-0.020000000000000018	-0.0764548383454084
-0.019000000000000017	-0.07637853183792195
-0.018000000000000016	-0.07630166337518932
-0.017000000000000015	-0.07622421995087474
-0.016000000000000014	-0.07614620109183097
-0.015000000000000013	-0.07606759778227876
-0.014000000000000012	-0.07598840510540149
-0.013000000000000012	-0.07590861257699578
-0.01200000000000001	-0.07582821031513919
-0.01100000000000001	-0.07574719776642183
-0.010000000000000009	-0.07566556654493874
-0.009000000000000008	-0.07558330268658096
-0.008000000000000007	-0.07550040473933398
-0.007000000000000006	-0.07541686268687905
-0.006000000000000005	-0.07533267058958922
-0.0050000000000000044	-0.07524781691756281
-0.0040000000000000036	-0.07516229071965261
-0.0030000000000000027	-0.0750760903490374
-0.0020000000000000018	-0.07498920630153248
-0.0010000000000000009	-0.07490162346917534
0.	-0.07481333922979455
0.0010000000000000009	-0.0747243423698564
0.0020000000000000018	-0.07463462572468028
0.0030000000000000027	-0.07454417353043208
0.0040000000000000036	-0.07445298249347784
0.0050000000000000044	-0.0743610407127681
0.006000000000000005	-0.07426834031957359
0.007000000000000006	-0.07417486482898142
0.008000000000000007	-0.0740806102087349
0.009000000000000008	-0.0739855638010834
0.010000000000000009	-0.07388971696196515
0.01100000000000001	-0.07379305241192999
0.01200000000000001	-0.07369556530438384
0.013000000000000012	-0.07359724214682148
0.014000000000000012	-0.0734980734393685
0.015000000000000013	-0.07339804102503937
0.016000000000000014	-0.07329713915729166
0.017000000000000015	-0.07319535342054137
0.018000000000000016	-0.07309267336796131
0.019000000000000017	-0.07298907987096487
0.020000000000000018	-0.072884566185956
0.02100000000000002	-0.0727791168740097
0.02200000000000002	-0.07267272043780092
0.02300000000000002	-0.07256535667018438
0.02400000000000002	-0.07245701772000529
0.025000000000000022	-0.07234768701080055
0.026000000000000023	-0.07223735187670961
0.027000000000000024	-0.07212599090999441
0.028000000000000025	-0.07201359502574536
0.029000000000000026	-0.0719001463794327
0.030000000000000027	-0.07178563100161812
0.031000000000000028	-0.07167002614422568
0.03200000000000003	-0.07155332134394456
0.03300000000000003	-0.07143549733842139
0.03400000000000003	-0.0713165386995548
0.03500000000000003	-0.07119642117828594
0.03600000000000003	-0.0710751327664565
0.03700000000000003	-0.07095265261138856
0.038000000000000034	-0.07082896364749282
0.039000000000000035	-0.07070403993929841
0.040000000000000036	-0.07057786774147029
0.041000000000000036	-0.07045042441146276
0.04200000000000004	-0.07032169103911466
0.04300000000000004	-0.07019163978757095
0.04400000000000004	-0.0700602549510938
0.04500000000000004	-0.06992751186540595
0.04600000000000004	-0.06979338953486443
0.04700000000000004	-0.06965785797084617
0.04800000000000004	-0.06952089924689864
0.049000000000000044	-0.06938248640629362
0.050000000000000044	-0.06924259608627432
0.051000000000000045	-0.06910119585336774
0.052000000000000046	-0.06895826525530921
0.05300000000000005	-0.06881377472520632
0.05400000000000005	-0.06866769820222324
0.05500000000000005	-0.06852000046314713
0.05600000000000005	-0.068370658170372
0.05700000000000005	-0.06821963877191531
0.05800000000000005	-0.0680669131177358
0.05900000000000005	-0.06791244278669978
0.06000000000000005	-0.06775620112971734
0.061000000000000054	-0.0675981521646473
0.062000000000000055	-0.06743826318722208
0.06300000000000006	-0.06727649209232281
0.06400000000000006	-0.06711280841110437
0.06500000000000006	-0.06694717219954965
0.06600000000000006	-0.06677954664268106
0.06700000000000006	-0.06660988536873362
0.06800000000000006	-0.06643815347876451
0.06900000000000006	-0.06626430642724909
0.07000000000000006	-0.06608830261785929
0.07100000000000006	-0.06591009070869688
0.07200000000000006	-0.06572963063241946
0.07300000000000006	-0.06554687246676877
0.07400000000000007	-0.06536176901965636
0.07500000000000007	-0.06517426312303196
0.07600000000000007	-0.06498430864092161
0.07699999999999996	-0.0647918493270918
0.07799999999999996	-0.06459682928909127
0.07899999999999996	-0.064399192911572
0.07999999999999996	-0.06419887423861617
0.08099999999999996	-0.06399581796162562
0.08199999999999996	-0.06378995825547139
0.08299999999999996	-0.06358123132688678
0.08399999999999996	-0.06336956266914473
0.08499999999999996	-0.06315488802820343
0.08599999999999997	-0.06293713221555353
0.08699999999999997	-0.0627162216316196
0.08799999999999997	-0.06249207149360746
0.08899999999999997	-0.062264606772822306
0.08999999999999997	-0.06203374097651296
0.09099999999999997	-0.061799388637896614
0.09199999999999997	-0.0615614525080432
0.09299999999999997	-0.061319844454399725
0.09399999999999997	-0.06107446420074699
0.09499999999999997	-0.06082521177194837
0.09599999999999997	-0.06057197463683868
0.09699999999999998	-0.06031464855367157
0.09799999999999998	-0.06005311625251003
0.09899999999999998	-0.05978725981746372
0.09999999999999998	-0.059516947761614446
0.10099999999999998	-0.059242055798478986
0.10199999999999998	-0.058962445443752426
0.10299999999999998	-0.058677976309519236
0.10399999999999998	-0.058388493082963726
0.10499999999999998	-0.05809384619251341
0.10599999999999998	-0.05779387029412821
0.10699999999999998	-0.057488396438749735
0.10799999999999998	-0.05717723891161397
0.10899999999999999	-0.056860215744848626
0.10999999999999999	-0.05653712703434096
0.11099999999999999	-0.05620776691991953
0.11199999999999999	-0.05587191021729145
0.11299999999999999	-0.05552933270055829
0.11399999999999999	-0.055179789163306646
0.11499999999999999	-0.05482302511385788
0.11599999999999999	-0.0544587630891165
0.11699999999999999	-0.05408672258119069
0.118	-0.053706597699357005
0.119	-0.053318068416622275
0.12	-0.052920786377886754
0.121	-0.052514394255135745
0.122	-0.052098502761897945
0.123	-0.05167270116396942
0.124	-0.051236542248819704
0.125	-0.05078956072166581
0.126	-0.05033124911951234
0.127	-0.0498610670548952
0.128	-0.04937842472112643
0.129	-0.04888269958972032
0.13	-0.04837321034560931
0.131	-0.04784922381559436
0.132	-0.04730993575207149
0.133	-0.04675448431570949
0.134	-0.04618192019342953
0.135	-0.04559120896894636
0.136	-0.04498120643178088
0.137	-0.04435066544206989
0.138	-0.043698197994063576
0.139	-0.04302226771148622
0.14	-0.04232115295280752
0.14100000000000001	-0.04159293846478976
0.14200000000000002	-0.04083545830857392
0.14300000000000002	-0.04004626403230826
0.14400000000000002	-0.03922255651770591
0.14500000000000002	-0.03836113696663297
0.14600000000000002	-0.037458296200119444
0.14700000000000002	-0.036509711042599834
0.14800000000000002	-0.035510278438586416
0.14900000000000002	-0.03445393084840385
0.15000000000000002	-0.033333333333333284
0.15100000000000002	-0.03213950064247003
0.15200000000000002	-0.030861213696094965
0.15300000000000002	-0.029484189093152903
0.15400000000000003	-0.027989736258580263
0.15500000000000003	-0.026352615880479498
0.15600000000000003	-0.024537293952063687
0.15700000000000003	-0.022490954163682568
0.15800000000000003	-0.020128803075221753
0.15900000000000003	-0.017298053180996316
0.16000000000000003	-0.013662899131876557
0.16100000000000003	-0.008051360920153152
0.16200000000000003	-0.007449540815638789
0.16300000000000003	-0.013096111863717477
0.16400000000000003	-0.017171484368888806
0.16500000000000004	-0.020592772279754673
0.16600000000000004	-0.023629900288485328
0.16700000000000004	-0.02640683655538207
0.16800000000000004	-0.028992737728090273
0.16900000000000004	-0.03143083703404282
0.17000000000000004	-0.033750287726600776
0.17100000000000004	-0.03597184490161863
0.17200000000000004	-0.03811090172245415
0.17300000000000004	-0.040179245695268734
0.17400000000000004	-0.04218613840064848
0.17500000000000004	-0.04413901224376728
0.17600000000000005	-0.0460439381795286
0.17700000000000005	-0.04790595018028503
0.17800000000000005	-0.04972927666305743
0.17900000000000005	-0.05151750953144708
0.18000000000000005	-0.05327373022336995
0.18100000000000005	-0.05500060541283358
0.18200000000000005	-0.056700460839585354
0.18300000000000005	-0.05837533907911843
0.18400000000000005	-0.0600270453242408
0.18500000000000005	-0.061657184083546215
0.18600000000000005	-0.06326718890524281
0.18700000000000006	-0.06485834667989744
0.18800000000000006	-0.06643181768269571
0.18900000000000006	-0.06798865223324438
0.19000000000000006	-0.06952980464487782
0.19100000000000006	-0.07105614498321713
0.19200000000000006	-0.07256846903995617
0.19300000000000006	-0.07406750684187044
0.19400000000000006	-0.0755539299494093
0.19500000000000006	-0.07702835774865266
0.19600000000000006	-0.07849136290109167
0.19700000000000006	-0.0799434760848718
0.19800000000000006	-0.08138519013679091
0.19900000000000007	-0.08281696368497667
0.20000000000000007	-0.08423922434665336
0.20100000000000007	-0.08565237155290081
0.20200000000000007	-0.08705677905216536
0.20300000000000007	-0.08845279713600862
0.20399999999999996	-0.08984075462379602
0.20499999999999996	-0.09122096063743503
0.20599999999999996	-0.09259370619263779
0.20699999999999996	-0.09395926562933407
0.20799999999999996	-0.09531789790063296
0.20899999999999996	-0.096669847737032
0.20999999999999996	-0.0980153467002925
0.21099999999999997	-0.09935461413947312
0.21199999999999997	-0.10068785805997683
0.21299999999999997	-0.1020152759150736
0.21399999999999997	-0.10333705532816935
0.21499999999999997	-0.10465337475306917
0.21599999999999997	-0.10596440407860488
0.21699999999999997	-0.10727030518323818
0.21799999999999997	-0.1085712324445949
0.21899999999999997	-0.1098673332083166
0.21999999999999997	-0.11115874822012006
0.22099999999999997	-0.11244561202452467
0.22199999999999998	-0.11372805333332917
0.22299999999999998	-0.11500619536658913
0.22399999999999998	-0.11628015616855543
0.22499999999999998	-0.11755004890077907
0.22599999999999998	-0.11881598211436138
0.22699999999999998	-0.1200780600031302
0.22799999999999998	-0.12133638263934476
0.22899999999999998	-0.12259104619337685
0.22999999999999998	-0.12384214313867516
0.23099999999999998	-0.125089762443197
0.23199999999999998	-0.12633398974837945
0.23299999999999998	-0.12757490753662426
0.23399999999999999	-0.12881259528818179
0.235	-0.1300471296282399
0.236	-0.13127858446495244
0.237	-0.1325070311190778
0.238	-0.13373253844584004
0.239	-0.1349551729495741
0.24	-0.13617499889166768
0.241	-0.13739207839227102
0.242	-0.13860647152620803
0.243	-0.13981823641348468
0.244	-0.14102742930476192
0.245	-0.14223410466212888
0.246	-0.14343831523548795
0.247	-0.1446401121348379
0.248	-0.14583954489871995
0.249	-0.1470366615590719
0.25	-0.14823150870271726
0.251	-0.1494241315296988
0.252	-0.1506145739086519
0.253	-0.15180287842939805
0.254	-0.15298908645292653
0.255	-0.15417323815892042
0.256	-0.1553553725909717
0.257	-0.1565355276996211
0.258	-0.15771374038334846
0.259	-0.1588900465276309
0.26	-0.16006448104217857
0.261	-0.16123707789644992
0.262	-0.16240787015354305
0.263	-0.1635768900025514
0.264	-0.16474416878946838
0.265	-0.1659097370467184
0.266	-0.16707362452138896
0.267	-0.16823586020223152
0.268	-0.1693964723454961
0.269	-0.1705554884996602
0.27	-0.17171293552910966
0.271	-0.17286883963682353
0.272	-0.17402322638611495
0.273	-0.17517612072147384
0.274	-0.1763275469885574
0.275	-0.17747752895336938
0.276	-0.17862608982066816
0.277	-0.17977325225164098
0.278	-0.18091903838087936
0.279	-0.18206346983268934
0.28	-0.1832065677367672
0.281	-0.1843483527432711
0.28200000000000003	-0.1854888450373163
0.28300000000000003	-0.18662806435292076
0.28400000000000003	-0.1877660299864257
0.28500000000000003	-0.18890276080941515
0.28600000000000003	-0.19003827528115766
0.28700000000000003	-0.1911725914605902
0.28800000000000003	-0.19230572701786566
0.28900000000000003	-0.19343769924548215
0.29000000000000004	-0.19456852506901315
0.29100000000000004	-0.1956982210574552
0.29200000000000004	-0.19682680343320982
0.29300000000000004	-0.19795428808171486
0.29400000000000004	-0.1990806905607405
0.29500000000000004	-0.20020602610936378
0.29600000000000004	-0.20133030965663526
0.29700000000000004	-0.2024535558299496
0.29800000000000004	-0.20357577896313386
0.29900000000000004	-0.2046969931042635
0.30000000000000004	-0.2058172120232176
0.30100000000000005	-0.2069364492189842
0.30200000000000005	-0.20805471792672492
0.30300000000000005	-0.20917203112460944
0.30400000000000005	-0.2102884015404274
0.30500000000000005	-0.211403841657988
0.30600000000000005	-0.21251836372331437
0.30700000000000005	-0.21363197975064124
0.30800000000000005	-0.21474470152822317
0.30900000000000005	-0.21585654062396056
0.31000000000000005	-0.21696750839085027
0.31100000000000005	-0.21807761597226785
0.31200000000000006	-0.21918687430708686
0.31300000000000006	-0.2202952941346419
0.31400000000000006	-0.22140288599954125
0.31500000000000006	-0.22250966025633379
0.31600000000000006	-0.22361562707403643
0.31700000000000006	-0.2247207964405264
0.31800000000000006	-0.22582517816680353
0.31900000000000006	-0.2269287818911274
0.32000000000000006	-0.22803161708303302
0.32100000000000006	-0.2291336930472302
0.32200000000000006	-0.23023501892738993
0.32300000000000006	-0.23133560370982248
0.32400000000000007	-0.2324354562270501
0.32500000000000007	-0.23353458516127842
0.32600000000000007	-0.23463299904777016
0.32700000000000007	-0.23573070627812398
0.32800000000000007	-0.23682771510346218
0.32900000000000007	-0.23792403363752973
0.33000000000000007	-0.2390196698597081
0.33100000000000007	-0.24011463161794663
0.3320000000000001	-0.2412089266316138
0.33299999999999996	-0.24230256249427112
0.33399999999999996	-0.2433955466763734
0.33499999999999996	-0.2444878865278946
0.33599999999999997	-0.24557958928088586
0.33699999999999997	-0.2466706620519647
0.33799999999999997	-0.2477611118447386
0.33899999999999997	-0.2488509455521654
0.33999999999999997	-0.24994016995885218
0.34099999999999997	-0.25102879174329445
0.34199999999999997	-0.25211681748005754
0.34299999999999997	-0.25320425364190197
0.344	-0.2542911066018553
0.345	-0.25537738263523024
0.346	-0.256463087921593
0.347	-0.2575482285466814
0.348	-0.25863281050427545
0.349	-0.25971683969802123
0.35	-0.26080032194321007
0.351	-0.2618832629685134
0.352	-0.26296566841767555
0.353	-0.2640475438511654
0.354	-0.26512889474778767
0.355	-0.26620972650625535
0.356	-0.26729004444672505
0.357	-0.26836985381229495
0.358	-0.2694491597704676
0.359	-0.2705279674145776
0.36	-0.271606281765187
0.361	-0.27268410777144625
0.362	-0.273761450312425
0.363	-0.27483831419841087
0.364	-0.2759147041721793
0.365	-0.2769906249102332
0.366	-0.2780660810240152
0.367	-0.2791410770610916
0.368	-0.2802156175063101
0.369	-0.28128970678293086
0.37	-0.28236334925373274
0.371	-0.2834365492220941
0.372	-0.28450931093305065
0.373	-0.28558163857432894
0.374	-0.28665353627735723
0.375	-0.2877250081182547
0.376	-0.28879605811879866
0.377	-0.2898666902473707
0.378	-0.2909369084198826
0.379	-0.29200671650068194
0.38	-0.2930761183034388
0.381	-0.29414511759201317
0.382	-0.29521371808130353
0.383	-0.2962819234380787
0.384	-0.29734973728179065
0.385	-0.29841716318537137
0.386	-0.29948420467601256
0.387	-0.30055086523592894
0.388	-0.30161714830310654
0.389	-0.3026830572720346
0.39	-0.30374859549442285
0.391	-0.3048137662799042
0.392	-0.30587857289672316
0.393	-0.30694301857240974
0.394	-0.30800710649444046
0.395	-0.30907083981088546
0.396	-0.3101342216310431
0.397	-0.3111972550260615
0.398	-0.3122599430295479
0.399	-0.31332228863816614
0.4	-0.31438429481222174
0.401	-0.31544596447623646
0.402	-0.3165073005195105
0.403	-0.3175683057966744
0.404	-0.31862898312823046
0.405	-0.31968933530108307
0.406	-0.3207493650690587
0.40700000000000003	-0.3218090751534173
0.40800000000000003	-0.3228684682433517
0.40900000000000003	-0.3239275469964797
0.41000000000000003	-0.3249863140393252
0.41100000000000003	-0.32604477196779125
0.41200000000000003	-0.3271029233476236
0.41300000000000003	-0.3281607707148658
0.41400000000000003	-0.32921831657630585
0.41500000000000004	-0.3302755634099144
0.41600000000000004	-0.3313325136652747
0.41700000000000004	-0.3323891697640052
0.41800000000000004	-0.3334455341001735
0.41900000000000004	-0.33450160904070325
0.42000000000000004	-0.3355573969257737
0.42100000000000004	-0.33661290006921174
0.42200000000000004	-0.3376681207588764
0.42300000000000004	-0.3387230612570378
0.42400000000000004	-0.33977772380074744
0.42500000000000004	-0.3408321106022033
0.42600000000000005	-0.3418862238491075
0.42700000000000005	-0.34294006570501834
0.42800000000000005	-0.34399363830969526
0.42900000000000005	-0.3450469437794387
0.43000000000000005	-0.3460999842074225
0.43100000000000005	-0.34715276166402254
0.43200000000000005	-0.3482052781971374
0.43300000000000005	-0.3492575358325052
0.43400000000000005	-0.35030953657401354
0.43500000000000005	-0.3513612824040054
0.43600000000000005	-0.3524127752835786
0.43700000000000006	-0.353464017152881
0.43800000000000006	-0.3545150099313997
0.43900000000000006	-0.35556575551824654
0.44000000000000006	-0.3566162557924373
0.44100000000000006	-0.3576665126131674
0.44200000000000006	-0.35871652782008245
0.44300000000000006	-0.3597663032335437
0.44400000000000006	-0.36081584065489003
0.44500000000000006	-0.36186514186669494
0.44600000000000006	-0.3629142086330194
0.44700000000000006	-0.3639630426996603
0.44800000000000006	-0.36501164579439516
0.44900000000000007	-0.36606001962722245
0.45000000000000007	-0.36710816589059847
0.45100000000000007	-0.368156086259669
0.45200000000000007	-0.3692037823924993
0.45300000000000007	-0.3702512559302985
0.45400000000000007	-0.37129850849764084
0.45500000000000007	-0.3723455417026842
0.45600000000000007	-0.3733923571373837
0.4570000000000001	-0.374438956377703
0.4580000000000001	-0.37548534098382175
0.4590000000000001	-0.3765315125003391
0.45999999999999996	-0.37757747245647555
0.46099999999999997	-0.3786232223662701
0.46199999999999997	-0.3796687637287748
0.46299999999999997	-0.3807140980282463
0.46399999999999997	-0.3817592267343345
0.46499999999999997	-0.3828041513022677
0.46599999999999997	-0.38384887317303557
0.46699999999999997	-0.38489339377356857
0.46799999999999997	-0.3859377145169152
0.469	-0.38698183680241605
0.47	-0.38802576201587535
0.471	-0.3890694915297298
0.472	-0.39011302670321485
0.473	-0.39115636888252847
0.474	-0.3921995194009924
0.475	-0.39324247957921077
0.476	-0.3942852507252266
0.477	-0.39532783413467576
0.478	-0.39637023109093855
0.479	-0.3974124428652892
0.48	-0.3984544707170428
0.481	-0.39949631589370055
0.482	-0.4005379796310923
0.483	-0.401579463153517
0.484	-0.4026207676738818
0.485	-0.40366189439383815
0.486	-0.4047028445039165
0.487	-0.40574361918365853
0.488	-0.40678421960174793
0.489	-0.4078246469161392
0.49	-0.4088649022741842
0.491	-0.409904986812757
0.492	-0.4109449016583775
0.493	-0.41198464792733225
0.494	-0.4130242267257942
0.495	-0.4140636391499409
0.496	-0.41510288628607006
0.497	-0.4161419692107148
0.498	-0.41718088899075606
0.499	-0.41821964668353384
0.5	-0.4192582433369575
0.5010000000000001	-0.42029667998961323
0.502	-0.42133495767087065
0.5030000000000001	-0.4223730774009893
0.504	-0.42341104019121983
0.5050000000000001	-0.4244488470439091
0.506	-0.4254864989525984
0.5070000000000001	-0.4265239969021246
0.508	-0.427561341868717
0.5090000000000001	-0.42859853482009524
0.51	-0.42963557671556263
0.5110000000000001	-0.43067246850610286
0.512	-0.4317092111344698
0.5130000000000001	-0.4327458055352816
0.514	-0.4337822526351085
0.5150000000000001	-0.434818553352564
0.516	-0.43585470859839065
0.5170000000000001	-0.4368907192755484
0.518	-0.43792658627929815
0.5190000000000001	-0.4389623104972881
0.52	-0.4399978928096346
0.5210000000000001	-0.4410333340890062
0.522	-0.44206863520070294
0.5230000000000001	-0.44310379700273766
0.524	-0.44413882034591307
0.5249999999999999	-0.445173706073901
0.526	-0.44620845502331863
0.5269999999999999	-0.44724306802380326
0.528	-0.44827754589808855
0.5289999999999999	-0.44931188946207656
0.53	-0.4503460995249124
0.5309999999999999	-0.45138017688905374
0.532	-0.452414122350344
0.5329999999999999	-0.45344793669808015
0.534	-0.4544816207150836
0.5349999999999999	-0.4555151751777667
0.536	-0.4565486008562012
0.5369999999999999	-0.4575818985141839
0.538	-0.45861506890930287
0.5389999999999999	-0.4596481127930009
0.54	-0.4606810309106412
0.5409999999999999	-0.46171382400156835
0.542	-0.4627464927991728
0.5429999999999999	-0.4637790380309499
0.544	-0.4648114604185629
0.5449999999999999	-0.4658437606779009
0.546	-0.4668759395191398
0.5469999999999999	-0.4679079976467988
0.548	-0.46893993575980014
0.5489999999999999	-0.46997175455152407
0.55	-0.4710034547098668
0.5509999999999999	-0.47203503691729476
0.552	-0.4730665018509004
0.5529999999999999	-0.4740978501824555
0.554	-0.47512908257846587
0.5549999999999999	-0.4761601997002225
0.556	-0.4771912022038559
0.5569999999999999	-0.47822209074038535
0.558	-0.47925286595577216
0.5589999999999999	-0.48028352849096767
0.56	-0.48131407898196504
0.5609999999999999	-0.4823445180598467
0.562	-0.4833748463508341
0.563	-0.48440506447633436
0.5640000000000001	-0.4854351730529892
0.565	-0.48646517269271994
0.5660000000000001	-0.4874950640027752
0.567	-0.48852484758577547
0.5680000000000001	-0.489554524039759
0.569	-0.4905840939582256
0.5700000000000001	-0.49161355793018163
0.571	-0.4926429165401821
0.5720000000000001	-0.49367217036837574
0.573	-0.49470131999054495
0.5740000000000001	-0.4957303659781501
0.575	-0.4967593088983695
0.5760000000000001	-0.4977881493141411
0.577	-0.4988168877842025
0.5780000000000001	-0.4998455248631321
0.579	-0.5008740611013868
0.5800000000000001	-0.5019024970453432
0.581	-0.5029308332373346
0.5820000000000001	-0.5039590702156905
0.583	-0.5049872085147731
0.5840000000000001	-0.5060152486650158
0.585	-0.5070431911929592
0.5860000000000001	-0.5080710366212886
0.587	-0.5090987854688687
0.5880000000000001	-0.5101264382507809
0.589	-0.5111539954783566
0.5900000000000001	-0.5121814576592142
0.591	-0.5132088252972914
0.5920000000000001	-0.5142360988928811
0.593	-0.5152632789426639
0.5940000000000001	-0.5162903659397419
0.595	-0.517317360373671
0.5960000000000001	-0.518344262730495
0.597	-0.5193710734927754
0.5980000000000001	-0.5203977931396259
0.599	-0.521424422146741
0.6000000000000001	-0.5224509609864296
0.601	-0.5234774101276447
0.6020000000000001	-0.5245037700360136
0.603	-0.525530041173868
0.6040000000000001	-0.5265562240002751
0.605	-0.5275823189710647
0.6060000000000001	-0.5286083265388606
0.607	-0.5296342471531073
0.6080000000000001	-0.5306600812601007
0.609	-0.5316858293030138
0.6100000000000001	-0.5327114917219273
0.611	-0.5337370689538539
0.6120000000000001	-0.534762561432769
0.613	-0.5357879695896346
0.6140000000000001	-0.5368132938524284
0.615	-0.5378385346461683
0.6160000000000001	-0.5388636923929395
0.617	-0.5398887675119199
0.6180000000000001	-0.5409137604194068
0.619	-0.541938671528839
0.6200000000000001	-0.5429635012508265
0.621	-0.5439882499931706
0.6220000000000001	-0.5450129181608916
0.623	-0.5460375061562511
0.6240000000000001	-0.547062014378777
0.625	-0.5480864432252865
0.6260000000000001	-0.5491107930899104
0.627	-0.5501350643641145
0.6280000000000001	-0.5511592574367254
0.629	-0.5521833726939502
0.6300000000000001	-0.5532074105194011
0.631	-0.554231371294116
0.6320000000000001	-0.5552552553965825
0.633	-0.5562790632027572
0.6340000000000001	-0.5573027950860898
0.635	-0.5583264514175417
0.6360000000000001	-0.55935003256561
0.637	-0.5603735388963456
0.6380000000000001	-0.5613969707733764
0.639	-0.562420328557925
0.6400000000000001	-0.563443612608832
0.641	-0.5644668232825731
0.6420000000000001	-0.5654899609332815
0.643	-0.5665130259127651
0.6440000000000001	-0.5675360185705283
0.645	-0.5685589392537886
0.6460000000000001	-0.5695817883074987
0.647	-0.5706045660743624
0.6480000000000001	-0.571627272894855
0.649	-0.5726499091072412
0.6500000000000001	-0.5736724750475939
0.651	-0.5746949710498108
0.6520000000000001	-0.5757173974456344
0.653	-0.5767397545646679
0.6539999999999999	-0.5777620427343937
0.655	-0.578784262280191
0.6559999999999999	-0.5798064135253516
0.657	-0.5808284967910987
0.6579999999999999	-0.5818505123966025
0.659	-0.5828724606589974
0.6599999999999999	-0.5838943418933984
0.661	-0.5849161564129175
0.6619999999999999	-0.5859379045286797
0.663	-0.5869595865498398
0.6639999999999999	-0.5879812027835964
0.665	-0.5890027535352107
0.6659999999999999	-0.5900242391080184
0.667	-0.5910456598034485
0.6679999999999999	-0.5920670159210359
0.669	-0.5930883077584387
0.6699999999999999	-0.594109535611451
0.671	-0.59513069977402
0.6719999999999999	-0.5961518005382584
0.673	-0.5971728381944613
0.6739999999999999	-0.598193813031118
0.675	-0.5992147253349289
0.6759999999999999	-0.6002355753908173
0.677	-0.6012563634819452
0.6779999999999999	-0.6022770898897256
0.679	-0.6032977548938381
0.6799999999999999	-0.60431835877224
0.681	-0.6053389018011824
0.6819999999999999	-0.6063593842552213
0.683	-0.6073798064072327
0.6839999999999999	-0.6084001685284235
0.685	-0.609420470888347
0.6859999999999999	-0.6104407137549135
0.687	-0.6114608973944047
0.688	-0.6124810220714842
0.6890000000000001	-0.6135010880492133
0.69	-0.6145210955890594
0.6910000000000001	-0.6155410449509113
0.692	-0.61656093639309
0.6930000000000001	-0.6175807701723607
0.694	-0.6186005465439449
0.6950000000000001	-0.6196202657615328
0.696	-0.6206399280772934
0.6970000000000001	-0.621659533741888
0.698	-0.6226790830044797
0.6990000000000001	-0.6236985761127471
0.7	-0.6247180133128931
0.7010000000000001	-0.6257373948496574
0.702	-0.6267567209663276
0.7030000000000001	-0.6277759919047496
0.704	-0.6287952079053387
0.7050000000000001	-0.6298143692070908
0.706	-0.6308334760475915
0.7070000000000001	-0.6318525286630292
0.708	-0.6328715272882026
0.7090000000000001	-0.6338904721565337
0.71	-0.6349093635000762
0.7110000000000001	-0.6359282015495269
0.712	-0.6369469865342343
0.7130000000000001	-0.6379657186822112
0.714	-0.6389843982201409
0.7150000000000001	-0.6400030253733908
0.716	-0.6410216003660192
0.7170000000000001	-0.6420401234207869
0.718	-0.6430585947591649
0.7190000000000001	-0.6440770146013464
0.72	-0.6450953831662529
0.7210000000000001	-0.6461137006715472
0.722	-0.6471319673336386
0.7230000000000001	-0.648150183367696
0.724	-0.6491683489876536
0.7250000000000001	-0.6501864644062225
0.726	-0.6512045298348973
0.7270000000000001	-0.652222545483967
0.728	-0.6532405115625217
0.7290000000000001	-0.6542584282784635
0.73	-0.6552762958385128
0.7310000000000001	-0.6562941144482186
0.732	-0.6573118843119656
0.7330000000000001	-0.6583296056329839
0.734	-0.6593472786133558
0.7350000000000001	-0.6603649034540258
0.736	-0.6613824803548058
0.7370000000000001	-0.6624000095143872
0.738	-0.6634174911303454
0.7390000000000001	-0.6644349253991496
0.74	-0.66545231251617
0.7410000000000001	-0.6664696526756857
0.742	-0.6674869460708925
0.7430000000000001	-0.6685041928939108
0.744	-0.6695213933357922
0.7450000000000001	-0.6705385475865286
0.746	-0.6715556558350582
0.7470000000000001	-0.6725727182692739
0.748	-0.6735897350760296
0.7490000000000001	-0.674606706441149
0.75	-0.6756236325494309
0.7510000000000001	-0.6766405135846585
0.752	-0.6776573497296041
0.7530000000000001	-0.678674141166039
0.754	-0.679690888074737
0.7550000000000001	-0.6807075906354847
0.756	-0.6817242490270856
0.7570000000000001	-0.6827408634273695
0.758	-0.6837574340131962
0.7590000000000001	-0.6847739609604655
0.76	-0.6857904444441207
0.7610000000000001	-0.686806884638158
0.762	-0.6878232817156302
0.7630000000000001	-0.6888396358486557
0.764	-0.6898559472084234
0.7650000000000001	-0.6908722159651995
0.766	-0.6918884422883336
0.7670000000000001	-0.6929046263462657
0.768	-0.6939207683065307
0.7690000000000001	-0.6949368683357668
0.77	-0.69595292659972
0.7710000000000001	-0.6969689432632504
0.772	-0.6979849184903386
0.7730000000000001	-0.6990008524440914
0.774	-0.7000167452867474
0.7750000000000001	-0.701032597179684
0.776	-0.7020484082834214
0.7770000000000001	-0.7030641787576302
0.778	-0.7040799087611351
0.7790000000000001	-0.7050955984519232
0.78	-0.7061112479871468
0.7809999999999999	-0.7071268575231306
0.782	-0.7081424272153778
0.7829999999999999	-0.7091579572185731
0.784	-0.7101734476865911
0.7849999999999999	-0.7111888987724995
0.786	-0.7122043106285654
0.7869999999999999	-0.7132196834062605
0.788	-0.7142350172562668
0.7889999999999999	-0.7152503123284801
0.79	-0.7162655687720176
0.7909999999999999	-0.7172807867352211
0.792	-0.7182959663656634
0.7929999999999999	-0.719311107810152
0.794	-0.7203262112147357
0.7949999999999999	-0.7213412767247083
0.796	-0.7223563044846143
0.7969999999999999	-0.7233712946382529
0.798	-0.7243862473286844
0.7989999999999999	-0.7254011626982328
0.8	-0.7264160408884935
0.8009999999999999	-0.7274308820403346
0.802	-0.7284456862939046
0.8029999999999999	-0.7294604537886354
0.804	-0.7304751846632478
0.8049999999999999	-0.7314898790557547
0.806	-0.7325045371034679
0.8069999999999999	-0.7335191589430003
0.808	-0.7345337447102722
0.8089999999999999	-0.7355482945405145
0.81	-0.7365628085682739
0.8109999999999999	-0.7375772869274168
0.812	-0.7385917297511341
0.813	-0.7396061371719448
0.8140000000000001	-0.7406205093217015
0.815	-0.7416348463315929
0.8160000000000001	-0.7426491483321502
0.817	-0.7436634154532488
0.8180000000000001	-0.7446776478241147
0.819	-0.7456918455733271
0.8200000000000001	-0.7467060088288238
0.821	-0.7477201377179031
0.8220000000000001	-0.7487342323672309
0.823	-0.7497482929028418
0.8240000000000001	-0.7507623194501449
0.825	-0.7517763121339269
0.8260000000000001	-0.7527902710783563
0.827	-0.7538041964069866
0.8280000000000001	-0.754818088242762
0.829	-0.7558319467080186
0.8300000000000001	-0.756845771924491
0.831	-0.7578595640133128
0.8320000000000001	-0.7588733230950238
0.833	-0.7598870492895708
0.8340000000000001	-0.7609007427163134
0.835	-0.7619144034940261
0.8360000000000001	-0.7629280317409031
0.837	-0.7639416275745605
0.8380000000000001	-0.764955191112042
0.839	-0.76596872246982
0.8400000000000001	-0.7669822217638007
0.841	-0.7679956891093273
0.8420000000000001	-0.769009124621183
0.843	-0.770022528413595
0.8440000000000001	-0.7710359006002377
0.845	-0.7720492412942355
0.8460000000000001	-0.7730625506081673
0.847	-0.7740758286540688
0.8480000000000001	-0.7750890755434368
0.849	-0.7761022913872309
0.8500000000000001	-0.7771154762958787
0.851	-0.7781286303792778
0.8520000000000001	-0.7791417537467993
0.853	-0.7801548465072907
0.8540000000000001	-0.7811679087690802
0.855	-0.7821809406399776
0.8560000000000001	-0.7831939422272804
0.857	-0.7842069136377741
0.8580000000000001	-0.7852198549777374
0.859	-0.7862327663529434
0.8600000000000001	-0.7872456478686645
0.861	-0.7882584996296736
0.8620000000000001	-0.7892713217402489
0.863	-0.790284114304175
0.8640000000000001	-0.7912968774247476
0.865	-0.7923096112047746
0.8660000000000001	-0.7933223157465809
0.867	-0.7943349911520097
0.8680000000000001	-0.7953476375224264
0.869	-0.7963602549587209
0.8700000000000001	-0.7973728435613108
0.871	-0.7983854034301432
0.8720000000000001	-0.7993979346646994
0.873	-0.8004104373639953
0.8740000000000001	-0.8014229116265864
0.875	-0.8024353575505683
0.8760000000000001	-0.8034477752335819
0.877	-0.8044601647728131
0.8780000000000001	-0.8054725262649989
0.879	-0.8064848598064263
0.8800000000000001	-0.8074971654929386
0.881	-0.8085094434199348
0.8820000000000001	-0.8095216936823746
0.883	-0.8105339163747796
0.8840000000000001	-0.8115461115912361
0.885	-0.8125582794253978
0.8860000000000001	-0.8135704199704892
0.887	-0.8145825333193053
0.8880000000000001	-0.8155946195642176
0.889	-0.8166066787971742
0.8900000000000001	-0.8176187111097033
0.891	-0.8186307165929148
0.8920000000000001	-0.8196426953375034
0.893	-0.8206546474337508
0.8940000000000001	-0.8216665729715282
0.895	-0.8226784720402982
0.8960000000000001	-0.8236903447291177
0.897	-0.8247021911266399
0.8980000000000001	-0.8257140113211165
0.899	-0.8267258054004003
0.9000000000000001	0
0.901	-0.09995996780770611
0.9020000000000001	-0.09991987045928852
0.903	-0.09987970977233829
0.9040000000000001	-0.09983947563618756
0.905	-0.09979917879446987
0.9060000000000001	-0.09975880912161017
0.907	-0.0997183654251046
0.9079999999999999	-0.09967785246508143
0.909	-0.09963726605305112
0.9099999999999999	-0.09959660795290048
0.911	-0.09955586799936356
0.9119999999999999	-0.09951505390019477
0.913	-0.09947416441395163
0.9139999999999999	-0.09943318934980638
0.915	-0.09939213638953248
0.9159999999999999	-0.09935100426524102
0.917	-0.09930978275920488
0.9179999999999999	-0.09926848250606923
0.919	-0.09922709326940904
0.9199999999999999	-0.09918561374389334
0.921	-0.09914405155513784
0.9219999999999999	-0.09910239345719951
0.923	-0.0990606470556692
0.9239999999999999	-0.09901880802494922
0.925	-0.09897687500923347
0.9259999999999999	-0.09893484962233323
0.927	-0.09889272154634732
0.9279999999999999	-0.09885049833379433
0.929	-0.0988081785853403
0.9299999999999999	-0.098765751949621
0.931	-0.09872322594512362
0.9319999999999999	-0.09868059913793736
0.933	-0.09863786114152884
0.9339999999999999	-0.09859502241887697
0.935	-0.09855207255902254
0.9359999999999999	-0.0985090100791961
0.937	-0.09846584242458878
0.938	-0.09842255616583984
0.9390000000000001	-0.09837915872206793
0.94	-0.09833564557809638
0.9410000000000001	-0.09829201518539943
0.942	-0.098248268961874
0.9430000000000001	-0.09820439639045553
0.944	-0.09816040482120769
0.9450000000000001	-0.09811629264899402
0.946	-0.09807204931324698
0.9470000000000001	-0.09802768211980517
0.948	-0.09798318941858764
0.9490000000000001	-0.09793856060333717
0.95	-0.09789380591368779
0.9510000000000001	-0.09784891471165746
0.952	-0.09780388528370221
0.9530000000000001	-0.09775872484045411
0.954	-0.0977134197141245
0.9550000000000001	-0.0976679770814739
0.956	-0.09762239218098312
0.9570000000000001	-0.09757666321372227
0.958	-0.09753079134306031
0.9590000000000001	-0.09748476579320897
0.96	-0.09743859365124141
0.9610000000000001	-0.09739227304469544
0.962	-0.09734579314126268
0.9630000000000001	-0.09729916097055646
0.964	-0.09725237460170089
0.9650000000000001	-0.09720542314300307
0.966	-0.09715831654393359
0.9670000000000001	-0.09711104387154279
0.968	-0.09706360311242701
0.9690000000000001	-0.09701600117237597
0.97	-0.09696822407369732
0.9710000000000001	-0.09692027867808939
0.972	-0.09687215990372122
0.9730000000000001	-0.09682386562601142
0.974	-0.09677539667723423
0.9750000000000001	-0.096726741944972
0.976	-0.09667790817402766
0.9770000000000001	-0.09662889314392764
0.978	-0.09657968566850395
0.9790000000000001	-0.09653029241755817
0.98	-0.09648071109433509
0.9810000000000001	-0.096430930435083
0.982	-0.09638096001092267
0.9830000000000001	-0.0963307885041389
0.984	-0.09628041351003302
0.9850000000000001	-0.09622984153644332
0.986	-0.09617905820093808
0.9870000000000001	-0.0961280699535676
0.988	-0.09607687129380738
0.9890000000000001	-0.09602545967119802
0.99	-0.09597383548481897
0.9910000000000001	-0.09592198718159217
0.992	-0.09586992105805381
0.9930000000000001	-0.09581763443770663
0.994	-0.0957651156704471
0.9950000000000001	-0.09571237095407437
0.996	-0.09565939751160624
0.9970000000000001	-0.09560618359067119
0.998	-0.09555273826521216
0.9990000000000001	-0.09549904971160439
1.	-0.09544511501033215
1.0010000000000001	-0.09539094014532967
1.002	-0.09533651020098555
1.0030000000000001	-0.09528183108471122
1.004	-0.09522689674367957
1.0050000000000001	-0.09517170406527597
1.006	-0.09511625287636338
1.0070000000000001	-0.09506053104137457
1.008	-0.09500454426387295
1.0090000000000001	-0.09494828926368104
1.01	-0.09489175377608516
1.0110000000000001	-0.09483494337311127
1.012	-0.0947778546406024
1.0130000000000001	-0.09472047517737048
1.014	-0.09466281339664784
1.0150000000000001	-0.09460485680194797
1.016	-0.09454660178848195
1.0170000000000001	-0.09448805364222723
1.018	-0.0944291967366584
1.0190000000000001	-0.09437003625502571
1.02	-0.09431056540681082
1.0210000000000001	-0.0942507803278696
1.022	-0.09419068007939391
1.0230000000000001	-0.09413025174569034
1.024	-0.09406950023541283
1.0250000000000001	-0.09400842145836208
1.026	-0.09394700232434516
1.0270000000000001	-0.09388524756410366
1.028	-0.0938231529060296
1.0290000000000001	-0.09376070507494338
1.03	-0.09369791159317042
1.0310000000000001	-0.09363475905600627
1.032	-0.09357124293273333
1.0330000000000001	-0.09350736756527667
1.034	-0.09344311636450664
1.0350000000000001	-0.09337849353208583
1.036	-0.0933134912764717
1.037	-0.09324810471259948
1.038	-0.09318233186036995
1.039	-0.09311615874193624
1.04	-0.09304958918243811
1.041	-0.09298261798628094
1.042	-0.0929152309354686
1.043	-0.09284743459020683
1.044	-0.09277921456390414
1.045	-0.09271056532368815
1.046	-0.09264149018856127
1.047	-0.09257197152518293
1.048	-0.09250201246917888
1.049	-0.09243160414059237
1.05	-0.09236074054299892
1.051	-0.0922894185614076
1.052	-0.09221762305894443
1.053	-0.09214535667696455
1.054	-0.09207261301068859
1.055	-0.09199937660687163
1.056	-0.09192564978350082
1.057	-0.09185142580524297
1.058	-0.09177668888092039
1.059	-0.09170144396323776
1.06	-0.0916256750228619
1.061	-0.09154937484800851
1.062	-0.09147254504162072
1.063	-0.09139516621615473
1.064	-0.09131723971385464
1.065	-0.09123875482113641
1.066	-0.09115970366660231
1.067	-0.0910800812178052
1.068	-0.09099987037675628
1.069	-0.09091907177882241
1.07	-0.09083767696711109
1.071	-0.09075566838884064
1.072	-0.09067304621370065
1.073	-0.09058980150791207
1.074	-0.09050591623027282
1.075	-0.09042139303040209
1.076	-0.09033621352129106
1.077	-0.09025036807729969
1.078	-0.09016385582970066
1.079	-0.09007665485976402
1.08	-0.08998876391727584
1.081	-0.08990016963310299
1.082	-0.08981086141532502
1.083	-0.08972083144404452
1.084	-0.08963005976487426
1.085	-0.08953854408574191
1.086	-0.08944627294909924
1.087	-0.08935322572604787
1.088	-0.08925939943235983
1.089	-0.08916478190012311
1.09	-0.08906935177127329
1.091	-0.08897310829323501
1.092	-0.08887602958876917
1.093	-0.08877810245116513
1.094	-0.0886793223368707
1.095	-0.08857966355555225
1.096	-0.08847912098547162
1.097	-0.08837767728278778
1.098	-0.08827531777429276
1.099	-0.08817203044869859
1.1	-0.08806779104645779
1.101	-0.08796259285275254
1.102	-0.08785641986574233
1.103	-0.08774924678655682
1.104	-0.08764106583102316
1.105	-0.08753185989684065
1.106	-0.08742160255245257
1.107	-0.08731028782783934
1.108	-0.08719788847930876
1.109	-0.08708438577942235
1.11	-0.08696976950413271
1.111	-0.08685400811711608
1.112	-0.08673709047917688
1.113	-0.08661899305131349
1.114	-0.08649969478094977
1.115	-0.0863791770864284
1.116	-0.08625740893973721
1.117	-0.08613437665208457
1.118	-0.08601005703440245
1.119	-0.08588441737924013
1.12	-0.08575744226402415
1.121	-0.08562910670937351
1.122	-0.08549937615869974
1.123	-0.08536823625929646
1.124	-0.08523565111696518
1.125	-0.08510159307529608
1.1260000000000001	-0.08496604269164543
1.127	-0.08482895890977504
1.1280000000000001	-0.08469032075698424
1.129	-0.08455009453430873
1.1300000000000001	-0.08440824868924279
1.131	-0.08426475378604792
1.1320000000000001	-0.08411956757357908
1.133	-0.0839726647552066
1.1340000000000001	-0.08382401013285534
1.135	-0.08367355857159131
1.1360000000000001	-0.08352128178466378
1.137	-0.08336714147264468
1.1380000000000001	-0.08321108928284016
1.139	-0.0830530965690981
1.1400000000000001	-0.08289311262401111
1.141	-0.08273109443454008
1.1420000000000001	-0.08256700663303862
1.143	-0.08240079164354253
1.1440000000000001	-0.0822324113510775
1.145	-0.08206181426245118
1.1460000000000001	-0.08188895034788479
1.147	-0.0817137709784308
1.1480000000000001	-0.08153621395898991
1.149	-0.08135623326136243
1.1500000000000001	-0.0811737721292225
1.151	-0.08098876300128222
1.1520000000000001	-0.08080115425239387
1.153	-0.08061088328603927
1.1540000000000001	-0.08041787644419096
1.155	-0.08022207871445897
1.1560000000000001	-0.0800234119062766
1.157	-0.07982180434691366
1.1580000000000001	-0.07961719076901086
1.159	-0.07940948238920842
1.1600000000000001	-0.07919860850528981
1.161	-0.07898448357995735
1.1620000000000001	-0.0787670220002028
1.163	-0.07854613792679532
1.1640000000000001	-0.07832173023323774
1.165	-0.07809371213811689
1.166	-0.07786198420217816
1.167	-0.07762643413577952
1.168	-0.07738696639602938
1.169	-0.0771434602446972
1.17	-0.07689579931693857
1.171	-0.07664387137171458
1.172	-0.07638753822257072
1.173	-0.07612667717520072
1.174	-0.07586114793879517
1.175	-0.0755908071989091
1.176	-0.075315508265001
1.177	-0.07503508579046048
1.178	-0.07474938516734952
1.179	-0.0744582352652885
1.18	-0.07416144795799595
1.181	-0.073858844434183
1.182	-0.07355022782281462
1.183	-0.07323538259489148
1.184	-0.07291410371735174
1.185	-0.07258615422601156
1.186	-0.07225129426286836
1.187	-0.07190928024330323
1.188	-0.0715598341457866
1.189	-0.07120268424360177
1.19	-0.07083753123771808
1.191	-0.07046406196955268
1.192	-0.07008194811645163
1.193	-0.06969082985585962
1.194	-0.06929034408675605
1.195	-0.06888009586199084
1.196	-0.06845965645677521
1.197	-0.06802858804874923
1.198	-0.06758641451487968
1.199	-0.06713261877833387
1.2	-0.06666666964689894
1.201	-0.06618797800419829
1.202	-0.06569591671041097
1.203	-0.06518982576494436
1.204	-0.06466898031221868
1.205	-0.06413260335049897
1.206	-0.06357985539057043
1.207	-0.06300982745871675
1.208	-0.062421533074365376
1.209	-0.06181389901386125
1.21	-0.06118575462961395
1.211	-0.060535819440339145
1.212	-0.059862688639797046
1.213	-0.05916481608344948
1.214	-0.05844049841289878
1.215	-0.057687830110698224
1.216	-0.05690471709089895
1.217	-0.05608880435738839
1.218	-0.055237434212586756
1.219	-0.054347632993868134
1.22	-0.05341600561630622
1.221	-0.0524386775389829
1.222	-0.0514111905676351
1.223	-0.05032837487219188
1.224	-0.04918418282276682
1.225	-0.047971469785161425
1.226	-0.04668169967426894
1.227	-0.045304541192644265
1.228	-0.04382730083331565
1.229	-0.04223410422607543
1.23	-0.04050467886689568
1.231	-0.038612437077673256
1.232	-0.03652142917923773
1.233	-0.034180956633593995
1.234	-0.031515545827138336
1.235	-0.02840405185721684
1.236	-0.024628466962463236
1.237	-0.01971226921483682
1.238	-0.01202949998336833
1.239	-0.007199516205563932
1.24	-0.012944305935887308
1.241	-0.017049792274397124
1.242	-0.02048704319167433
1.243	-0.023534420701799
1.244	-0.02631863760869775
1.245	-0.02891004618990154
1.246	-0.031352494763568314
1.247	-0.03367548950420624
1.248	-0.035900004349444584
1.249	-0.0380415763014949
1.25	-0.04011209179843592
1.2510000000000001	-0.042120882989580215
1.252	-0.04407543414422165
1.2530000000000001	-0.04598185529862838
1.254	-0.04784521050512949
1.2550000000000001	-0.04966975175817812
1.256	-0.051459089736759805
1.2570000000000001	-0.053216321039143616
1.258	-0.05494412473186619
1.2590000000000001	-0.05664483679604132
1.26	-0.0583205083541105
1.2610000000000001	-0.05997295179503884
1.262	-0.06160377773495873
1.2630000000000001	-0.06321442494359722
1.264	-0.06480618480539448
1.2650000000000001	-0.06638022148688917
1.266	-0.06793758869633484
1.2670000000000001	-0.06947924371334996
1.268	-0.07100605921267363
1.2690000000000001	-0.07251883329127425
1.27	-0.074018298021267
1.2710000000000001	-0.0755051267849155
1.272	-0.0769799405969537
1.2730000000000001	-0.07844331357984935
1.274	-0.0798957777265388
1.2750000000000001	-0.08133782706065043
1.276	-0.0827699212847061
1.2770000000000001	-0.08419248899117786
1.278	-0.0856059304986634
1.2790000000000001	-0.08701062036525434
1.28	-0.08840690962282015
1.2810000000000001	-0.08979512776912013
1.282	-0.09117558454901444
1.2830000000000001	-0.09254857155139799
1.284	-0.09391436364458598
1.2850000000000001	-0.09527322026966192
1.286	-0.09662538660855419
1.2870000000000001	-0.09797109464134258
1.288	-0.09931056410533232
1.2890000000000001	-0.10064400336681295
1.29	-0.10197161021499712
1.2910000000000001	-0.10329357258645232
1.292	-0.10461006922730043
1.293	-0.10592127029958813
1.294	-0.10722733793745484
1.295	-0.10852842675807953
1.296	-0.10982468433181061
1.297	-0.11111625161537812
1.298	-0.11240326335167171
1.299	-0.11368584843916589
1.3	-0.1149641302737662
1.301	-0.11623822706553373
1.302	-0.11750825213251215
1.303	-0.11877431417363445
1.304	-0.12003651752250243
1.305	-0.12129496238364201
1.306	-0.12254974505269346
1.307	-0.12380095812183857
1.308	-0.125048690671663
1.309	-0.12629302845052054
1.31	-0.12753405404238344
1.311	-0.12877184702406066
1.312	-0.13000648411260013
1.313	-0.13123803930360184
1.314	-0.13246658400112576
1.315	-0.13369218713979758
1.316	-0.13491491529968583
1.317	-0.1361348328144542
1.318	-0.1373520018732724
1.319	-0.13856648261690982
1.32	-0.13977833322841746
1.321	-0.14098761001875965
1.322	-0.14219436750773953
1.323	-0.14339865850052125
1.324	-0.14460053416004615
1.325	-0.14580004407560004
1.326	-0.14699723632778308
1.327	-0.14819215755010473
1.328	-0.14938485298742044
1.329	-0.15057536655139703
1.33	-0.15176374087319772
1.331	-0.15295001735354463
1.332	-0.15413423621032613
1.333	-0.15531643652388327
1.334	-0.1564966562801215
1.335	-0.1576749324115651
1.336	-0.1588513008364783
1.337	-0.16002579649615817
1.338	-0.1611984533905071
1.339	-0.16236930461197366
1.34	-0.16353838237795987
1.341	-0.16470571806177053
1.342	-0.16587134222219008
1.343	-0.16703528463175432
1.344	-0.16819757430379323
1.345	-0.16935823951830037
1.346	-0.1705173078467002
1.347	-0.17167480617555958
1.348	-0.1728307607293077
1.349	-0.17398519709200427
1.35	-0.1751381402282139
1.351	-0.17628961450302177
1.352	-0.17743964370124077
1.353	-0.17858825104584242
1.354	-0.17973545921565737
1.355	-0.18088129036237038
1.356	-0.1820257661268543
1.357	-0.18316890765486477
1.358	-0.18431073561213251
1.359	-0.1854512701988755
1.36	-0.1865905311637644
1.361	-0.18772853781735757
1.362	-0.1888653090450396
1.363	-0.19000086331947538
1.364	-0.19113521871261166
1.365	-0.192268392907236
1.366	-0.19340040320812174
1.367	-0.19453126655276953
1.368	-0.19566099952176857
1.369	-0.19678961834878858
1.37	-0.19791713893022497
1.371	-0.199043576834503
1.372	-0.2001689473110649
1.373	-0.2012932652990448
1.374	-0.2024165454356504
1.375	-0.20353880206425856
1.3760000000000001	-0.2046600492422423
1.377	-0.20578030074853204
1.3780000000000001	-0.20689957009093154
1.379	-0.20801787051318782
1.3800000000000001	-0.20913521500183532
1.381	-0.21025161629281294
1.3820000000000001	-0.21136708687787228
1.383	-0.2124816390107774
1.3840000000000001	-0.21359528471330988
1.385	-0.21470803578108166
1.3860000000000001	-0.21581990378916918
1.387	-0.21693090009756727
1.3880000000000001	-0.21804103585647863
1.389	-0.2191503220114374
1.3900000000000001	-0.22025876930827812
1.391	-0.22136638829795174
1.3920000000000001	-0.2224731893411996
1.393	-0.2235791826130826
1.3940000000000001	-0.2246843781073805
1.395	-0.22578878564085622
1.3960000000000001	-0.22689241485739894
1.397	-0.22799527523204177
1.3980000000000001	-0.22909737607486677
1.399	-0.23019872653479367
1.4000000000000001	-0.23129933560326232
1.401	-0.23239921211780756
1.4020000000000001	-0.23349836476553612
1.403	-0.2345968020865008
1.4040000000000001	-0.2356945324769848
1.405	-0.23679156419269046
1.4060000000000001	-0.2378879053518428
1.407	-0.23898356393820439
1.4080000000000001	-0.24007854780401158
1.409	-0.2411728646728257
1.4100000000000001	-0.24226652214231248
1.411	-0.24335952768694125
1.4120000000000001	-0.24445188866061693
1.413	-0.24554361229923694
1.4140000000000001	-0.24663470572318497
1.415	-0.2477251759397553
1.4160000000000001	-0.2488150298455163
1.417	-0.24990427422860995
1.4180000000000001	-0.25099291577099486
1.419	-0.2520809610506273
1.42	-0.25316841654359035
1.421	-0.25425528862616675
1.422	-0.2553415835768579
1.423	-0.2564273075783555
1.424	-0.25751246671945965
1.425	-0.25859706699695256
1.426	-0.25968111431742225
1.427	-0.26076461449904464
1.428	-0.26184757327331887
1.429	-0.2629299962867626
1.43	-0.2640118891025629
1.431	-0.2650932572021916
1.432	-0.26617410598697666
1.433	-0.2672544407796401
1.434	-0.2683342668257964
1.435	-0.2694135892954171
1.436	-0.27049241328425877
1.437	-0.2715707438152607
1.438	-0.27264858583990526
1.439	-0.27372594423955177
1.44	-0.27480282382673404
1.441	-0.2758792293464334
1.442	-0.27695516547731736
1.443	-0.27803063683295415
1.444	-0.27910564796299697
1.445	-0.2801802033543428
1.446	-0.28125430743226343
1.447	-0.28232796456151465
1.448	-0.28340117904741524
1.449	-0.2844739551369077
1.45	-0.285546297019591
1.451	-0.2866182088287337
1.452	-0.2876896946422618
1.453	-0.2887607584837294
1.454	-0.2898314043232625
1.455	-0.2909016360784884
1.456	-0.2919714576154396
1.457	-0.2930408727494431
1.458	-0.2941098852459866
1.459	-0.29517849882156943
1.46	-0.2962467171445336
1.461	-0.2973145438358782
1.462	-0.29838198247005554
1.463	-0.29944903657575334
1.464	-0.30051570963665636
1.465	-0.30158200509219696
1.466	-0.3026479263382864
1.467	-0.3037134767280335
1.468	-0.30477865957244654
1.469	-0.30584347814112406
1.47	-0.30690793566292685
1.471	-0.3079720353266418
1.472	-0.30903578028162726
1.473	-0.31009917363845013
1.474	-0.31116221846950576
1.475	-0.3122249178096295
1.476	-0.31328727465669326
1.477	-0.3143492919721923
1.478	-0.31541097268181795
1.479	-0.3164723196760233
1.48	-0.3175333358105726
1.481	-0.3185940239070847
1.482	-0.31965438675356284
1.483	-0.32071442710491604
1.484	-0.321774147683469
1.485	-0.32283355117946444
1.486	-0.3238926402515524
1.487	-0.3249514175272748
1.488	-0.3260098856035359
1.489	-0.3270680470470688
1.49	-0.3281259043948884
1.491	-0.3291834601547404
1.492	-0.330240716805538
1.493	-0.3312976767977939
1.494	-0.33235434255404106
1.495	-0.33341071646924914
1.496	-0.33446680091122977
1.497	-0.3355225982210377
1.498	-0.33657811071336186
1.499	-0.33763334067691186
1.5	-0.3386882903747944
1.501	-0.33974296204488696
1.5020000000000002	-0.3407973579002015
1.5030000000000001	-0.3418514801292406
1.504	-0.34290533089635356
1.505	-0.34395891234207904
1.5060000000000002	-0.3450122265834854
1.5070000000000001	-0.34606527571450285
1.508	-0.34711806180625404
1.509	-0.3481705869073733
1.5100000000000002	-0.34922285304432443
1.5110000000000001	-0.3502748622217099
1.512	-0.35132661642257823
1.513	-0.35237811760872284
1.5140000000000002	-0.35342936772097777
1.5150000000000001	-0.354480368679506
1.516	-0.3555311223840866
1.517	-0.3565816307143934
1.5180000000000002	-0.3576318955302716
1.5190000000000001	-0.35868191867200544
1.52	-0.3597317019605884
1.521	-0.3607812471979823
1.5220000000000002	-0.36183055616737547
1.5230000000000001	-0.3628796306334342
1.524	-0.363928472342554
1.525	-0.3649770830231024
1.5260000000000002	-0.36602546438566047
1.5270000000000001	-0.36707361812325817
1.528	-0.36812154591160884
1.529	-0.3691692494093368
1.5300000000000002	-0.3702167302582038
1.5310000000000001	-0.3712639900833281
1.532	-0.37231103049340564
1.533	-0.3733578530809221
1.5340000000000003	-0.3744044594223658
1.5350000000000001	-0.3754508510784318
1.536	-0.3764970295942306
1.537	-0.3775429964994863
1.5380000000000003	-0.37858875330873554
1.5390000000000001	-0.37963430152152033
1.54	-0.3806796426225827
1.541	-0.38172477808205074
1.5420000000000003	-0.3827697093556256
1.5430000000000001	-0.3838144378847628
1.544	-0.3848589650968538
1.545	-0.38590329240540155
1.5460000000000003	-0.38694742121019654
1.5470000000000002	-0.3879913528974853
1.548	-0.38903508884014304
1.549	-0.3900786303978377
1.5499999999999998	-0.39112197891719447
1.5510000000000002	-0.3921651357319573
1.552	-0.3932081021631462
1.553	-0.3942508795192162
1.5539999999999998	-0.39529346909620977
1.5550000000000002	-0.39633587217790894
1.556	-0.397378090035984
1.557	-0.39842012393014237
1.5579999999999998	-0.3994619751082721
1.5590000000000002	-0.40050364480658607
1.56	-0.40154513424976035
1.561	-0.4025864446510756
1.5619999999999998	-0.40362757721255227
1.5630000000000002	-0.40466853312508577
1.564	-0.40570931356857665
1.565	-0.40674991971206526
1.5659999999999998	-0.4077903527138576
1.5670000000000002	-0.40883061372165336
1.568	-0.4098707038726692
1.569	-0.41091062429376485
1.5699999999999998	-0.41195037610156215
1.5710000000000002	-0.41298996040256597
1.572	-0.41402937829328057
1.573	-0.4150686308603281
1.5739999999999998	-0.41610771918056144
1.5750000000000002	-0.41714664432117854
1.576	-0.41818540733983134
1.577	-0.41922400928473835
1.5779999999999998	-0.42026245119479155
1.5790000000000002	-0.4213007340996636
1.58	-0.42233885901991086
1.581	-0.42337682696708057
1.5819999999999999	-0.424414638943811
1.5830000000000002	-0.42545229594393263
1.584	-0.4264897989525667
1.585	-0.4275271489462255
1.5859999999999999	-0.42856434689290707
1.5870000000000002	-0.4296013937521916
1.588	-0.43063829047533414
1.589	-0.4316750380053593
1.5899999999999999	-0.43271163727715145
1.5910000000000002	-0.4337480892175456
1.592	-0.43478439474541486
1.593	-0.43582055477176057
1.5939999999999999	-0.4368565701997974
1.5950000000000002	-0.43789244192503984
1.596	-0.43892817083538394
1.597	-0.43996375781119407
1.5979999999999999	-0.44099920372538265
1.5990000000000002	-0.4420345094434921
1.6	-0.44306967582377277
1.601	-0.4441047037172647
1.6019999999999999	-0.44513959396787367
1.6030000000000002	-0.4461743474124479
1.604	-0.4472089648808532
1.605	-0.4482434471960501
1.6059999999999999	-0.4492777951741645
1.6070000000000002	-0.4503120096245633
1.608	-0.4513460913499232
1.609	-0.4523800411463043
1.6099999999999999	-0.45341385980321863
1.6110000000000002	-0.4544475481037003
1.612	-0.4554811068243709
1.613	-0.45651453673551057
1.6139999999999999	-0.4575478386011222
1.6150000000000002	-0.4585810131789972
1.616	-0.4596140612207797
1.617	-0.4606469834720325
1.6179999999999999	-0.4616797806722976
1.6190000000000002	-0.4627124535551608
1.62	-0.46374500284831066
1.621	-0.46477742927360133
1.6219999999999999	-0.46580973354711186
1.6230000000000002	-0.46684191637920575
1.624	-0.46787397847458695
1.625	-0.4689059205323614
1.626	-0.4699377432460915
1.6270000000000002	-0.4709694473038537
1.6280000000000001	-0.4720010333882915
1.629	-0.47303250217667403
1.63	-0.47406385434094783
1.6310000000000002	-0.4750950905477917
1.6320000000000001	-0.47612621145866696
1.633	-0.47715721772987346
1.634	-0.4781881100125988
1.6350000000000002	-0.47921888895296977
1.6360000000000001	-0.48024955519210194
1.637	-0.48128010936615123
1.638	-0.4823105521063611
1.6390000000000002	-0.4833408840391128
1.6400000000000001	-0.48437110578597115
1.641	-0.4854012179637337
1.642	-0.4864312211844773
1.6430000000000002	-0.4874611160556041
1.6440000000000001	-0.48849090317988547
1.645	-0.48952058315551034
1.646	-0.4905501565761278
1.6470000000000002	-0.4915796240308915
1.6480000000000001	-0.4926089861045022
1.649	-0.4936382433772532
1.65	-0.49466739642507035
1.6510000000000002	-0.4956964458195561
1.6520000000000001	-0.49672539212802863
1.653	-0.4977542359135651
1.654	-0.4987829777350412
1.6550000000000002	-0.49981161814717207
1.6560000000000001	-0.500840157700549
1.657	-0.501868596941683
1.658	-0.5028969364130399
1.6590000000000003	-0.503925176653081
1.6600000000000001	-0.504953318196298
1.661	-0.5059813615732531
1.662	-0.5070093073106154
1.6630000000000003	-0.5080371559311968
1.6640000000000001	-0.5090649079539864
1.665	-0.51009256389419
1.666	-0.5111201242632627
1.6670000000000003	-0.5121475895689442
1.6680000000000001	-0.513174960315293
1.669	-0.5142022370027217
1.67	-0.5152294201280292
1.6710000000000003	-0.5162565101844356
1.6720000000000002	-0.5172835076616129
1.673	-0.5183104130457197
1.674	-0.5193372268194322
1.6750000000000003	-0.5203639494619774
1.6760000000000002	-0.5213905814491615
1.677	-0.5224171232534047
1.678	-0.5234435753437704
1.6789999999999998	-0.5244699381859945
1.6800000000000002	-0.5254962122425181
1.681	-0.526522397972514
1.682	-0.5275484958319188
1.6829999999999998	-0.5285745062734613
1.6840000000000002	-0.5296004297466916
1.685	-0.530626266698007
1.686	-0.5316520175706845
1.6869999999999998	-0.5326776828049051
1.6880000000000002	-0.533703262837784
1.689	-0.534728758103394
1.69	-0.5357541690327975
1.6909999999999998	-0.5367794960540695
1.6920000000000002	-0.5378047395923259
1.693	-0.538829900069747
1.694	-0.5398549779056068
1.6949999999999998	-0.5408799735162968
1.6960000000000002	-0.5419048873153506
1.697	-0.5429297197134694
1.698	-0.543954471118548
1.6989999999999998	-0.5449791419356973
1.7000000000000002	-0.54600373256727
1.701	-0.5470282434128833
1.702	-0.5480526748694433
1.7029999999999998	-0.5490770273311689
1.7040000000000002	-0.5501013011896148
1.705	-0.551125496833692
1.706	-0.5521496146496949
1.7069999999999999	-0.5531736550213207
1.7080000000000002	-0.5541976183296919
1.709	-0.5552215049533793
1.71	-0.5562453152684232
1.7109999999999999	-0.5572690496483549
1.7120000000000002	-0.5582927084642186
1.713	-0.5593162920845911
1.714	-0.5603398008756042
1.7149999999999999	-0.5613632352009648
1.7160000000000002	-0.562386595421976
1.717	-0.5634098818975544
1.718	-0.5644330949842549
1.7189999999999999	-0.5654562350362867
1.7200000000000002	-0.5664793024055352
1.721	-0.567502297441579
1.722	-0.5685252204917116
1.7229999999999999	-0.5695480719009596
1.7240000000000002	-0.5705708520121013
1.725	-0.5715935611656842
1.726	-0.5726161997000462
1.7269999999999999	-0.5736387679513318
1.7280000000000002	-0.5746612662535109
1.729	-0.5756836949383957
1.73	-0.5767060543356601
1.7309999999999999	-0.5777283447728563
1.7320000000000002	-0.5787505665754324
1.733	-0.5797727200667488
1.734	-0.5807948055680963
1.7349999999999999	-0.5818168233987125
1.7360000000000002	-0.5828387738757996
1.737	-0.5838606573145377
1.738	-0.5848824740281049
1.7389999999999999	-0.585904224327692
1.7400000000000002	-0.5869259085225178
1.741	-0.5879475269198454
1.742	-0.5889690798249995
1.7429999999999999	-0.5899905675413792
1.7440000000000002	-0.5910119903704762
1.745	-0.5920333486118874
1.746	-0.5930546425633321
1.7469999999999999	-0.5940758725206663
1.7480000000000002	-0.595097038777898
1.749	-0.5961181416271993
1.75	-0.5971391813589251
1.751	-0.5981601582616246
1.7520000000000002	-0.599181072622057
1.7530000000000001	-0.6002019247252031
1.754	-0.601222714854283
1.755	-0.6022434432907677
1.7560000000000002	-0.6032641103143936
1.7570000000000001	-0.6042847162031741
1.758	-0.6053052612334163
1.759	-0.6063257456797324
1.7600000000000002	-0.6073461698150533
1.7610000000000001	-0.6083665339106406
1.762	-0.6093868382361018
1.763	-0.6104070830594015
1.7640000000000002	-0.6114272686468747
1.7650000000000001	-0.6124473952632384
1.766	-0.6134674631716057
1.767	-0.614487472633497
1.7680000000000002	-0.6155074239088536
1.7690000000000001	-0.6165273172560464
1.77	-0.6175471529318926
1.771	-0.6185669311916646
1.7720000000000002	-0.6195866522891027
1.7730000000000001	-0.6206063164764255
1.774	-0.621625924004344
1.775	-0.6226454751220709
1.7760000000000002	-0.6236649700773331
1.7770000000000001	-0.624684409116382
1.778	-0.6257037924840054
1.779	-0.6267231204235384
1.7800000000000002	-0.6277423931768753
1.7810000000000001	-0.6287616109844769
1.782	-0.6297807740853861
1.783	-0.6307998827172355
1.7840000000000003	-0.6318189371162592
1.7850000000000001	-0.632837937517301
1.786	-0.6338568841538283
1.787	-0.63487577725794
1.7880000000000003	-0.6358946170603776
1.7890000000000001	-0.6369134037905335
1.79	-0.6379321376764641
1.791	-0.6389508189448971
1.7920000000000003	-0.639969447821243
1.7930000000000001	-0.6409880245296025
1.794	-0.6420065492927793
1.795	-0.6430250223322871
1.7960000000000003	-0.6440434438683607
1.7970000000000002	-0.6450618141199638
1.798	-0.6460801333047994
1.799	-0.6470984016393193
1.8000000000000003	-0.648116619338733
1.8010000000000002	-0.6491347866170145
1.802	-0.6501529036869151
1.803	-0.6511709707599702
1.8040000000000003	-0.6521889880465078
1.8050000000000002	-0.6532069557556575
1.806	-0.6542248740953602
1.807	-0.6552427432723755
1.8079999999999998	-0.6562605634922904
1.8090000000000002	-0.6572783349595291
1.81	-0.658296057877358
1.811	-0.6593137324478977
1.8119999999999998	-0.6603313588721298
1.8130000000000002	-0.6613489373499049
1.814	-0.662366468079949
1.815	-0.6633839512598756
1.8159999999999998	-0.6644013870861896
1.8170000000000002	-0.6654187757542982
1.818	-0.6664361174585152
1.819	-0.6674534123920723
1.8199999999999998	-0.6684706607471256
1.8210000000000002	-0.6694878627147621
1.822	-0.6705050184850074
1.823	-0.6715221282468352
1.8239999999999998	-0.672539192188172
1.8250000000000002	-0.6735562104959072
1.826	-0.6745731833558968
1.827	-0.6755901109529739
1.8279999999999998	-0.6766069934709551
1.8290000000000002	-0.6776238310926466
1.83	-0.6786406239998508
1.831	-0.6796573723733759
1.8319999999999999	-0.6806740763930401
1.8330000000000002	-0.6816907362376801
1.834	-0.6827073520851561
1.835	-0.6837239241123615
1.8359999999999999	-0.6847404524952263
1.8370000000000002	-0.6857569374087263
1.838	-0.6867733790268878
1.839	-0.6877897775227952
1.8399999999999999	-0.6888061330685974
1.8410000000000002	-0.6898224458355144
1.842	-0.6908387159938418
1.843	-0.6918549437129597
1.8439999999999999	-0.6928711291613378
1.8450000000000002	-0.6938872725065417
1.846	-0.6949033739152379
1.847	-0.695919433553202
1.8479999999999999	-0.6969354515853232
1.8490000000000002	-0.6979514281756118
1.85	-0.698967363487202
1.851	-0.6999832576823617
1.8519999999999999	-0.7009991109224964
1.8530000000000002	-0.702014923368155
1.854	-0.7030306951790348
1.855	-0.7040464265139895
1.8559999999999999	-0.7050621175310329
1.8570000000000002	-0.7060777683873454
1.858	-0.7070933792392787
1.859	-0.7081089502423622
1.8599999999999999	-0.7091244815513085
1.8610000000000002	-0.7101399733200188
1.862	-0.7111554257015864
1.863	-0.7121708388483055
1.8639999999999999	-0.7131862129116737
1.8650000000000002	-0.7142015480423989
1.866	-0.7152168443904027
1.867	-0.716232102104828
1.8679999999999999	-0.717247321334042
1.8690000000000002	-0.7182625022256429
1.87	-0.7192776449264634
1.871	-0.7202927495825768
1.8719999999999999	-0.721307816339302
1.8730000000000002	-0.7223228453412085
1.874	-0.7233378367321193
1.875	-0.7243527906551188
1.876	-0.7253677072525563
1.8770000000000002	-0.7263825866660505
1.8780000000000001	-0.7273974290364931
1.879	-0.7284122345040565
1.88	-0.7294270032081962
1.8810000000000002	-0.7304417352876567
1.8820000000000001	-0.7314564308804736
1.883	-0.7324710901239817
1.884	-0.7334857131548176
1.8850000000000002	-0.7345003001089239
1.8860000000000001	-0.7355148511215537
1.887	-0.7365293663272767
1.888	-0.7375438458599817
1.8890000000000002	-0.7385582898528817
1.8900000000000001	-0.7395726984385179
1.891	-0.7405870717487641
1.892	-0.7416014099148318
1.8930000000000002	-0.7426157130672734
1.8940000000000001	-0.7436299813359855
1.895	-0.7446442148502157
1.896	-0.7456584137385649
1.8970000000000002	-0.7466725781289913
1.8980000000000001	-0.7476867081488145
1.899	-0.7487008039247214
1.9	-0.7497148655827668
1.9010000000000002	-0.7507288932483811
1.9020000000000001	-0.7517428870463707
1.903	-0.7527568471009245
1.904	-0.7537707735356167
1.9050000000000002	-0.7547846664734117
1.9060000000000001	-0.7557985260366649
1.907	-0.7568123523471304
1.908	-0.7578261455259625
1.9090000000000003	-0.7588399056937203
1.9100000000000001	-0.7598536329703696
1.911	-0.7608673274752895
1.912	-0.7618809893272738
1.9130000000000003	-0.762894618644536
1.9140000000000001	-0.763908215544711
1.915	-0.7649217801448609
1.916	-0.7659353125614774
1.9170000000000003	-0.7669488129104856
1.9180000000000001	-0.7679622813072462
1.919	-0.7689757178665617
1.92	-0.7699891227026769
1.9210000000000003	-0.7710024959292852
1.9220000000000002	-0.7720158376595283
1.923	-0.7730291480060032
1.924	-0.7740424270807637
1.9250000000000003	-0.7750556749953244
1.9260000000000002	-0.776068891860662
1.927	-0.7770820777872218
1.928	-0.7780952328849191
1.9290000000000003	-0.7791083572631423
1.9300000000000002	-0.7801214510307557
1.931	-0.7811345142961047
1.932	-0.7821475471670163
1.9329999999999998	-0.7831605497508047
1.9340000000000002	-0.7841735221542732
1.935	-0.7851864644837152
1.936	-0.7861993768449218
1.9369999999999998	-0.7872122593431813
1.9380000000000002	-0.7882251120832842
1.939	-0.7892379351695231
1.94	-0.7902507287056999
1.9409999999999998	-0.7912634927951259
1.9420000000000002	-0.7922762275406262
1.943	-0.7932889330445398
1.944	-0.7943016094087271
1.9449999999999998	-0.7953142567345688
1.9460000000000002	-0.7963268751229705
1.947	-0.7973394646743646
1.948	-0.7983520254887149
1.9489999999999998	-0.7993645576655168
1.9500000000000002	-0.8003770613038027
1.951	-0.8013895365021422
1.952	-0.8024019833586464
1.9529999999999998	-0.8034144019709708
1.9540000000000002	-0.8044267924363178
1.955	-0.8054391548514368
1.956	-0.8064514893126312
1.9569999999999999	-0.8074637959157582
1.9580000000000002	-0.8084760747562322
1.959	-0.8094883259290263
1.96	-0.810500549528677
1.9609999999999999	-0.8115127456492849
1.9620000000000002	-0.8125249143845185
1.963	-0.8135370558276149
1.964	-0.8145491700713845
1.9649999999999999	-0.8155612572082124
1.9660000000000002	-0.8165733173300611
1.967	-0.8175853505284713
1.968	-0.8185973568945674
1.9689999999999999	-0.819609336519058
1.9700000000000002	-0.8206212894922386
1.971	-0.8216332159039927
1.972	-0.8226451158437973
1.9729999999999999	-0.8236569894007224
1.9740000000000002	-0.8246688366634349
1.975	-0.8256806577201988
1.976	-0.8266924526588806
1.9769999999999999	-0.8277042215669497
1.9780000000000002	-0.8287159645314803
1.979	-0.8297276816391543
1.98	-0.8307393729762647
1.9809999999999999	-0.831751038628715
1.9820000000000002	-0.8327626786820246
1.983	-0.833774293221328
1.984	-0.834785882331379
1.9849999999999999	-0.8357974460965527
1.9860000000000002	-0.836808984600847
1.987	-0.8378204979278836
1.988	-0.8388319861609133
1.9889999999999999	-0.8398434493828153
1.9900000000000002	-0.8408548876761006
1.991	-0.8418663011229126
1.992	-0.8428776898050316
1.9929999999999999	-0.8438890538038746
1.9940000000000002	-0.844900393200499
1.995	-0.8459117080756027
1.996	-0.8469229985095276
1.9969999999999999	-0.8479342645822618
1.9980000000000002	-0.8489455063734411
1.999	-0.8499567239623491
2.	-0.8509679174279224

==> pics/one_int_bound.dat <==
n	p0 dv-34	p1 dv-34	p0 dv-138	p1 dv-138
-25	0.00001883381992766087	0.000010689802152995768	0.06723044640087356	0.03728486096018854
-24	0.00002891691088997257	0.00001641281787109065	0.0719312055352967	0.03989182194463956
-23	0.00004439820167285986	0.000025199773261855924	0.07696064219043869	0.04268106188627125
-22	0.00006816773476545463	0.00003869101439110471	0.08234173752945571	0.04566532574691046
-21	0.0001046627991217476	0.000059405081905186156	0.08809907956059285	0.04885824961731344
-20	0.00016069628186545821	0.00009120887140589431	0.0942589754879438	0.0522744230249844
-19	0.00024672849591328227	0.0001400395043039356	0.10084957191778633	0.05592945559856257
-18	0.0003788199078967967	0.00021501266777460256	0.107900983469756	0.05984004839338953
-17	0.0005816293010166735	0.00033012432836962267	0.11544543038052506	0.06402407020416681
-16	0.0008930170689268697	0.0005068634946464651	0.12351738572874377	0.06850063921340181
-15	0.0013711129821017674	0.0007782237785201278	0.13215373295396332	0.0732902103487206
-14	0.002105167835086423	0.0011948626323475327	0.14139393438929676	0.07841466874821243
-13	0.003232214756722013	0.0018345580661842365	0.15128021157789914	0.08389742976087967
-12	0.004962650511493612	0.0028167282222135307	0.16185773819719337	0.08976354593912886
-11	0.007619512301281763	0.004324724315930933	0.17317484647237563	0.09603982151218657
-10	0.011698782248502657	0.006640058583325552	0.1852832480223729	0.10275493486350762
-9	0.01796197718256297	0.01019495689646162	0.19823827014737008	0.10993956957181455
-8	0.027578308361813204	0.015653046553191004	0.212099108637584	0.1176265546145398
-7	0.04234294946313546	0.024033242012175982	0.22692909825844976	0.12585101437430474
-6	0.06501215903874111	0.03689995552323154	0.24279600214815752	0.13465052913386677
-5	0.09981781799490151	0.05665514111357237	0.259772321449892	0.14406530679288745
-4	0.15325743578714127	0.08698669060936841	0.2779356265935868	0.1541383665911538
-3	0.23530710343968292	0.13355688812073757	0.29736891174093094	0.16491573567774384
-2	0.3612838270769195	0.20505944345667668	0.3181609740132036	0.1764466594243277
-1	0.5547049018042229	0.3148424311350282	0.3404068192347533	0.18878382644359326
0	0.6675391088423919	0.6675391088423919	0.28309585269354176	0.28309585269354176
1	0.13837299236894715	0.14631630876905433	0.06456522229348828	0.06456522229348828
2	0.028683091018203405	0.03207072353996843	0.014725287884454605	0.014725287884454605
3	0.005945666826116643	0.00702950557617278	0.0033583730618075235	0.0033583730618075235
4	0.0012324666816679163	0.0015407805995976864	0.0007659388197212265	0.0007659388197212265
5	0.00025547582228276804	0.0003377200331334163	0.00017468645226691873	0.00017468645226691873
6	0.000052957127962865816	0.00007402405041276914	0.00003984046221434363	0.00003984046221434363
7	0.00001097738868992186	0.00001622515545989979	9.086351052726314e-6	9.086351052726314e-6

==> pics/pabs_v-p15.dat <==
-8	1.4664738141312285e-61
-7	2.227900848596587e-59
-6	3.384678364760222e-57
-5	5.1420814530828e-55
-4	7.811968766494992e-53
-3	1.1868123164814148e-50
-2	1.8030326498398774e-48
-1	2.7392087959002215e-46
0	1.2084110873606286e-43
1	4.58961500205715e-42
2	6.790272800221677e-40
3	1.0178780911005646e-37
4	1.5259575191831741e-35
5	2.2876489184141706e-33
6	3.4295434365491673e-31
7	5.141421871515762e-29
8	7.707795323188423e-27
9	1.1555190417908757e-24
10	1.7323037262346128e-22
11	2.59699415708064e-20
12	3.893300320129639e-18
13	5.836665955290744e-16
14	8.750074916521185e-14
15	1.3117730504232492e-11
16	1.966552917813009e-9
17	2.9481703236021275e-7
18	0.00004419768305362598
19	0.006625923786255452
20	0.9933295817339
21	8.054162751798774e-93
22	5.301501086865825e-95
23	3.489613339109955e-97
24	2.2969723210399707e-99
25	1.5119388112407028e-101

==> pics/pabs_v-p15_reim.dat <==
-8	5.6506761512670776e-30	5.536065969334009e-45
-7	-6.266431409562419e-29	-5.371915617457936e-44
-6	6.94928563583408e-28	5.1062522461709306e-43
-5	-7.706550617424236e-27	-4.7189012730478245e-42
-4	8.546334908536743e-26	4.186496676072324e-41
-3	-9.477630654074126e-25	-3.4820250132038143e-40
-2	1.0510409874684512e-23	2.5743079621518245e-39
-1	-1.1655731244008625e-22	-1.4274153959696961e-38
0	2.967119589714645e-21	5.958149576206366e-39
1	-1.6452235887511053e-20	1.9487436991229612e-36
2	1.7948327212121616e-19	-4.3594302637429016e-35
3	-1.9739637493910414e-18	7.21257862320748e-34
4	2.1711186285623487e-17	-1.0591816485666827e-32
5	-2.387966202250316e-16	1.4574124071957459e-31
6	2.6264721486236762e-15	-1.9246263163134777e-30
7	-2.88879965774098e-14	2.4706305993866205e-29
8	3.1773279861124827e-13	-3.106503378103468e-28
9	-3.4946740263837383e-12	3.844749714704099e-27
10	3.84371604192606e-11	-4.6994761410832514e-26
11	-4.2276197720929954e-10	2.0706108409554845e-24
12	4.649867144825727e-9	-2.3343643303442691e-23
13	-5.114287857023997e-8	8.131885341261823e-23
14	5.62509410910999e-7	1.0351389409881764e-21
15	-6.186918808820427e-6	5.531346394254024e-20
16	0.00006804857590727914	-3.749572140047665e-19
17	-0.0007484515032599212	1.556697919864745e-18
18	0.008232055487763904	1.1116217858351453e-17
19	-0.09054258994532391	8.538390974421648e-16
20	0.9958582769749825	-5.975148883727257e-15
21	5.63231896663682e-45	-4.484401681530656e-59
22	-5.078873186505772e-46	-1.4315797993837158e-60
23	4.579810376046522e-47	6.228222171736752e-61
24	-4.1297867283380805e-48	1.6691781502386682e-62
25	3.723983532322531e-49	2.509519294515899e-63

==> pics/plot_example.dat <==
-25	-3.49244957549472e-18	1.219720403737325e-35
-24	1.6417312168164182e-17	2.695281388269517e-34
-23	-7.717452550156684e-17	5.9559073863919907e-33
-22	3.6278212446623616e-16	1.3161086983223567e-31
-21	-1.7053667512288454e-15	2.908275756196827e-30
-20	8.016590565138273e-15	6.426572428906397e-29
-19	-3.7684400873158487e-14	1.420114069168908e-27
-18	1.7714688777353236e-13	3.1381019847848466e-26
-17	-8.327323539910747e-13	6.934431733835166e-25
-16	3.914509490395472e-12	1.5323384550396222e-23
-15	-1.8401332044990362e-11	3.3860902102998917e-22
-14	8.650100909470055e-11	7.482424574401468e-21
-13	-4.0662407243710825e-10	1.6534313628533865e-19
-12	1.9114590455739353e-9	3.653675682906419e-18
-11	-8.985389529468992e-9	8.073722499629099e-17
-10	4.223853248817503e-8	1.784093626754618e-15
-9	-1.9855495645496537e-7	3.942407073283319e-14
-8	9.333674351463397e-7	8.711747689916567e-13
-7	-4.387575029834369e-6	1.9250814642426064e-11
-6	0.000020625119237642736	4.2539554356698047e-10
-5	-0.00009695459124331827	9.400192763158927e-9
-4	0.00045576428697695505	2.0772108528361223e-7
-3	-0.002142457439300767	4.590123879215201e-6
-2	0.010071267122882959	0.00010143042146046319
-1	-0.04734302749723094	0.002241362252603565
0	0.8910054500869699	0.7938907120846838
1	-0.4026725260922462	0.16214516326951067
2	0.18197999041833457	0.03311671691265714
3	-0.08224230551321648	0.006763796816129239
4	0.037167805100883126	0.0013814457360172337
5	-0.01679726422303704	0.00028214808537852014
6	0.0075911957838967585	0.000057626253429451924
7	-0.0034306927999869685	0.000011769653087882426
8	0.001550434664437117	2.4038476486882352e-6
9	-0.0007006886914203936	4.909646422844235e-7
10	0.0003166625808528782	1.0027519011240563e-7
11	-0.00014310947406491437	2.04803215671364e-8
12	0.00006467553416629167	4.182924719695161e-9
13	-0.000029228845588502276	8.54325414436509e-10
14	0.00001320940639222084	1.744884172348448e-10
15	-5.9697334506937486e-6	3.563771747233189e-11
16	2.697904539701299e-6	7.278688905340878e-12
17	-1.2192653098263564e-6	1.4866078957459608e-12
18	5.510231640406926e-7	3.0362652730941603e-13
19	-2.490241663257508e-7	6.201303541423519e-14
20	1.1254161251496039e-7	1.2665614547467489e-14
21	-5.086098563984148e-8	2.5868398602561613e-15
22	2.2985629958983246e-8	5.283391846113082e-16
23	-1.0387906918528894e-8	1.0790861014802046e-16
24	4.694611822281077e-9	2.2039380161901255e-17
25	-2.121638202455354e-9	4.501348662117986e-18

==> pics/rpsm_eqtab.dat <==
-2.	0.26794919243112275	4.79128784747792	2.2733386550467967	0.	3.2733386550467967	0.
-1.99	0.2699770194447187	4.765142695859032	2.244161660350056	0.	3.244161660350056	0.
-1.98	0.27203889225519273	4.738984319733687	2.2149292984462354	0.	3.2149292984462354	0.
-1.97	0.274135746051829	4.7128124783016245	2.185640295002832	0.	3.185640295002832	0.
-1.96	0.27626855287291	4.686626924634504	2.156293331111188	0.	3.156293331111188	0.
-1.95	0.2784383235369201	4.660427405472342	2.1268870411190957	0.	3.1268870411190957	0.
-1.94	0.28064610970183246	4.634213661011538	2.097420010326098	0.	3.097420010326098	0.
-1.93	0.28289300606285817	4.607985424684028	2.067890772530634	0.	3.067890772530634	0.
-1.92	0.28518015270003444	4.5817424229271415	2.0382978074171914	0.	3.0382978074171914	0.
-1.91	0.2875087375881387	4.555484374943695	2.008639537770493	0.	3.008639537770493	0.
-1.9	0.28987999928266034	4.529210992451761	1.9789143265024336	0.	2.9789143265024336	0.
-1.89	0.2922952297969398	4.502921979423683	1.9491204734761154	0.	2.9491204734761154	0.
-1.88	0.2947557776871323	4.476617031813673	1.9192562121097332	0.	2.919256212109733	0.
-1.87	0.29726305136338227	4.450295837273446	1.8893197057412872	0.	2.889319705741287	0.
-1.8599999999999999	0.29981852264753733	4.4239580748552365	1.8593090437331221	0.	2.859309043733122	0.
-1.85	0.30242373059990085	4.3976034147015355	1.8292222372931235	0.	2.8292222372931235	0.
-1.84	0.30508028563998707	4.3712315177207985	1.7990572149867945	0.	2.7990572149867945	0.
-1.83	0.3077898739889917	4.3448420352483925	1.7688118179117613	0.	2.7688118179117613	0.
-1.82	0.31055426246482265	4.318434608691945	1.7384837945029838	0.	2.738483794502984	0.
-1.81	0.3133753036640644	4.292008869160222	1.7080707949333873	0.	2.7080707949333873	0.
-1.8	0.3162549415692546	4.265564437074636	1.6775703650706006	0.	2.6775703650706006	0.
-1.79	0.31919521762440495	4.239100921762377	1.6469799399458327	0.	2.6469799399458327	0.
-1.78	0.32219827732688516	4.212617921030096	1.6162968366856671	0.	2.616296836685667	0.
-1.77	0.3252663773897055	4.18611502071706	1.5855182468515836	0.	2.5855182468515836	0.
-1.76	0.3284018935350039	4.159591794226543	1.5546412281251678	0.	2.554641228125168	0.
-1.75	0.33160732898731693	4.133047802034173	1.5236626952690782	0.	2.523662695269078	0.
-1.74	0.3348853237441384	4.106482591171869	1.4925794102848733	0.	2.4925794102848733	0.
-1.73	0.3382386647115697	4.079895694685895	1.4613879716783598	0.	2.4613879716783598	0.
-1.72	0.3416702968047723	4.053286631067428	1.4300848027311241	0.	2.430084802731124	0.
-1.71	0.34518333512672233	4.026654903654012	1.398666138663037	0.	2.398666138663037	0.
-1.7	0.3487810783548238	4.	1.367128012554267	0.	2.367128012554267	0.
-1.69	0.3524670234836376	3.973321391214106	1.335466239876586	0.	2.335466239876586	0.
-1.68	0.35624488209388433	3.9466185312619393	1.3036764014616327	0.	2.3036764014616327	0.
-1.67	0.36011859834357146	3.919890856231278	1.271753824707984	0.	2.271753824707984	0.
-1.66	0.364092368907369	3.893137783557671	1.2396935627984496	0.	2.2396935627984496	0.
-1.65	0.3681706651261491	3.866358711207727	1.2074903716629732	0.	2.2074903716629732	0.
-1.6400000000000001	0.3723582576710708	3.8395530168173297	1.1751386843799034	0.	2.1751386843799034	0.
-1.63	0.3766602440771941	3.8127200567816932	1.1426325826575496	0.	2.1426325826575496	0.
-1.62	0.38108207956214524	3.785859165294033	1.1099657649771713	0.	2.1099657649771713	0.
-1.6099999999999999	0.3856296116181066	3.7589696533292525	1.077131510905458	0.	2.077131510905458	0.
-1.6	0.39030911895320186	3.7320508075688785	1.044122640996628	0.	2.044122640996628	0.
-1.5899999999999999	0.3951273554648872	3.70510188926305	1.010931471597206	0.	2.010931471597206	0.
-1.58	0.4000916000577941	3.6781221330251097	0.9775497637365467	0.	1.9775497637365467	0.
-1.57	0.405209713277656	3.651110745553872	0.9439686651264565	0.	1.9439686651264565	0.
-1.56	0.4104902019291314	3.6240669042783216	0.9101786440967632	0.	1.9101786440967632	0.
-1.55	0.41594229308863107	3.596989755918969	0.8761694140498504	0.	1.8761694140498504	0.
-1.54	0.4215760192268457	3.5698784149595983	0.8419298467131449	0.	1.8419298467131449	0.
-1.53	0.4274023165370927	3.542731962022583	0.8074478720864757	0.	1.8074478720864757	0.
-1.52	0.43343313904820563	3.515549442140352	0.7727103624980858	0.	1.7727103624980858	0.
-1.51	0.43968159171601645	3.488329862914858	0.7377029975670002	0.	1.7377029975670002	0.
-1.5	0.44616208647843303	3.46107219255619	0.702410106077757	0.	1.702410106077757	0.
-1.49	0.45289052628464943	3.4337753577906063	0.6668144797471633	0.	1.6668144797471633	0.
-1.48	0.4598845234512635	3.406438241627339	0.63089715251951	0.	1.63089715251951	0.
-1.47	0.46716366047243896	3.3790596809724875	0.5946371372513175	0.	1.5946371372513175	0.
-1.46	0.4747498037824113	3.351638464077202	0.5580111092743829	0.	1.558011109274383	0.
-1.45	0.48266748417465694	3.324173327805978	0.5209930231185016	0.	1.5209930231185016	0.
-1.44	0.490944361972125	3.2966629547095767	0.4835536442838433	0.	1.4835536442838433	0.
-1.43	0.49961180113826137	3.2691059698853806	0.44565997185592776	0.	1.4456599718559278	0.
-1.42	0.508705585110299	3.2415009376062454	0.40727451916261437	0.	1.4072745191626144	0.
-1.4100000000000001	0.5182668194496924	3.21384635769688	0.36835440735713587	0.	1.3683544073571359	0.
-1.4	0.5283430843781202	3.1861406616345076	0.328850208835334	0.	1.328850208835334	0.
-1.3900000000000001	0.5389899270415452	3.1583822083480406	0.2887044506186638	0.	1.2887044506186638	0.
-1.38	0.5502728241435441	3.1305692796870583	0.24784964703287704	0.	1.247849647032877	0.
-1.37	0.5622698093631202	3.102700075528698	0.20620566723509737	0.	1.2062056672350974	0.
-1.3599999999999999	0.5750750625773519	3.074772708486752	0.1636761405330558	0.	1.1636761405330558	0.
-1.35	0.5888039285174826	3.046785198183222	0.12014343182790133	0.	1.1201434318279013	0.
-1.3399999999999999	0.6036001271576705	3.0187354650376683	0.0754614248365193	0.	1.0754614248365193	0.
-1.33	0.6196464501775987	2.9906213235243224	0.0294448187019154	0.	1.0294448187019154	0.
-1.3199999999999998	0.6371812503181807	2.962440474840669	-0.018147368884106063	0.	0.9818526311158939	0.
-1.31	0.6565250832773208	2.934190498924089	-0.06763845175654737	0.	0.9323615482434526	0.
-1.2999999999999998	0.6781263622516767	2.905868845744948	-0.11947973872895012	0.	0.8805202612710499	0.
-1.29	0.7026457804704196	2.8774728257950843	-0.17433496584851982	0.	0.8256650341514802	0.
-1.28	0.7311293265685247	2.84899959967968	-0.23325332239446261	0.	0.7667466776055374	0.
-1.27	0.7654194457639634	2.8204461667080203	-0.2980806236887119	0.	0.7019193763112881	0.
-1.26	0.8093937508250726	2.791809352363796	-0.37269803482491315	0.	0.6273019651750869	0.
-1.25	0.8750000000000017	2.763085794518659	-0.4690570626242003	0.	0.5309429373757997	0.
-1.24	1.	2.7342719282327006	-0.6203257729167242	-0.09578237542988205	0.3796742270832758	-0.09578237542988205
-1.23	1.	2.70536396896214	-0.6377718691881495	-0.18958577920077235	0.36222813081185046	-0.18958577920077235
-1.22	1.	2.6763578939669452	-0.6553281525446826	-0.2497360356050342	0.3446718474553174	-0.2497360356050342
-1.21	1.	2.647249421678636	-0.6729991163330595	-0.29740485172773523	0.32700088366694047	-0.29740485172773523
-1.2	1.	2.618033988749895	-0.6907895406618696	-0.3379154497963541	0.3092104593381304	-0.3379154497963541
-1.19	1.	2.588706724461851	-0.7087045181416992	-0.3736028602027973	0.2912954818583008	-0.3736028602027973
-1.18	0.9999999999999999	2.559262422110072	-0.7267494826518333	-0.4057410033051126	0.27325051734816674	-0.4057410033051126
-1.17	1.	2.5296955069245746	-0.7449302415784194	-0.4351163146116293	0.25506975842158064	-0.4351163146116293
-1.1600000000000001	1.	2.5000000000000004	-0.7632530120481926	-0.4622551020360915	0.23674698795180737	-0.4622551020360915
-1.15	0.9999999999999999	2.4701694776161442	-0.7817244617777953	-0.4875303138605497	0.2182755382222047	-0.4875303138605497
-1.1400000000000001	1.	2.440197025212348	-0.8003517552754568	-0.5112177630706898	0.19964824472454323	-0.5112177630706898
-1.13	0.9999999999999999	2.410075185136439	-0.8191426062746043	-0.5335283081846607	0.1808573937253956	-0.5335283081846607
-1.12	1.	2.379795897113272	-0.8381053374546295	-0.5546274827002144	0.1618946625453705	-0.5546274827002144
-1.1099999999999999	1.	2.349350430160531	-0.8572489487214562	-0.5746480865309237	0.14275105127854382	-0.5746480865309237
-1.1	0.9999999999999999	2.3187293044088437	-0.8765831955911563	-0.593698599748854	0.12341680440884367	-0.593698599748854
-1.0899999999999999	1.	2.2879222009439797	-0.8961186795591649	-0.6118689984667955	0.10388132044083515	-0.6118689984667955
-1.08	1.	2.256917857360853	-0.9158669527657293	-0.6292348914594827	0.08413304723427067	-0.6292348914594827
-1.0699999999999998	1.	2.2257039461745256	-0.9358406398127352	-0.6458605351115961	0.06415936018726476	-0.6458605351115961
-1.06	0.9999999999999999	2.194266932535686	-0.9560535802848271	-0.6618010777433811	0.04394641971517288	-0.6618010777433811
-1.0499999999999998	1.	2.1625919067959654	-0.9765209964298412	-0.6771042613964624	0.023479003570158752	-0.6771042613964624
-1.04	1.	2.1306623862918084	-0.9972596916302701	-0.6918117333838955	0.0027403083697298825	-0.6918117333838955
-1.03	0.9999999999999999	2.09846007916543	-1.0182882868476417	-0.7059600717851158	-0.018288286847641777	-0.7059600717851158
-1.02	1.	2.0659646009778188	-1.0396275042853391	-0.7195815976851734	-0.03962750428533912	-0.7195815976851734
-1.01	0.9999999999999999	2.033153132089918	-1.0613005102941884	-0.732705026006878	-0.061300510294188426	-0.732705026006878
-1.	0.9999999999999999	2.	-1.0833333333333335	-0.74535599249993	-0.08333333333333348	-0.74535599249993
-0.99	1.	1.966476165591166	-1.1057553780329945	-0.7575574845255667	-0.1057553780329944	-0.7575574845255667
-0.98	1.	1.9325485849042456	-1.1286000637444031	-0.7693301962594163	-0.12860006374440325	-0.7693301962594163
-0.97	1.	1.8981794075951235	-1.1519056264184822	-0.7806928238982499	-0.15190562641848204	-0.7806928238982499
-0.96	1.	1.8633249580710805	-1.175716137819331	-0.7916623127882306	-0.17571613781933104	-0.7916623127882306
-0.95	1.	1.8279344228724748	-1.2000828185068353	-0.8022540656859467	-0.2000828185068354	-0.8022540656859467
-0.94	0.9999999999999999	1.7919481339626528	-1.225065754926236	-0.8124821193426619	-0.22506575492623604	-0.8124821193426619
-0.9299999999999999	1.	1.7552952850689691	-1.2507361834624997	-0.8223592950763936	-0.2507361834624998	-0.8223592950763936
-0.9199999999999999	1.	1.7178908345800272	-1.277179587955184	-0.8318973278324382	-0.27717958795518405	-0.8318973278324382
-0.9099999999999999	1.	1.6796312110550364	-1.3044999946187228	-0.8411069773364613	-0.3044999946187229	-0.8411069773364613
-0.8999999999999999	1.	1.6403882032022077	-1.3328260825120783	-0.8499981242476303	-0.33282608251207824	-0.8499981242476303
-0.8899999999999999	1.	1.5999999999999994	-1.3623201438848924	-0.8585798536733741	-0.36232014388489253	-0.8585798536733741
-0.8799999999999999	1.	1.5582575694955842	-1.393191705866735	-0.8668605279762386	-0.39319170586673485	-0.8668605279762386
-0.8699999999999999	1.	1.5148830249319687	-1.425719164849053	-0.8748478504603294	-0.4257191648490531	-0.8748478504603294
-0.8599999999999999	0.9999999999999999	1.4694933459514865	-1.4602860658132193	-0.8825489212500655	-0.46028606581321924	-0.8825489212500655
-0.8499999999999999	1.	1.4215351654086268	-1.4974463160728548	-0.889970286452405	-0.4974463160728548	-0.889970286452405
-0.8400000000000001	1.	1.3701562118716435	-1.5380527433522375	-0.8971179815139283	-0.5380527433522376	-0.8971179815139283
-0.8300000000000001	0.9999999999999999	1.3139168048437002	-1.5835456011713376	-0.9039975695374127	-0.5835456011713376	-0.9039975695374127
-0.8200000000000001	1.	1.250000000000002	-1.6367424242424227	-0.9106141752020838	-0.6367424242424227	-0.9106141752020838
-0.81	1.	1.1711072192556202	-1.7049423990649906	-0.9169725148322982	-0.7049423990649906	-0.9169725148322982
-0.8	1.	1.	-1.8653846153846154	-0.923076923076923	-0.8653846153846153	-0.923076923076923
-0.79	0.9999999999999999	1.	-1.8672480620155039	-1.086550379254351	-0.867248062015504	-1.086550379254351
-0.78	1.	1.	-1.8691406249999998	-1.1567443755014652	-0.8691406249999998	-1.1567443755014652
-0.77	1.	1.	-1.8710629921259845	-1.211186340052261	-0.8710629921259845	-1.211186340052261
-0.76	1.	1.	-1.8730158730158735	-1.2572797305075196	-0.8730158730158735	-1.2572797305075196
-0.75	1.	1.	-1.875	-1.297903032275043	-0.875	-1.297903032275043
-0.74	1.	1.	-1.877016129032258	-1.3345380088238463	-0.877016129032258	-1.3345380088238463
-0.73	1.	1.	-1.8790650406504064	-1.368068166105718	-0.8790650406504065	-1.368068166105718
-0.72	1.	1.	-1.8811475409836067	-1.3990712663089235	-0.8811475409836066	-1.3990712663089235
-0.71	0.9999999999999999	1.	-1.8832644628099173	-1.4279500474426041	-0.8832644628099173	-1.4279500474426041
-0.7	1.	1.	-1.8854166666666665	-1.4549987220679923	-0.8854166666666664	-1.4549987220679923
-0.69	0.9999999999999999	1.	-1.887605042016807	-1.4804400759496477	-0.8876050420168069	-1.4804400759496477
-0.6799999999999999	1.	1.	-1.8898305084745766	-1.5044476531763031	-0.8898305084745766	-1.5044476531763031
-0.6699999999999999	1.	1.	-1.892094017094017	-1.5271597635980316	-0.8920940170940169	-1.5271597635980316
-0.6599999999999999	1.	1.	-1.894396551724138	-1.548688722351145	-0.8943965517241379	-1.548688722351145
-0.6499999999999999	1.	0.9999999999999999	-1.8967391304347827	-1.5691271677818595	-0.8967391304347826	-1.5691271677818595
-0.6399999999999999	1.	1.	-1.899122807017544	-1.5885525138492822	-0.899122807017544	-1.5885525138492822
-0.6299999999999999	1.	1.	-1.9015486725663717	-1.607030169257707	-0.9015486725663717	-1.607030169257707
-0.6199999999999999	1.	1.	-1.9040178571428572	-1.6246159167074417	-0.9040178571428572	-1.6246159167074417
-0.6099999999999999	1.	0.9999999999999999	-1.9065315315315317	-1.6413577052571362	-0.9065315315315317	-1.6413577052571362
-0.5999999999999999	1.	1.	-1.9090909090909094	-1.657297023230086	-0.9090909090909094	-1.657297023230086
-0.5900000000000001	1.	1.	-1.9116972477064222	-1.6724699652874502	-0.9116972477064222	-1.6724699652874502
-0.5800000000000001	1.	1.	-1.9143518518518519	-1.6869080725010992	-0.9143518518518519	-1.6869080725010992
-0.5700000000000001	1.	1.	-1.917056074766355	-1.7006390012070642	-0.9170560747663549	-1.7006390012070642
-0.56	1.	0.9999999999999999	-1.9198113207547172	-1.7136870608083608	-0.919811320754717	-1.7136870608083608
-0.55	0.9999999999999999	1.	-1.9226190476190474	-1.7260736499117186	-0.9226190476190476	-1.7260736499117186
-0.54	1.	1.	-1.9254807692307692	-1.737817612599152	-0.925480769230769	-1.737817612599152
-0.53	1.	1.	-1.9283980582524272	-1.7489355312146135	-0.9283980582524272	-1.7489355312146135
-0.52	1.	1.	-1.9313725490196079	-1.759441968112644	-0.9313725490196079	-1.759441968112644
-0.51	0.9999999999999999	1.	-1.9344059405940595	-1.7693496659216752	-0.9344059405940596	-1.7693496659216752
-0.5	0.9999999999999999	1.	-1.9375	-1.7786697137167566	-0.9375	-1.7786697137167566
-0.49	1.	0.9999999999999999	-1.9406565656565657	-1.7874116848672705	-0.9406565656565656	-1.7874116848672705
-0.48	0.9999999999999999	1.	-1.943877551020408	-1.7955837510799433	-0.9438775510204082	-1.7955837510799433
-0.47	1.	1.	-1.947164948453608	-1.8031927761939377	-0.9471649484536081	-1.8031927761939377
-0.45999999999999996	1.	1.	-1.9505208333333333	-1.81024439252975	-0.9505208333333333	-1.81024439252975
-0.44999999999999996	0.9999999999999999	1.	-1.9539473684210527	-1.8167430619938747	-0.9539473684210527	-1.8167430619938747
-0.43999999999999995	1.	1.	-1.9574468085106385	-1.8226921236575442	-0.9574468085106386	-1.8226921236575442
-0.42999999999999994	1.	1.	-1.9610215053763442	-1.8280938291310915	-0.9610215053763442	-1.8280938291310915
-0.41999999999999993	1.	0.9999999999999999	-1.964673913043478	-1.8329493667233132	-0.964673913043478	-1.8329493667233132
-0.4099999999999999	1.	1.	-1.9684065934065935	-1.8372588750904209	-0.9684065934065934	-1.8372588750904209
-0.3999999999999999	1.	1.	-1.9722222222222225	-1.8410214468280077	-0.9722222222222225	-1.8410214468280077
-0.3899999999999999	1.	1.	-1.9761235955056178	-1.8442351222306117	-0.9761235955056178	-1.8442351222306117
-0.3799999999999999	1.	1.	-1.9801136363636365	-1.8468968732272755	-0.9801136363636365	-1.8468968732272755
-0.3699999999999999	0.9999999999999999	1.	-1.9841954022988504	-1.8490025772892076	-0.9841954022988505	-1.8490025772892076
-0.3599999999999999	1.	1.	-1.9883720930232562	-1.8505469808888813	-0.9883720930232561	-1.8505469808888813
-0.34999999999999987	1.	0.9999999999999999	-1.9926470588235294	-1.8515236518601768	-0.9926470588235293	-1.8515236518601768
-0.33999999999999986	1.	0.9999999999999999	-1.9970238095238093	-1.8519249197572227	-0.9970238095238094	-1.8519249197572227
-0.33000000000000007	1.	0.9999999999999999	-2.0015060240963853	-1.8517418030250168	-1.0015060240963856	-1.8517418030250168
-0.32000000000000006	1.	1.	-2.0060975609756095	-1.8509639214652114	-1.0060975609756098	-1.8509639214652114
-0.31000000000000005	0.9999999999999999	1.	-2.010802469135802	-1.8495793920903858	-1.0108024691358024	-1.8495793920903858
-0.30000000000000004	0.9999999999999999	1.	-2.015625	-1.8475747059904228	-1.0156249999999998	-1.8475747059904228
-0.29000000000000004	0.9999999999999999	0.9999999999999999	-2.0205696202531644	-1.844934583260417	-1.0205696202531644	-1.844934583260417
-0.28	0.9999999999999999	1.	-2.0256410256410255	-1.841641802328489	-1.0256410256410258	-1.841641802328489
-0.27	1.	1.	-2.0308441558441563	-1.8376769991307857	-1.0308441558441563	-1.8376769991307857
-0.26	0.9999999999999999	0.9999999999999999	-2.036184210526316	-1.833018430451999	-1.0361842105263162	-1.833018430451999
-0.25	1.	1.	-2.041666666666667	-1.8276416943040372	-1.0416666666666667	-1.8276416943040372
-0.24	1.	1.	-2.0472972972972974	-1.821519398344471	-1.0472972972972974	-1.821519398344471
-0.22999999999999998	0.9999999999999999	1.	-2.053082191780822	-1.8146207648885635	-1.0530821917808222	-1.8146207648885635
-0.21999999999999997	0.9999999999999999	0.9999999999999999	-2.0590277777777777	-1.8069111578298942	-1.0590277777777777	-1.8069111578298942
-0.20999999999999996	1.	1.	-2.0651408450704225	-1.7983515124479528	-1.0651408450704225	-1.7983515124479528
-0.19999999999999996	1.	1.	-2.071428571428571	-1.7888976432001442	-1.0714285714285714	-1.7888976432001442
-0.18999999999999995	1.	1.	-2.0778985507246377	-1.7784993965105396	-1.0778985507246377	-1.7784993965105396
-0.17999999999999994	1.	0.9999999999999999	-2.084558823529412	-1.7670996042858866	-1.084558823529412	-1.7670996042858866
-0.16999999999999993	0.9999999999999999	0.9999999999999999	-2.091417910447761	-1.754632777889411	-1.091417910447761	-1.754632777889411
-0.15999999999999992	1.	1.	-2.0984848484848486	-1.7410234592033356	-1.0984848484848486	-1.7410234592033356
-0.1499999999999999	1.	1.	-2.1057692307692313	-1.7261841113977732	-1.1057692307692313	-1.7261841113977732
-0.1399999999999999	1.	1.	-2.11328125	-1.710012380830309	-1.11328125	-1.710012380830309
-0.1299999999999999	1.	1.	-2.121031746031746	-1.6923874825345138	-1.121031746031746	-1.6923874825345138
-0.11999999999999988	1.	0.9999999999999999	-2.129032258064516	-1.6731653365287673	-1.1290322580645162	-1.6731653365287673
-0.10999999999999988	1.	1.	-2.1372950819672134	-1.6521718772289962	-1.1372950819672134	-1.6521718772289962
-0.09999999999999987	0.9999999999999999	0.9999999999999999	-2.145833333333334	-1.629193610458415	-1.1458333333333337	-1.629193610458415
-0.08999999999999986	1.	1.	-2.154661016949153	-1.6039638769848152	-1.154661016949153	-1.6039638769848152
-0.08000000000000007	1.	1.	-2.163793103448276	-1.5761421366316466	-1.1637931034482758	-1.5761421366316466
-0.07000000000000006	1.	0.9999999999999999	-2.1732456140350878	-1.5452813273563595	-1.1732456140350878	-1.5452813273563595
-0.06000000000000005	0.9999999999999999	1.	-2.1830357142857144	-1.5107735580100163	-1.1830357142857144	-1.5107735580100163
-0.050000000000000044	1.	0.9999999999999999	-2.1931818181818183	-1.4717532445327461	-1.1931818181818181	-1.4717532445327461
-0.040000000000000036	1.	1.	-2.203703703703704	-1.4269076182643068	-1.203703703703704	-1.4269076182643068
-0.030000000000000027	1.	1.	-2.2146226415094343	-1.374054693057965	-1.214622641509434	-1.374054693057965
-0.020000000000000018	1.	1.	-2.2259615384615383	-1.3089966045401855	-1.2259615384615385	-1.3089966045401855
-0.010000000000000009	1.	1.	-2.237745098039216	-1.2210485296591005	-1.2377450980392162	-1.2210485296591005
0.	1.	1.	-2.25	-1.0000000000000002	-1.25	-1.0000000000000002
0.010000000000000231	1.251414391615059	1.	-2.0365958124665746	-0.9999218719480039	-1.0365958124665746	-0.9999218719480039
0.020000000000000018	1.3745978210965344	1.	-1.952485512236799	-0.9996874511566104	-0.9524855122367991	-0.9996874511566104
0.03000000000000025	1.4783636981971557	1.	-1.8889235358453984	-0.9992966276336572	-0.8889235358453985	-0.9992966276336572
0.040000000000000036	1.5729458638367821	1.	-1.835749788337131	-0.9987492177719091	-0.835749788337131	-0.9987492177719091
0.04999999999999982	1.6623199956424992	0.9999999999999999	-1.789068893246389	-0.9980449639169571	-0.789068893246389	-0.9980449639169571
0.06000000000000005	1.7485531385364905	1.	-1.746901406918055	-0.9971835337589566	-0.7469014069180551	-0.9971835337589566
0.06999999999999984	1.8329069347320541	1.	-1.7080814373609683	-0.9961645195448392	-0.7080814373609684	-0.9961645195448392
0.08000000000000007	1.9162399149787124	1.	-1.6718553231165258	-0.9949874371066201	-0.6718553231165257	-0.9949874371066201
0.08999999999999986	1.999186881631519	1.	-1.6377033622709194	-0.9936517247003601	-0.6377033622709194	-0.9936517247003601
0.10000000000000009	2.0822503511235193	1.	-1.6052496488764811	-0.9921567416492216	-0.6052496488764812	-0.9921567416492216
0.10999999999999988	2.165852047392038	1.	-1.5742120551720642	-0.9905017667828767	-0.5742120551720642	-0.9905017667828767
0.1200000000000001	2.2503643579481767	1.	-1.5443724841570872	-0.9886859966642594	-0.5443724841570872	-0.9886859966642594
0.1299999999999999	2.336131002918509	1.	-1.5155581862706797	-0.9867085435932944	-0.5155581862706796	-0.9867085435932944
0.14000000000000012	2.423481613822387	1.	-1.4876294972887252	-0.9845684333757608	-0.4876294972887252	-0.9845684333757608
0.1499999999999999	2.512742793064911	1.	-1.4604714926493745	-0.982264602843857	-0.46047149264937454	-0.982264602843857
0.16000000000000014	2.6042471634903963	1.	-1.4339881306272517	-0.9797958971132712	-0.4339881306272516	-0.9797958971132712
0.16999999999999993	2.6983413612515763	0.9999999999999999	-1.4080980326878172	-0.9771610665596537	-0.4080980326878171	-0.9771610665596537
0.18000000000000016	2.7953936271075475	1.	-1.3827313728924542	-0.9743587634952539	-0.38273137289245407	-0.9743587634952539
0.18999999999999995	2.8958014944732624	1.	-1.3578275377848017	-0.9713875385241465	-0.35782753778480175	-0.9713875385241465
0.20000000000000018	3.0000000000000018	1.	-1.333333333333333	-0.9682458365518541	-0.33333333333333304	-0.9682458365518541
0.20999999999999996	3.1084708261193996	0.9999999999999999	-1.3092015876737038	-0.9649319924222639	-0.30920158767370376	-0.9649319924222639
0.2200000000000002	3.2217528122596084	1.	-1.285390044883251	-0.9614442261514705	-0.2853900448832508	-0.9614442261514705
0.22999999999999998	3.3404543391186095	0.9999999999999999	-1.2618604756962055	-0.9577806377245262	-0.26186047569620546	-0.9577806377245262
0.2400000000000002	3.4652682021041255	0.9999999999999999	-1.2385779517420312	-0.9539392014169455	-0.2385779517420311	-0.9539392014169455
0.25	3.596989755918969	0.9999999999999999	-1.215510244081031	-0.9499177595981665	-0.21551024408103098	-0.9499177595981665
0.26000000000000023	3.7365393499596196	1.	-1.1926273167070505	-0.9457140159688868	-0.1926273167070504	-0.9457140159688868
0.27	3.884990411672386	1.	-1.1699008926754408	-0.9413255281782175	-0.16990089267544095	-0.9413255281782175
0.28000000000000025	4.043605015415129	1.	-1.1473040754939652	-0.9367496997597597	-0.14730407549396524	-0.9367496997597597
0.29000000000000004	4.213879464213878	1.	-1.124811011976598	-0.9319837713179345	-0.12481101197659802	-0.9319837713179345
0.30000000000000027	4.39760341470154	1.	-1.102396585298465	-0.9270248108869578	-0.10239658529846485	-0.9270248108869578
0.31000000000000005	4.596937555442344	1.	-1.0800361287681828	-0.9218697033746147	-0.0800361287681827	-0.9218697033746147
0.31999999999999984	4.81451707019554	1.	-1.0577051520266783	-0.9165151389911682	-0.0577051520266782	-0.9165151389911682
0.33000000000000007	5.053591516132266	1.	-1.0353790721030305	-0.9109576005501024	-0.035379072103030484	-0.9109576005501024
0.33999999999999986	5.318217057924038	1.	-1.0130329420759576	-0.9051933495115837	-0.013032942075957676	-0.9051933495115837
0.3500000000000001	5.613525496630063	1.	-0.9906411700366061	-0.899218410621135	0.009358829963393878	-0.899218410621135
0.3599999999999999	5.946108493660462	1.	-0.9681772206252488	-0.8930285549745878	0.03182277937475114	-0.8930285549745878
0.3700000000000001	6.324579017100773	1.	-0.945613290591538	-0.8866192813152666	0.05438670940846202	-0.8866192813152666
0.3799999999999999	6.760413384791478	0.9999999999999999	-0.9229199485418518	-0.8799857953399022	0.07708005145814817	-0.8799857953399022
0.3900000000000001	7.269252454635005	0.9999999999999999	-0.9000657271831828	-0.8731229867550161	0.09993427281681722	-0.8731229867550161
0.3999999999999999	7.872983346207412	1.	-0.8770166537925834	-0.8660254037844387	0.12298334620741663	-0.8660254037844387
0.41000000000000014	8.603208743343549	1.	-0.853735701100908	-0.8586872247797798	0.14626429889909198	-0.8586872247797798
0.41999999999999993	9.507317864060244	1.	-0.8301821359397503	-0.8511022265274601	0.16981786406024973	-0.8511022265274601
0.43000000000000016	10.659760692207447	1.	-0.8063107363639997	-0.8432637487761466	0.19368926363600025	-0.8432637487761466
0.43999999999999995	12.184595827869302	0.9999999999999999	-0.7820708387973563	-0.8351646544245033	0.21792916120264377	-0.8351646544245033
0.4500000000000002	14.305094836038409	1.	-0.7574051639616346	-0.8267972847076844	0.2425948360383654	-0.8267972847076844
0.45999999999999996	17.467751647712415	1.	-0.7322483522875688	-0.8181534085976787	0.2677516477124312	-0.8181534085976787
0.4700000000000002	22.714308219721083	1.	-0.7065251136123869	-0.8092241654819755	0.2934748863876131	-0.8092241654819755
0.48	33.169852141766356	1.	-0.6801478582336169	-0.8000000000000002	0.3198521417663831	-0.8000000000000002
0.4900000000000002	64.4594863796459	1.	-0.6530136203554322	-0.7904705876881186	0.3469863796445678	-0.7904705876881186
0.5100000000000002	0.016540282446356826	1.	59.845959717552205	-0.7704503553117485	60.845959717552205	-0.7704503553117485
0.52	0.03428683517350054	0.9999999999999999	28.56571316482647	-0.7599342076785331	29.56571316482647	-0.7599342076785331
0.5300000000000002	0.05346200904903965	1.	18.11737132428412	-0.7490619133289314	19.11737132428412	-0.7490619133289314
0.54	0.07434582638827032	1.	12.875654173611714	-0.7378177281686853	13.875654173611714	-0.7378177281686853
0.5500000000000003	0.09729801481316525	1.	9.715201985186768	-0.7261843774138904	10.715201985186768	-0.7261843774138904
0.56	0.12279166861465804	1.	7.593874998051998	-0.7141428428542852	8.593874998051998	-0.7141428428542852
0.5699999999999998	0.15146685249792435	1.	6.064604576073525	-0.7016721100343096	7.064604576073525	-0.7016721100343096
0.5800000000000001	0.18422043065872373	0.9999999999999999	4.903279569341269	-0.6887488656977956	5.903279569341269	-0.6887488656977956
0.5899999999999999	0.22236662100622775	1.	3.9845778234382276	-0.6753471329620051	4.984577823438228	-0.6753471329620051
0.6000000000000001	0.2679491924311231	1.	3.2320508075688714	-0.6614378277661477	4.232050807568871	-0.6614378277661477
0.6099999999999999	0.324423039133462	1.	2.5948951426847255	-0.6469882147303769	3.5948951426847255	-0.6469882147303769
0.6200000000000001	0.3984201561612127	1.	2.0349131771721165	-0.6319612329882266	3.0349131771721165	-0.6319612329882266
0.6299999999999999	0.5058597340744213	1.	1.5143325736178905	-0.6163146517810526	2.5143325736178905	-0.6163146517810526
0.6400000000000001	0.7142857142857193	0.9999999999999999	0.94999999999999	-0.6	1.94999999999999	-0.6
0.6499999999999999	1.	1.	0.45833333333333437	-1.0273513784784973	1.4583333333333344	-1.0273513784784973
0.6600000000000001	1.	1.	0.3281249999999982	-1.2230101740917092	1.3281249999999982	-1.2230101740917092
0.6699999999999999	1.	1.	0.21323529411764763	-1.3264727994989949	1.2132352941176476	-1.3264727994989949
0.6800000000000002	1.	1.	0.11111111111110983	-1.386297336789914	1.1111111111111098	-1.386297336789914
0.69	1.	1.	0.01973684210526372	-1.4193796525626134	1.0197368421052637	-1.4193796525626134
0.7000000000000002	0.9999999999999999	1.	-0.06250000000000133	-1.4340406778740937	0.9374999999999987	-1.4340406778740937
0.71	0.9999999999999999	1.	-0.1369047619047612	-1.4350288336986639	0.8630952380952388	-1.4350288336986639
0.7200000000000002	0.9999999999999999	1.	-0.20454545454545592	-1.4252548296568155	0.7954545454545441	-1.4252548296568155
0.73	1.	1.	-0.26630434782608703	-1.4065390740710189	0.733695652173913	-1.4065390740710189
0.7400000000000002	1.	1.	-0.32291666666666763	-1.3799649336980224	0.6770833333333324	-1.3799649336980224
0.75	0.9999999999999999	1.	-0.375	-1.3460302365938333	0.625	-1.3460302365938333
0.7600000000000002	0.9999999999999999	0.9999999999999999	-0.42307692307692446	-1.3046470336350047	0.5769230769230755	-1.3046470336350047
0.77	1.	1.	-0.4675925925925928	-1.254931342452409	0.5324074074074072	-1.254931342452409
0.7800000000000002	1.	1.	-0.5089285714285724	-1.1944586459587598	0.4910714285714276	-1.1944586459587598
0.79	1.	1.	-0.5474137931034484	-1.1161721469885995	0.4525862068965516	-1.1161721469885995
0.8000000000000003	1.	0.999999978926576	-0.5833333122599098	-0.9428090415820631	0.4166666877400902	-0.9428090415820631
0.81	1.	0.8538927807443812	-0.45832826461534926	-0.9252181978212516	0.5416717353846507	-0.9252181978212516
0.8199999999999998	1.	0.8000000000000012	-0.42343750000000124	-0.9059253189936524	0.5765624999999988	-0.9059253189936524
0.8300000000000001	1.	0.7610831951563	-0.4016134981866033	-0.8850319412091939	0.5983865018133967	-0.8850319412091939
0.8399999999999999	1.	0.7298437881283579	-0.3857261410695344	-0.8626024837563939	0.6142738589304656	-0.8626024837563939
0.8500000000000001	1.	0.7034648345913732	-0.37310769173423064	-0.8386680858142066	0.6268923082657694	-0.8386680858142066
0.8599999999999999	1.	0.680506654048513	-0.3624510984929574	-0.8132285432645905	0.6375489015070426	-0.8132285432645905
0.8700000000000001	0.9999999999999999	0.6601169750680309	-0.35302238047343637	-0.7862524467184706	0.6469776195265636	-0.7862524467184706
0.8799999999999999	1.	0.6417424305044162	-0.3443740094517844	-0.7576754068601315	0.6556259905482156	-0.7576754068601315
0.8900000000000001	1.	0.625	-0.33621794871794897	-0.7273959904050411	0.663782051282051	-0.7273959904050411
0.8999999999999999	1.	0.6096117967977926	-0.32836179679779287	-0.6952686081652188	0.6716382032022071	-0.6952686081652188
0.9100000000000001	1.	0.5953687889449638	-0.32067366699374455	-0.6610919678654432	0.6793263330062554	-0.6610919678654432
0.9199999999999999	1.	0.5821091654199727	-0.3130615463723536	-0.6245905688407468	0.6869384536276464	-0.6245905688407468
0.9300000000000002	1.	0.5697047149310311	-0.3054605288845196	-0.5853844976941363	0.6945394711154804	-0.5853844976941363
0.94	1.	0.5580518660373468	-0.29782459331007427	-0.5429380871968056	0.7021754066899257	-0.5429380871968056
0.9500000000000002	1.	0.5470655771275249	-0.2901211326830807	-0.496467070880975	0.7098788673169193	-0.496467070880975
0.96	1.	0.53667504192892	-0.2823272158419634	-0.44475519487111076	0.7176727841580366	-0.44475519487111076
0.9700000000000002	1.	0.526820592404876	-0.27442697538359984	-0.3857427408090997	0.7255730246164002	-0.3857427408090997
0.98	1.	0.5174514150957548	-0.26640974842908827	-0.3154014609941154	0.7335902515709117	-0.3154014609941154
0.9900000000000002	1.	0.5085238344088332	-0.25826873236801684	-0.22332125716675463	0.7417312676319832	-0.22332125716675463
1.	1.	0.5	-0.25	-3.6739403974420594e-16	0.75	-3.6739403974420594e-16
1.0100000000000002	1.2486356941084318	0.4918468679100823	-0.0177209777232199	-3.4706823904929793e-16	0.9822790222767801	-3.4706823904929793e-16
1.02	1.3660269373336904	0.4840353990221813	0.08391461523458599	-3.4265796075955404e-16	1.083914615234586	-3.4265796075955404e-16
1.0300000000000002	1.4615492334206879	0.47653992083457014	0.164254595604985	-3.407782474489812e-16	1.164254595604985	-3.407782474489812e-16
1.04	1.5455908202702446	0.4693376137081925	0.23366061396945925	-3.401657520953152e-16	1.2336606139694593	-3.401657520953152e-16
1.0500000000000003	1.6221831658335355	0.46240809320403464	0.29613870899313666	-3.4033486920330355e-16	1.2961387089931367	-3.4033486920330355e-16
1.06	1.6934009818516929	0.4557330674643145	0.3537393429588067	-3.410389697788235e-16	1.3537393429588067	-3.410389697788235e-16
1.0700000000000003	1.7604827610348488	0.44929605382547394	0.4076779352795501	-3.42133244960724e-16	1.40767793527955	-3.42133244960724e-16
1.08	1.8242404391079705	0.4430821426391472	0.458744503365375	-3.4352459733039024e-16	1.458744503365375	-3.4352459733039024e-16
1.0899999999999999	1.8852421192831093	0.4370777990560201	0.5074863541253947	-3.451493162043608e-16	1.5074863541253947	-3.451493162043608e-16
1.1	1.9439048666003524	0.43127069559115633	0.5543008376758625	-3.469617595908286e-16	1.5543008376758625	-3.469617595908286e-16
1.1099999999999999	2.0005463983424963	0.42564956983946833	0.5994869924374542	-3.48928064338991e-16	1.5994869924374542	-3.48928064338991e-16
1.12	2.0554159563133254	0.42020410288672877	0.6432763695556283	-3.510224010169922e-16	1.6432763695556283	-3.510224010169922e-16
1.13	2.1087137807273852	0.4149248148635613	0.6858524579273162	-3.5322462061413843e-16	1.6858524579273162	-3.5322462061413843e-16
1.1400000000000001	2.1606039478339376	0.4098029747876524	0.7273634730462848	-3.5551871044133636e-16	1.7273634730462848	-3.5551871044133636e-16
1.15	2.2112231465234755	0.40483052238385603	0.7679310856780805	-3.5789174432525943e-16	1.7679310856780805	-3.5789174432525943e-16
1.1600000000000001	2.2606868650957184	0.3999999999999999	0.8076565620654153	-3.6033314732588095e-16	1.8076565620654153	-3.6033314732588095e-16
1.17	2.30909386788497	0.3953044930754253	0.8466251957050672	-3.628341675813339e-16	1.8466251957050672	-3.628341675813339e-16
1.1800000000000002	2.3565295084697464	0.39073757788992797	0.8849095776386413	-3.653874886106215e-16	1.8849095776386413	-3.653874886106215e-16
1.19	2.4030682307025026	0.38629327553814863	0.9225720566136295	-3.679869393038007e-16	1.9225720566136295	-3.679869393038007e-16
1.2000000000000002	2.4487754897918363	0.3819660112501051	0.959666621398874	-3.7062727336841966e-16	1.959666621398874	-3.7062727336841966e-16
1.21	2.4937092509101055	0.3777505783213635	0.996240362729587	-3.7330399912744696e-16	1.996240362729587	-3.7330399912744696e-16
1.2200000000000002	2.537921174517602	0.37364210603305453	1.0323346240401023	-3.7601324645248534e-16	2.0323346240401023	-3.7601324645248534e-16
1.23	2.5814575656383103	0.369636031037861	1.0679859181620928	-3.7875166150902794e-16	2.0679859181620928	-3.7875166150902794e-16
1.2400000000000002	2.6243601427038867	0.3657280717672988	1.103226665531182	-3.815163226206318e-16	2.103226665531182	-3.815163226206318e-16
1.25	2.6666666666666665	0.3619142054813409	1.138085794518659	-3.8430467237070545e-16	2.138085794518659	-3.8430467237070545e-16
1.2600000000000002	2.708411460606884	0.35819064763620423	1.1725892340233108	-3.87114462330845e-16	2.172589234023311	-3.87114462330845e-16
1.27	2.7496258425818496	0.35455383329198026	1.2067603209781814	-3.8994370770946437e-16	2.2067603209781814	-3.8994370770946437e-16
1.2800000000000002	2.790338489048529	0.3510004003203203	1.2406201400102592	-3.9279064986841253e-16	2.240620140010259	-3.9279064986841253e-16
1.29	2.830575742213794	0.34752717420491597	1.2741878085152076	-3.956537251341958e-16	2.2741878085152076	-3.956537251341958e-16
1.3000000000000003	2.870361871710012	0.34413115425505014	1.3074807174549616	-3.98531538685484e-16	2.3074807174549616	-3.98531538685484e-16
1.31	2.9097192987698235	0.3408095010759121	1.3405147359655158	-4.014228425647699e-16	2.340514735965516	-4.014228425647699e-16
1.3200000000000003	2.9486687893838495	0.33755952515933124	1.3733043861757368	-4.0432651706370533e-16	2.373304386175737	-4.0432651706370533e-16
1.33	2.9872296216272916	0.3343786764756768	1.405862993344385	-4.0724155488586563e-16	2.405862993344385	-4.0724155488586563e-16
1.3399999999999999	3.0254197313360613	0.33126453496233127	1.4382028154213495	-4.101670476097296e-16	2.4382028154213495	-4.101670476097296e-16
1.35	3.063255839527147	0.3282148018167784	1.4703351553574278	-4.1310217406727414e-16	2.4703351553574278	-4.1310217406727414e-16
1.3599999999999999	3.100753564338808	0.3252272915132481	1.5022704588720721	-4.160461903262375e-16	2.502270458872072	-4.160461903262375e-16
1.37	3.137927519774614	0.32229992447130107	1.5340183999010142	-4.189984210214832e-16	2.534018399901014	-4.189984210214832e-16
1.38	3.17479140314218	0.31943072031294023	1.5655879555565129	-4.2195825182654617e-16	2.565587955556513	-4.2195825182654617e-16
1.3900000000000001	3.211358072761108	0.316617791651961	1.5969874721203832	-4.249251228929909e-16	2.596987472120383	-4.249251228929909e-16
1.4	3.247639617258106	0.3138593383654929	1.6282247233370573	-4.2789852311463543e-16	2.6282247233370573	-4.2789852311463543e-16
1.4100000000000001	3.2836474175584125	0.31115364230312	1.6593069620684786	-4.308779850975455e-16	2.6593069620684786	-4.308779850975455e-16
1.42	3.3193922025112093	0.3084990623937536	1.6902409662044118	-4.338630807361114e-16	2.6902409662044118	-4.338630807361114e-16
1.4300000000000002	3.3548840989455906	0.3058940301146192	1.7210330795836586	-4.3685341731142385e-16	2.7210330795836586	-4.3685341731142385e-16
1.44	3.3901326768366027	0.3033370452904235	1.7516892485674558	-4.398486340412318e-16	2.751689248567456	-4.398486340412318e-16
1.4500000000000002	3.4251469901635283	0.30082667219402187	1.7822150548116107	-4.428483990215738e-16	2.7822150548116107	-4.428483990215738e-16
1.46	3.4599356139610604	0.29836153592279746	1.8126157447049294	-4.458524065091415e-16	2.8126157447049294	-4.458524065091415e-16
1.4700000000000002	3.494506677995664	0.2959403190275116	1.8428962558753685	-4.488603745009067e-16	2.8428962558753685	-4.488603745009067e-16
1.48	3.528867897441537	0.29356175837266196	1.8730612411096903	-4.518720425737973e-16	2.8730612411096903	-4.518720425737973e-16
1.4900000000000002	3.5630266008818223	0.291224642209393	1.9031150899855596	-4.548871699524615e-16	2.9031150899855596	-4.548871699524615e-16
1.5	3.596989755918969	0.28892780744380997	1.9330619484751592	-4.579055337775859e-16	2.933061948475159	-4.579055337775859e-16
1.5100000000000002	3.630763992642743	0.2866701370851429	1.9629057367457197	-4.609269275509799e-16	2.9629057367457197	-4.609269275509799e-16
1.52	3.664355625173873	0.2844505578596488	1.9926501653534396	-4.639511597368162e-16	2.9926501653534396	-4.639511597368162e-16
1.5300000000000002	3.697770671475256	0.28226803797741706	2.0222987500026934	-4.669780525011276e-16	3.0222987500026934	-4.669780525011276e-16
1.54	3.731014871600005	0.28012158504040185	2.0518548250211426	-4.700074405739612e-16	3.0518548250211426	-4.700074405739612e-16
1.5500000000000003	3.7640937045262066	0.27801024408103076	2.0813215556832714	-4.730391702205871e-16	3.0813215556832714	-4.730391702205871e-16
1.56	3.7970124037112263	0.27593309572167934	2.1107019494989805	-4.760730983098409e-16	3.1107019494989805	-4.760730983098409e-16
1.5700000000000003	3.8297759714837882	0.27388925444612894	2.1399988665703695	-4.791090914691553e-16	3.1399988665703695	-4.791090914691553e-16
1.58	3.862389192379087	0.2718778669748901	2.1692150291079004	-4.821470253170959e-16	3.1692150291079004	-4.821470253170959e-16
1.5899999999999999	3.894856645511036	0.26989811073694964	2.1983530301869303	-4.85186783765311e-16	3.1983530301869303	-4.85186783765311e-16
1.6	3.927182716065832	0.26794919243112275	2.2274153418165272	-4.88228258382753e-16	3.2274153418165272	-4.88228258382753e-16
1.6099999999999999	3.959371605992365	0.2660303466707474	2.2564043223846806	-4.912713478158565e-16	3.2564043223846806	-4.912713478158565e-16
1.62	3.991427343957373	0.26414083470596655	2.285322223537121	-4.94315957259078e-16	3.285322223537121	-4.94315957259078e-16
1.63	4.023353794626431	0.2622799432183063	2.3141711965408676	-4.973619979708265e-16	3.3141711965408676	-4.973619979708265e-16
1.6400000000000001	4.055154667325964	0.260446983182672	2.342953298178379	-5.004093868303728e-16	3.342953298178379	-5.004093868303728e-16
1.65	4.086833524136066	0.2586412887922735	2.371670496213358	-5.034580459317961e-16	3.371670496213358	-5.034580459317961e-16
1.6600000000000001	4.118393787459279	0.25686221644232915	2.4003246744652253	-5.065079022114603e-16	3.4003246744652253	-5.065079022114603e-16
1.67	4.149838747106221	0.25510914376872096	2.4289176375255344	-5.095588871058839e-16	3.4289176375255344	-5.095588871058839e-16
1.6800000000000002	4.181171566935226	0.25338146873806117	2.4574511151463185	-5.126109362371901e-16	3.4574511151463185	-5.126109362371901e-16
1.69	4.212395291079778	0.2516786087858943	2.4859267663274967	-5.156639891236233e-16	3.4859267663274967	-5.156639891236233e-16
1.7000000000000002	4.243512849794541	0.25	2.514346183127873	-5.187179889128719e-16	3.514346183127873	-5.187179889128719e-16
1.71	4.274527064948059	0.2483450963459878	2.5427108942219068	-5.217728821361608e-16	3.5427108942219068	-5.217728821361608e-16
1.7200000000000002	4.305440655187808	0.24671336893257192	2.5710223682224496	-5.248286184812908e-16	3.5710223682224496	-5.248286184812908e-16
1.73	4.336256240801021	0.2451043053141066	2.599282016787726	-5.278851505829733e-16	3.599282016787726	-5.278851505829733e-16
1.7400000000000002	4.366976348292851	0.24351740882813025	2.6274911975292365	-5.309424338289704e-16	3.6274911975292365	-5.309424338289704e-16
1.75	4.397603414701535	0.2419521979658274	2.6556512167357074	-5.340004261806957e-16	3.6556512167357074	-5.340004261806957e-16
1.7600000000000002	4.428139791668703	0.24040820577345748	2.6837633319269916	-5.370590880070647e-16	3.6837633319269916	-5.370590880070647e-16
1.77	4.458587749281444	0.23888497928294034	2.711828754250472	-5.40118381930482e-16	3.711828754250472	-5.40118381930482e-16
1.7800000000000002	4.4889494797014855	0.2373820789699042	2.739848650731581	-5.431782726839754e-16	3.739848650731581	-5.431782726839754e-16
1.79	4.519227100595562	0.23589907823762235	2.7678241463889472	-5.462387269785608e-16	3.7678241463889472	-5.462387269785608e-16
1.8000000000000003	4.5494226583800454	0.2344355629253626	2.795756326223912	-5.492997133800202e-16	3.795756326223912	-5.492997133800202e-16
1.81	4.579538131291794	0.2329911308397787	2.8236462370932367	-5.523612021943342e-16	3.8236462370932367	-5.523612021943342e-16
1.8200000000000003	4.60957543229641	0.2315653913080556	2.8514948894732015	-5.554231653610902e-16	3.8514948894732015	-5.554231653610902e-16
1.83	4.639536411844118	0.23015796475160696	2.8793032591225867	-5.584855763542424e-16	3.8793032591225867	-5.584855763542424e-16
1.8399999999999999	4.669422860482847	0.22876848227920207	2.907072288651407	-5.615484100896498e-16	3.907072288651407	-5.615484100896498e-16
1.85	4.699236511337295	0.22739658529846538	2.9348028890017925	-5.646116428388768e-16	3.9348028890017925	-5.646116428388768e-16
1.8599999999999999	4.728979042462201	0.22604192514476365	2.962495940846849	-5.676752521487793e-16	3.962495940846849	-5.676752521487793e-16
1.87	4.7586520790774225	0.22470416272655433	2.990152295912912	-5.707392167664386e-16	3.990152295912912	-5.707392167664386e-16
1.88	4.788257195691882	0.22338296818632625	3.017772778230192	-5.738035165690467e-16	4.017772778230192	-5.738035165690467e-16
1.8900000000000001	4.817795918122972	0.22207802057631637	3.045358185316439	-5.768681324983795e-16	4.045358185316439	-5.768681324983795e-16
1.9	4.847269725417522	0.22078900754823924	3.072909289297855	-5.799330464995133e-16	4.072909289297855	-5.799330464995133e-16
1.9100000000000001	4.876680051680073	0.21951562505630587	3.100426837971285	-5.829982414634878e-16	4.100426837971285	-5.829982414634878e-16
1.92	4.90602828781372	0.21825757707285715	3.127911555811284	-5.860637011736229e-16	4.127911555811284	-5.860637011736229e-16
1.9300000000000002	4.935315783178556	0.2170145753159735	3.15536414492552	-5.891294102552348e-16	4.15536414492552	-5.891294102552348e-16
1.94	4.964543847172301	0.2157863389884626	3.182785285961617	-5.921953541285055e-16	4.182785285961617	-5.921953541285055e-16
1.9500000000000002	4.993713750737478	0.21457259452765753	3.2101756389684413	-5.952615189642914e-16	4.210175638968441	-5.952615189642914e-16
1.96	5.022826727799178	0.21337307536549582	3.237535844214503	-5.9832789164265925e-16	4.237535844214503	-5.9832789164265925e-16
1.9700000000000002	5.0518839766372015	0.21218752169837526	3.264866522966037	-6.013944597139683e-16	4.264866522966037	-6.013944597139683e-16
1.98	5.080886661196165	0.21101568026631426	3.2921682782271473	-6.044612113623188e-16	4.292168278227147	-6.044612113623188e-16
1.9900000000000002	5.109835912336838	0.20985730414096773	3.3194416954441923	-6.075281353712125e-16	4.319441695444192	-6.075281353712125e-16
2.	5.138732829031888	0.20871215252208	3.346687343176475	-6.105952210912673e-16	4.346687343176475	-6.105952210912673e-16

==> pics/rpsp_eqtab.dat <==
-2.	0.10102051443364381	0.04356076261039998	-12.057459751823243	0.	-8.057459751823243	0.
-1.99	0.10155962742897998	0.04365602827034164	-12.059911631287163	0.	-8.059911631287163	0.
-1.98	0.10210475698265203	0.043751712328895645	-12.062385302718274	0.	-8.062385302718274	0.
-1.97	0.10265600740148326	0.04384781755379568	-12.064881064341606	0.	-8.064881064341606	0.
-1.96	0.10321348547052968	0.04394434673728803	-12.067399220034051	0.	-8.067399220034051	0.
-1.95	0.10377730052832342	0.04404130269640423	-12.069940079464573	0.	-8.069940079464573	0.
-1.94	0.10434756454490854	0.04413868827323711	-12.072503958238881	0.	-8.072503958238881	0.
-1.93	0.10492439220279202	0.044236506335220575	-12.075091178048636	0.	-8.075091178048636	0.
-1.92	0.10550790098093987	0.04433475977541343	-12.077702066825365	0.	-8.077702066825365	0.
-1.91	0.10609821124195243	0.044433451512786666	-12.080336958899286	0.	-8.080336958899286	0.
-1.9	0.10669544632256399	0.0445325844925148	-12.082996195163382	0.	-8.082996195163382	0.
-1.89	0.10729973262761497	0.044632161686271245	-12.085680123242597	0.	-8.085680123242597	0.
-1.88	0.1079111997276558	0.04473218609252752	-12.088389097668745	0.	-8.088389097668745	0.
-1.87	0.10852998046034873	0.044832660736856635	-12.09112348006105	0.	-8.09112348006105	0.
-1.8599999999999999	0.10915621103584314	0.04493358867224064	-12.093883639312754	0.	-8.093883639312754	0.
-1.85	0.10979003114630825	0.045034972979382186	-12.096669951783948	0.	-8.096669951783948	0.
-1.84	0.11043158407981932	0.0451368167670207	-12.099482801500836	0.	-8.099482801500836	0.
-1.83	0.11108101683880121	0.04523912317225256	-12.102322580361829	0.	-8.102322580361829	0.
-1.82	0.11173848026324672	0.04534189536085586	-12.10518968835067	0.	-8.10518968835067	0.
-1.81	0.11240412915893763	0.04544513652761968	-12.10808453375686	0.	-8.10808453375686	0.
-1.8	0.11307812243091019	0.045548849896677734	-12.111007533403797	0.	-8.111007533403797	0.
-1.79	0.11376062322241894	0.04565303872184686	-12.113959112884851	0.	-8.113959112884851	0.
-1.78	0.11445179905966843	0.04575770628697006	-12.116939706807793	0.	-8.116939706807793	0.
-1.77	0.11515182200259705	0.04586285590626448	-12.11994975904787	0.	-8.11994975904787	0.
-1.76	0.11586086880201331	0.04596849092467394	-12.12298972301008	0.	-8.12298972301008	0.
-1.75	0.11657912106340243	0.04607461471822681	-12.12606006190073	0.	-8.12606006190073	0.
-1.74	0.11730676541774002	0.04618123069439857	-12.129161249009064	0.	-8.129161249009064	0.
-1.73	0.11804399369966878	0.04628834229247971	-12.13229376799912	0.	-8.13229376799912	0.
-1.72	0.11879100313341513	0.04639595298394856	-12.135458113212527	0.	-8.135458113212527	0.
-1.71	0.11954799652684557	0.046504066272849635	-12.138654789982501	0.	-8.138654789982501	0.
-1.7	0.12031518247408626	0.04661268569617724	-12.141884314959727	0.	-8.141884314959727	0.
-1.69	0.12109277556715517	0.04672181482426447	-12.145147216450654	0.	-8.145147216450654	0.
-1.68	0.1218809966170832	0.04683145726117782	-12.148444034768753	0.	-8.148444034768753	0.
-1.67	0.12268007288503023	0.04694161664511743	-12.151775322599356	0.	-8.151775322599356	0.
-1.66	0.12349023832393356	0.047052296648822954	-12.155141645378814	0.	-8.155141645378814	0.
-1.65	0.1243117338312591	0.047163500979985375	-12.158543581688482	0.	-8.158543581688482	0.
-1.6400000000000001	0.1251448075134629	0.047275233381664665	-12.161981723664503	0.	-8.161981723664503	0.
-1.63	0.12598971496280845	0.04738749763271351	-12.165456677423991	0.	-8.165456677423991	0.
-1.62	0.12684671954722482	0.04750029754820701	-12.168969063508456	0.	-8.168969063508456	0.
-1.6099999999999999	0.1277160927139409	0.04761363697987895	-12.172519517345432	0.	-8.172519517345432	0.
-1.6	0.12859811430767024	0.04772751981656383	-12.1761086897292	0.	-8.1761086897292	0.
-1.5899999999999999	0.12949307290418025	0.04784194998464599	-12.179737247321448	0.	-8.179737247321448	0.
-1.58	0.13040126616012962	0.04795693144851472	-12.18340587317315	0.	-8.18340587317315	0.
-1.57	0.13132300118012002	0.04807246821102637	-12.187115267268616	0.	-8.187115267268616	0.
-1.56	0.13225859490196948	0.048188564313973156	-12.190866147092855	0.	-8.190866147092855	0.
-1.55	0.1332083745012874	0.0483052238385587	-12.194659248223708	0.	-8.194659248223708	0.
-1.54	0.1341726778165008	0.04842245090588079	-12.198495324949839	0.	-8.198495324949839	0.
-1.53	0.13515185379556616	0.04854024967742112	-12.202375150916176	0.	-8.202375150916176	0.
-1.52	0.1361462629656851	0.048658624355542426	-12.206299519798256	0.	-8.206299519798256	0.
-1.51	0.13715627792743476	0.04877757918399273	-12.210269246007122	0.	-8.210269246007122	0.
-1.5	0.138182283874829	0.048897118448417494	-12.21428516542641	0.	-8.21428516542641	0.
-1.49	0.13922467914293124	0.04901724647687897	-12.218348136183643	0.	-8.218348136183643	0.
-1.48	0.14028387578476129	0.0491379676403837	-12.222459039457506	0.	-8.222459039457506	0.
-1.47	0.141360300179366	0.049259286353417586	-12.226618780323413	0.	-8.226618780323413	0.
-1.46	0.14245439367306234	0.04938120707448934	-12.230828288639387	0.	-8.230828288639387	0.
-1.45	0.14356661325601544	0.0495037343066818	-12.235088519974976	0.	-8.235088519974976	0.
-1.44	0.14469743227647316	0.04962687259821186	-12.239400456585471	0.	-8.239400456585471	0.
-1.43	0.14584734119516354	0.04975062654299857	-12.243765108434543	0.	-8.243765108434543	0.
-1.42	0.14701684838255205	0.04987500078124024	-12.248183514267975	0.	-8.248183514267975	0.
-1.4100000000000001	0.14820648096186792	0.05000000000000001	-12.252656742741967	0.	-8.252656742741967	0.
-1.4	0.14941678570104147	0.05012562893380046	-12.257185893609346	0.	-8.257185893609346	0.
-1.3900000000000001	0.15064832995694336	0.05025189236522739	-12.261772098967374	0.	-8.261772098967374	0.
-1.38	0.15190170267559638	0.05037879512554279	-12.26641652457133	0.	-8.26641652457133	0.
-1.37	0.15317751545232502	0.05050634209530721	-12.27112037121798	0.	-8.27112037121798	0.
-1.3599999999999999	0.15447640365614518	0.05063453820501187	-12.275884876203818	0.	-8.275884876203818	0.
-1.35	0.15579902762304887	0.05076338843572029	-12.280711314863005	0.	-8.280711314863005	0.
-1.3399999999999999	0.15714607392324223	0.05089289781972024	-12.285601002190473	0.	-8.285601002190473	0.
-1.33	0.15851825670782269	0.05102307144118536	-12.290555294556253	0.	-8.290555294556253	0.
-1.3199999999999998	0.159916319140864	0.051153914436847574	-12.295575591517201	0.	-8.295575591517201	0.
-1.31	0.16134103492339838	0.05128543199667958	-12.300663337733353	0.	-8.300663337733353	0.
-1.2999999999999998	0.16279320991636784	0.05141762936458843	-12.305820024996226	0.	-8.305820024996226	0.
-1.29	0.16427368387024902	0.051550511839119545	-12.3110471943775	0.	-8.3110471943775	0.
-1.28	0.1657833322697673	0.051684084774172356	-12.31634643850683	0.	-8.31634643850683	0.
-1.27	0.16732306830288635	0.05181835357972681	-12.321719403988691	0.	-8.321719403988691	0.
-1.26	0.1688938449641266	0.051953323722581525	-12.327167793968815	0.	-8.327167793968815	0.
-1.25	0.17049665730321895	0.05208900072710381	-12.332693370861826	0.	-8.332693370861826	0.
-1.24	0.17213254483115753	0.052225390175991385	-12.338297959252866	0.	-8.338297959252866	0.
-1.23	0.17380259409689616	0.052362497711046445	-12.343983448987002	0.	-8.343983448987002	0.
-1.22	0.17550794144923867	0.052500329033962	-12.349751798461792	0.	-8.349751798461792	0.
-1.21	0.1772497759999364	0.05263888990712094	-12.355605038139602	0.	-8.355605038139602	0.
-1.2	0.1790293428056335	0.05277818615440785	-12.361545274298285	0.	-8.361545274298285	0.
-1.19	0.18084794628812048	0.05291822366203405	-12.367574693040286	0.	-8.367574693040286	0.
-1.18	0.18270695391439462	0.053059008379375806	-12.37369556458264	0.	-8.37369556458264	0.
-1.17	0.18460780016031325	0.05320054631982641	-12.379910247852465	0.	-8.379910247852465	0.
-1.1600000000000001	0.1865519907841879	0.053342843561661905	-12.386221195415297	0.	-8.386221195415297	0.
-1.15	0.18854110743955665	0.05348590624892098	-12.392630958766397	0.	-8.392630958766397	0.
-1.1400000000000001	0.1905768126596258	0.05362974059229931	-12.399142194018552	0.	-8.399142194018552	0.
-1.13	0.19266085524954624	0.053774352870058634	-12.40575766802366	0.	-8.40575766802366	0.
-1.12	0.19479507612684002	0.05391974942895058	-12.412480264969496	0.	-8.412480264969496	0.
-1.1099999999999999	0.1969814146550119	0.05406593668515598	-12.419312993497805	0.	-8.419312993497805	0.
-1.1	0.19922191552071736	0.05421292112523954	-12.426258994395475	0.	-8.426258994395475	0.
-1.0899999999999999	0.20151873621095634	0.0543607093071205	-12.433321548916416	0.	-8.433321548916416	0.
-1.08	0.20387415515369417	0.05450930786105934	-12.44050408779896	0.	-8.44050408779896	0.
-1.0699999999999998	0.2062905805932518	0.05465872349066094	-12.44781020105164	0.	-8.44781020105164	0.
-1.06	0.20877056028089203	0.05480896297389472	-12.455243648589057	0.	-8.455243648589057	0.
-1.0499999999999998	0.21131679207146936	0.05496003316413163	-12.462808371810567	0.	-8.462808371810567	0.
-1.04	0.2139321355290241	0.05511194099119875	-12.470508506226139	0.	-8.470508506226139	0.
-1.03	0.21661962465807236	0.05526469346245171	-12.47834839524791	0.	-8.47834839524791	0.
-1.02	0.21938248189338866	0.05541829766386526	-12.486332605282147	0.	-8.486332605282147	0.
-1.01	0.22222413349970388	0.05557276076114213	-12.494465942274982	0.	-8.494465942274982	0.
-1.	0.22514822655441377	0.05572809000084122	-12.502753469886903	0.	-8.502753469886903	0.
-0.99	0.22815864771169292	0.055884292711524626	-12.511200529496818	0.	-8.511200529496818	0.
-0.98	0.23125954397603124	0.05604137630492461	-12.519812762265694	0.	-8.519812762265694	0.
-0.97	0.23445534574801377	0.05619934827713021	-12.528596133525305	0.	-8.528596133525305	0.
-0.96	0.23775079244618222	0.05635821620979494	-12.537556959798033	0.	-8.537556959798033	0.
-0.95	0.2411509610573485	0.05651798777136474	-12.546701938803224	0.	-8.546701938803224	0.
-0.94	0.24466129802534167	0.056678670718327495	-12.556038182862572	0.	-8.556038182862572	0.
-0.9299999999999999	0.24828765495685376	0.05684027289648423	-12.565573256186248	0.	-8.565573256186248	0.
-0.9199999999999999	0.25203632870524917	0.0570028022422425	-12.575315216603855	0.	-8.575315216603855	0.
-0.9099999999999999	0.25591410649199386	0.05716626678393228	-12.585272662403101	0.	-8.585272662403101	0.
-0.8999999999999999	0.2599283168446565	0.057330674643145035	-12.595454785058656	0.	-8.595454785058656	0.
-0.8899999999999999	0.26408688727513174	0.05749603403609627	-12.605871428778606	0.	-8.605871428778606	0.
-0.8799999999999999	0.26839840979814994	0.057662353275012214	-12.61653315797241	0.	-8.61653315797241	0.
-0.8699999999999999	0.27287221560633557	0.05782964076954087	-12.627451333960884	0.	-8.627451333960884	0.
-0.8599999999999999	0.27751846048449647	0.057997905028188364	-12.638638202515136	0.	-8.638638202515136	0.
-0.8499999999999999	0.28234822287607225	0.058167154659780576	-12.650106994142213	0.	-8.650106994142213	0.
-0.8400000000000001	0.2873736169265676	0.05833739837495105	-12.661872039447134	0.	-8.661872039447134	0.
-0.8300000000000001	0.2926079233459098	0.05850864498765547	-12.67394890241841	0.	-8.67394890241841	0.
-0.8200000000000001	0.2980657415854617	0.05868090341671353	-12.686354535138449	0.	-8.686354535138449	0.
-0.81	0.30376316765814204	0.058854182687378256	-12.69910745825321	0.	-8.69910745825321	0.
-0.8	0.3097180029992096	0.05902849193293391	-12.712227972604737	0.	-8.712227972604737	0.
-0.79	0.31595000114955074	0.05920384039632291	-12.725738408815245	0.	-8.725738408815245	0.
-0.78	0.32248116085206635	0.0593802374318022	-12.739663423420264	0.	-8.739663423420264	0.
-0.77	0.32933607653838165	0.05955769250662993	-12.75403035253569	0.	-8.75403035253569	0.
-0.76	0.3365423603655837	0.05973621520278293	-12.768869637226292	0.	-8.768869637226292	0.
-0.75	0.3441311542550502	0.05991581521870578	-12.784215339036349	0.	-8.784215339036349	0.
-0.74	0.35213775624666505	0.060096502371092125	-12.800105770004608	0.	-8.800105770004608	0.
-0.73	0.3606023935935838	0.06027828659669872	-12.816584269598513	0.	-8.816584269598513	0.
-0.72	0.36957118641546066	0.0604611779541933	-12.833700172395694	0.	-8.833700172395694	0.
-0.71	0.3790973619883591	0.06064518662603668	-12.85151002660199	0.	-8.85151002660199	0.
-0.7	0.3892428033726391	0.060830322920400005	-12.870079147118906	0.	-8.870079147118906	0.
-0.69	0.40008005108094025	0.06101659727311794	-12.889483621875048	0.	-8.889483621875048	0.
-0.6799999999999999	0.4116949294948295	0.06120402024967825	-12.90981294314345	0.	-8.90981294314345	0.
-0.6699999999999999	0.4241900520081535	0.061392602547249216	-12.931173517836969	0.	-8.931173517836969	0.
-0.6599999999999999	0.43768959015190567	0.06158235499674508	-12.953693442051717	0.	-8.953693442051717	0.
-0.6499999999999999	0.45234590815182024	0.06177328856493084	-12.977529141326022	0.	-8.977529141326022	0.
-0.6399999999999999	0.46834903358296065	0.061965414356566745	-13.002874847296566	0.	-9.002874847296566	0.
-0.6299999999999999	0.485940592514133	0.06215874361659402	-13.029976539163027	0.	-9.029976539163027	0.
-0.6199999999999999	0.5054350690569995	0.062353287732362414	-13.059153209896067	0.	-9.059153209896067	0.
-0.6099999999999999	0.5272536969550569	0.06254905823590018	-13.090830764845284	0.	-9.090830764845284	0.
-0.5999999999999999	0.5519815245204088	0.06274606680622824	-13.125599094077817	0.	-9.125599094077817	0.
-0.5900000000000001	0.5804704608405494	0.06294432527171863	-13.164315126394516	0.	-9.164315126394516	0.
-0.5800000000000001	0.6140435150443926	0.06314384561249907	-13.208307076839299	0.	-9.208307076839299	0.
-0.5700000000000001	0.654956316511389	0.0633446399629041	-13.259835975613903	0.	-9.259835975613903	0.
-0.56	0.7076733148513835	0.06354672061397407	-13.32337187725628	0.	-9.32337187725628	0.
-0.55	0.7839782997373506	0.0637501000160032	-13.410704390197537	0.	-9.410704390197537	0.
-0.54	1.	0.06395479078113751	-13.637006747680402	-0.04384235813529485	-9.637006747680402	-0.04384235813529485
-0.53	1.	0.06416080568602427	-13.617635310818828	-0.25016242720464243	-9.617635310818828	-0.25016242720464243
-0.52	1.	0.06436815767451351	-13.598376940364705	-0.3486448748375352	-9.598376940364705	-0.3486448748375352
-0.51	1.	0.06457685986041362	-13.579235021327701	-0.42287479627448105	-9.579235021327701	-0.42287479627448105
-0.5	1.	0.0647869255303012	-13.560213074469702	-0.4841229182759271	-9.560213074469702	-0.4841229182759271
-0.49	0.9999999999999999	0.0649983681463879	-13.541314763166747	-0.5368356057540764	-9.541314763166747	-0.5368356057540764
-0.48	1.	0.06521120134944401	-13.52254390069137	-0.583316574202444	-9.52254390069137	-0.583316574202444
-0.47	1.	0.06542543896178123	-13.503904457945433	-0.6249433495422629	-9.503904457945433	-0.6249433495422629
-0.45999999999999996	0.9999999999999999	0.06564109499029576	-13.485400571676372	-0.6626170952598155	-9.485400571676372	-0.6626170952598155
-0.44999999999999996	1.	0.06585818362957287	-13.467036553212537	-0.6969648782766941	-9.467036553212537	-0.6969648782766941
-0.43999999999999995	1.	0.06607671926505479	-13.448816897756222	-0.7284430272861505	-9.448816897756222	-0.7284430272861505
-0.42999999999999994	1.	0.06629671647627298	-13.43074629427641	-0.7573949895484432	-9.43074629427641	-0.7573949895484432
-0.41999999999999993	1.	0.06651819004014684	-13.412829636046808	-0.7840860150627694	-9.412829636046808	-0.7840860150627694
-0.4099999999999999	0.9999999999999999	0.06674115493435022	-13.39507203187884	-0.8087250909877478	-9.39507203187884	-0.8087250909877478
-0.3999999999999999	1.	0.06696562634074725	-13.377478818103695	-0.8314794192830984	-9.377478818103695	-0.8314794192830984
-0.3899999999999999	1.	0.06719161964889916	-13.360055571362333	-0.8524843111133231	-9.360055571362333	-0.8524843111133231
-0.3799999999999999	1.	0.06741915045964432	-13.342808122267625	-0.8718501451624786	-9.342808122267625	-0.8718501451624786
-0.3699999999999999	0.9999999999999999	0.06764823458875252	-13.325742570008948	-0.8896673775485225	-9.325742570008948	-0.8896673775485225
-0.3599999999999999	1.	0.067878888070656	-13.308865297975858	-0.9060102184603498	-9.308865297975858	-0.9060102184603498
-0.34999999999999987	1.	0.06811112716225852	-13.292182990484802	-0.9209393711094752	-9.292182990484802	-0.9209393711094752
-0.33999999999999986	1.	0.06834496834682509	-13.275702650700792	-0.9345040944235244	-9.275702650700792	-0.9345040944235244
-0.33000000000000007	1.	0.0685804283379534	-13.259431619854814	-0.9467437662276871	-9.259431619854814	-0.9467437662276871
-0.32000000000000006	0.9999999999999999	0.0688175240836302	-13.243377597867587	-0.957689068628919	-9.243377597867587	-0.957689068628919
-0.31000000000000005	1.	0.0690562727703736	-13.227548665501235	-0.9673628805632676	-9.227548665501235	-0.9673628805632676
-0.30000000000000004	1.	0.06929669182746419	-13.211953308172534	-0.9757809372497497	-9.211953308172534	-0.9757809372497497
-0.29000000000000004	0.9999999999999999	0.06953879893126665	-13.196600441575063	-0.982952298495919	-9.196600441575063	-0.982952298495919
-0.28	1.	0.06978261200964503	-13.181499439272411	-0.9888796548261702	-9.181499439272411	-0.9888796548261702
-0.27	0.9999999999999999	0.0700281492464729	-13.166660162441842	-0.9935594905650867	-9.166660162441842	-0.9935594905650867
-0.26	1.	0.07027542908624163	-13.152092991966391	-0.9969821151606173	-9.152092991966391	-0.9969821151606173
-0.25	1.	0.07052447023876907	-13.137808863094563	-0.9991315673568165	-9.137808863094563	-0.9991315673568165
-0.24	1.	0.07077529168401105	-13.123819302910583	-0.9999853906894857	-9.123819302910583	-0.9999853906894857
-0.22999999999999998	1.	0.0710279126769787	-13.110136470884663	-0.9995142726330739	-9.110136470884663	-0.9995142726330739
-0.21999999999999997	1.	0.0712823527527638	-13.09677320280279	-0.9976815330344773	-9.09677320280279	-0.9976815330344773
-0.20999999999999996	0.9999999999999999	0.07153863173167545	-13.083743058409175	-0.9944424396218652	-9.083743058409175	-0.9944424396218652
-0.19999999999999996	1.	0.07179676972449081	-13.071060373132655	-0.989743318610787	-9.071060373132655	-0.989743318610787
-0.18999999999999995	1.	0.07205678713782261	-13.058740314311455	-0.9835204157044939	-9.058740314311455	-0.9835204157044939
-0.17999999999999994	1.	0.07231870467960692	-13.046798942379215	-0.9756984456005886	-9.046798942379215	-0.9756984456005886
-0.16999999999999993	1.	0.07258254336471413	-13.035253277530806	-0.9661887442229556	-9.035253277530806	-0.9661887442229556
-0.15999999999999992	1.	0.07284832452068632	-13.024121372449011	-0.9548869038172669	-9.024121372449011	-0.9548869038172669
-0.1499999999999999	1.	0.07311606979360459	-13.013422391744859	-0.9416697212427111	-9.013422391744859	-0.9416697212427111
-0.1399999999999999	0.9999999999999999	0.0733858011540896	-13.003176698845913	-0.9263912151967708	-9.003176698845913	-0.9263912151967708
-0.1299999999999999	1.	0.07365754090343897	-12.993405951160051	-0.9088773534354376	-8.993405951160051	-0.9088773534354376
-0.11999999999999988	1.	0.07393131167990522	-12.984133204449131	-0.8889189496593461	-8.984133204449131	-0.8889189496593461
-0.10999999999999988	1.	0.0742071364651183	-12.975383027469306	-0.8662618934825499	-8.975383027469306	-0.8662618934825499
-0.09999999999999987	1.	0.07448503859065568	-12.967181628076009	-0.8405933750763336	-8.967181628076009	-0.8405933750763336
-0.08999999999999986	1.	0.07476504174476555	-12.959556992153537	-0.8115218793729145	-8.959556992153537	-0.8115218793729145
-0.08000000000000007	1.	0.07504716997924579	-12.952539036917308	-0.7785470781611084	-8.952539036917308	-0.7785470781611084
-0.07000000000000006	0.9999999999999999	0.075331447716484	-12.94615978035369	-0.7410125036899227	-8.94615978035369	-0.7410125036899227
-0.06000000000000005	1.	0.07561789975666229	-12.940453528814768	-0.6980270117865597	-8.940453528814768	-0.6980270117865597
-0.050000000000000044	0.9999999999999999	0.07590655128513225	-12.935457085078506	-0.6483250829816326	-8.935457085078506	-0.6483250829816326
-0.040000000000000036	0.9999999999999999	0.0761974278799638	-12.931209979527447	-0.5899943037552557	-8.931209979527447	-0.5899943037552557
-0.030000000000000027	1.	0.07649055551967361	-12.927754727499199	-0.5198701726777701	-8.927754727499199	-0.5198701726777701
-0.020000000000000018	1.	0.07678596059113771	-12.925137116331937	-0.4318967044486558	-8.925137116331937	-0.4318967044486558
-0.010000000000000009	1.	0.0770836698976932	-12.92340652618074	-0.3107545448722916	-8.92340652618074	-0.3107545448722916
0.	1.	0.0773837106674355	-12.922616289332563	-1.2246467991473532e-16	-8.922616289332563	-1.2246467991473532e-16
0.010000000000000231	1.3723357606796704	0.07768611056171482	-12.600998536921882	-8.923813211286048e-17	-8.600998536921882	-8.923813211286048e-17
0.020000000000000018	1.5653194217495012	0.07799089768383963	-12.460856347233324	-7.823622336319123e-17	-8.460856347233324	-7.823622336319123e-17
0.03000000000000025	1.732310875037149	0.07829810058799122	-12.348965492459968	-7.069440114904843e-17	-8.348965492459968	-7.069440114904843e-17
0.040000000000000036	1.887625088554544	0.07860774828835669	-12.251158467504926	-6.48776500467649e-17	-8.251158467504926	-6.48776500467649e-17
0.04999999999999982	2.036815226554249	0.07891987026848588	-12.16204268095504	-6.012557168571106e-17	-8.16204268095504	-6.012557168571106e-17
0.06000000000000005	2.182777110746427	0.07923449649087898	-12.078897483671787	-5.610498630932458e-17	-8.078897483671787	-5.610498630932458e-17
0.06999999999999984	2.3272929842211836	0.07955165740681193	-12.000132102558048	-5.262108412865666e-17	-8.000132102558048	-5.262108412865666e-17
0.08000000000000007	2.4715931402857563	0.07987138396640549	-11.924725951938315	-4.954888323592629e-17	-7.924725951938315	-4.954888323592629e-17
0.08999999999999986	2.6166060258845105	0.08019370762894638	-11.851980754291418	-4.680287315066382e-17	-7.851980754291418	-4.680287315066382e-17
0.10000000000000009	2.7630857945186604	0.08051866037346701	-11.781395545107875	-4.432170733086814e-17	-7.781395545107875	-4.432170733086814e-17
0.10999999999999988	2.911684388189747	0.08084627470959185	-11.712597542228865	-4.2059737110062977e-17	-7.712597542228865	-4.2059737110062977e-17
0.1200000000000001	3.062995941833427	0.08117658368865822	-11.64530115868844	-3.998199221949712e-17	-7.64530115868844	-3.998199221949712e-17
0.1299999999999999	3.2175864147445443	0.08150962091511954	-11.579282342718715	-3.8061038346489364e-17	-7.579282342718715	-3.8061038346489364e-17
0.14000000000000012	3.376015008224721	0.08184542055824029	-11.51436179343926	-3.627492165063964e-17	-7.51436179343926	-3.627492165063964e-17
0.1499999999999999	3.5388509758090243	0.0821840173640899	-11.450393578255454	-3.460577479862327e-17	-7.450393578255454	-3.460577479862327e-17
0.16000000000000014	3.7066879657891993	0.08252544666784653	-11.38725717577825	-3.3038842504419194e-17	-7.387257175778251	-3.3038842504419194e-17
0.16999999999999993	3.8801572758614724	0.08286974440641852	-11.324851767610896	-3.1561782476341945e-17	-7.324851767610896	-3.1561782476341945e-17
0.18000000000000016	4.059941002037169	0.08321694713139415	-11.263092050831442	-3.016415259563768e-17	-7.2630920508314425	-3.016415259563768e-17
0.18999999999999995	4.24678586712039	0.08356709202232933	-11.20190510537341	-2.883702728288835e-17	-7.2019051053734096	-2.883702728288835e-17
0.20000000000000018	4.441518440112256	0.08392021690038395	-11.14122800965403	-2.7572705498356576e-17	-7.14122800965403	-2.7572705498356576e-17
0.20999999999999996	4.645062469927041	0.08427636024231741	-11.081005997416845	-2.6364485022019276e-17	-7.081005997416845	-2.6364485022019276e-17
0.2200000000000002	4.858459140234993	0.08463556119485445	-11.021191012855871	-2.5206485509068615e-17	-7.021191012855871	-2.5206485509068615e-17
0.22999999999999998	5.082891206685477	0.08499785958943334	-10.961740563354718	-2.409350799278543e-17	-6.961740563354718	-2.409350799278543e-17
0.2400000000000002	5.319712214078699	0.08536329595734762	-10.902616797656265	-2.302092199473323e-17	-6.902616797656265	-2.302092199473323e-17
0.25	5.570482331605978	0.08573191154529448	-10.843785756848726	-2.198457379891349e-17	-6.843785756848726	-2.198457379891349e-17
0.26000000000000023	5.837012825763758	0.0861037483313425	-10.785216759238237	-2.0980711122338697e-17	-6.785216759238237	-2.0980711122338697e-17
0.27	6.121421869756786	0.08647884904133163	-10.726881889897532	-2.0005920604782794e-17	-6.726881889897532	-2.0005920604782794e-17
0.28000000000000025	6.426205351970897	0.08685725716572	-10.66875557268157	-1.90570753978747e-17	-6.668755572681571	-1.90570753978747e-17
0.29000000000000004	6.7543277277965705	0.08723901697689128	-10.610814207607493	-1.813129075907105e-17	-6.610814207607493	-1.813129075907105e-17
0.30000000000000027	7.109339966191599	0.08762417354693774	-10.55303586026147	-1.7225886017142937e-17	-6.5530358602614704	-1.7225886017142937e-17
0.31000000000000005	7.495534602958628	0.08801277276593433	-10.495399992696488	-1.6338351618895363e-17	-6.495399992696488	-1.6338351618895363e-17
0.31999999999999984	7.918152355699748	0.08840486136072001	-10.43788722738397	-1.5466320223881672e-17	-6.437887227383969	-1.5466320223881672e-17
0.33000000000000007	8.383661552194946	0.08880048691420261	-10.380479137361442	-1.4607541007266995e-17	-6.3804791373614425	-1.4607541007266995e-17
0.33999999999999986	8.900142245208103	0.08919969788520458	-10.323158056906683	-1.375985647652667e-17	-6.323158056906683	-1.375985647652667e-17
0.3500000000000001	9.477823881746472	0.08960254362886783	-10.265906907958003	-1.2921181216565171e-17	-6.265906907958003	-1.2921181216565171e-17
0.3599999999999999	10.12985331599809	0.09000907441763567	-10.208709038155693	-1.2089482058079428e-17	-6.208709038155693	-1.2089482058079428e-17
0.3700000000000001	10.873417207075367	0.09041934146283158	-10.151548066846425	-1.1262759221180916e-17	-6.151548066846425	-1.1262759221180916e-17
0.3799999999999999	11.731425534026853	0.09083339693685478	-10.094407735702953	-1.0439028024303444e-17	-6.094407735702953	-1.0439028024303444e-17
0.3900000000000001	12.735113308854864	0.09125129399601328	-10.037271760785503	-9.616300769745354e-18	-6.037271760785503	-9.616300769745354e-18
0.3999999999999999	13.9282032302755	0.09167308680401608	-9.980123682920473	-8.792568423221735e-18	-5.980123682920473	-8.792568423221735e-18
0.41000000000000014	15.373843345133155	0.09209883055614701	-9.922946713199611	-7.965781695928594e-18	-5.922946713199611	-7.965781695928594e-18
0.41999999999999993	17.166747848291497	0.09252858150414396	-9.86572357020434	-7.133831113324326e-18	-5.86572357020434	-7.133831113324326e-18
0.43000000000000016	19.45574415493771	0.09296239698180675	-9.808436305223381	-6.294525613591335e-18	-5.808436305223381	-6.294525613591335e-18
0.43999999999999995	22.48886688666708	0.09340033543136025	-9.751066111234872	-5.4455691579259005e-18	-5.751066111234872	-5.4455691579259005e-18
0.4500000000000002	26.712564432834135	0.09384245643059803	-9.693593110735344	-4.584534750404049e-18	-5.693593110735344	-4.584534750404049e-18
0.45999999999999996	33.019715062710205	0.0942888207208342	-9.635996116568926	-3.708835151428579e-18	-5.635996116568926	-3.708835151428579e-18
0.4700000000000002	43.493674817755796	0.09473949023569193	-9.578252358675442	-2.815689417550446e-18	-5.578252358675442	-2.815689417550446e-18
0.48	64.38446830382624	0.0951945281307583	-9.520337168042936	-1.9020842004446204e-18	-5.520337168042936	-1.9020842004446204e-18
0.4900000000000002	126.94212239419983	0.09565399881413598	-9.462223606988726	-9.647284731417954e-19	-5.462223606988726	-9.647284731417954e-19
0.5100000000000002	0.008133925666911573	0.0965865026306625	113.58845257696093	0.	117.58845257696093	0.
0.52	0.016560832138429113	0.09705967113077049	51.08049883899226	0.	55.08049883899226	0.
0.5300000000000002	0.025322004316388216	0.09753754322102351	30.238882205570974	0.	34.238882205570974	0.
0.54	0.03446429561694918	0.09802019006409723	19.813555894447113	0.	23.813555894447113	0.
0.5500000000000003	0.0440413026964045	0.09850768427922495	13.554466381582687	0.	17.554466381582685	0.
0.56	0.054114842600160494	0.09900009998000502	9.378218590713164	0.	13.378218590713164	0.
0.5699999999999998	0.06475683216196734	0.09949751281340426	6.39188353779433	0.	10.39188353779433	0.
0.5800000000000001	0.0760517098350729	0.09999999999999998	4.148948290164913	0.	8.148948290164913	0.
0.5899999999999999	0.08809960035201204	0.10050764037550769	2.401296928912407	0.	6.401296928912407	0.
0.6000000000000001	0.10102051443364393	0.10102051443364381	0.9999999999999876	0.	4.999999999999988	0.
0.6099999999999999	0.1149600192499793	0.10153870437037328	-0.14978495124322677	0.	3.8502150487567732	0.
0.6200000000000001	0.13009704579857367	0.1020622941295956	-1.1113680850023195	0.	2.8886319149976805	0.
0.6299999999999999	0.14665488133462776	0.10259136945032414	-1.9286788964996804	0.	2.0713211035003196	0.
0.6400000000000001	0.16491705129967107	0.10312601791541748	-2.6332196048128313	0.	1.3667803951871687	0.
0.6499999999999999	0.1852509711610977	0.10366632900192152	-3.2482513088258367	0.	0.7517486911741633	0.
0.6600000000000001	0.20814446227985464	0.10421239413308764	-3.791432068146774	0.	0.20856793185322609	0.
0.6699999999999999	0.23426464691730808	0.104764306732131	-4.276559163714585	0.	-0.2765591637145848	0.
0.6800000000000002	0.2645582281524282	0.10532216227779907	-4.714791621430191	0.	-0.7147916214301908	0.
0.69	0.3004344671845863	0.10588605836182234	-5.1156010404017085	0.	-1.1156010404017085	0.
0.7000000000000002	0.344131154255051	0.1064560947483225	-5.487675059506734	0.	-1.487675059506734	0.
0.71	0.3995470964338489	0.10703237343525762	-5.840133770617637	0.	-1.840133770617637	0.
0.7200000000000002	0.4745474792493236	0.10761499871798645	-6.185114298713158	0.	-2.1851142987131578	0.
0.73	0.5900708427953613	0.10820407725503899	-6.54708415684467	0.	-2.5470841568446696	0.
0.7400000000000002	0.9127845325022691	0.10879971813618423	-7.095651481032755	0.	-3.095651481032755	0.
0.75	1.	0.1094020329528892	-7.2655979670471105	-0.4841229182759271	-3.2655979670471105	-0.4841229182759271
0.7600000000000002	1.	0.11001113587127033	-7.33614271028258	-0.6570509693557763	-3.33614271028258	-0.6570509693557763
0.77	1.	0.11062714370764051	-7.3995580414775475	-0.7685291163927913	-3.3995580414775475	-0.7685291163927913
0.7800000000000002	1.	0.11125017600676218	-7.45660696685038	-0.8466545810375325	-3.45660696685038	-0.8466545810375325
0.79	1.	0.11188035512292054	-7.5079472310839765	-0.9027467498758527	-3.5079472310839765	-0.9027467498758527
0.8000000000000003	0.9999999999999999	0.112517806303939	-7.554148860362728	-0.9428090415820642	-3.5541488603627283	-0.9428090415820642
0.81	0.9999999999999999	0.11316265777826144	-7.595708309963674	-0.9704930653035545	-3.5957083099636744	-0.9704930653035545
0.8199999999999998	0.9999999999999999	0.11381504084523625	-7.633059959154764	-0.9882068277314215	-3.633059959154764	-0.9882068277314215
0.8300000000000001	1.	0.11447508996874026	-7.666585516091866	-0.9976208498038065	-3.6665855160918657	-0.9976208498038065
0.8399999999999999	1.	0.11514294287428997	-7.696621763008064	-0.9999307934529778	-3.696621763008064	-0.9999307934529778
0.8500000000000001	0.9999999999999999	0.11581874064979479	-7.7234669736359205	-0.9960060548131671	-3.7234669736359205	-0.9960060548131671
0.8599999999999999	1.	0.11650262785011282	-7.747386261038777	-0.9864788046880509	-3.747386261038777	-0.9864788046880509
0.8700000000000001	1.	0.11719475260558193	-7.768616058205227	-0.9717989820455399	-3.768616058205227	-0.9717989820455399
0.8799999999999999	1.	0.11789526673470309	-7.787367891160034	-0.9522680318230438	-3.7873678911600344	-0.9522680318230438
0.8900000000000001	1.	0.11860432586116748	-7.8038315715747295	-0.9280579196909626	-3.8038315715747295	-0.9280579196909626
0.8999999999999999	0.9999999999999999	0.11932208953542349	-7.818177910464575	-0.8992184106211351	-3.818177910464575	-0.8992184106211351
0.9100000000000001	1.	0.12004872136099523	-7.830561034736569	-0.8656730746072328	-3.8305610347365686	-0.8656730746072328
0.9199999999999999	1.	0.12078438912577215	-7.84112037277899	-0.8272019333565134	-3.84112037277899	-0.8272019333565134
0.9300000000000002	1.	0.12152926493850212	-7.8499823629684755	-0.7834049376768177	-3.8499823629684755	-0.7834049376768177
0.94	1.	0.12228352537073432	-7.8572619291747205	-0.7336334065503097	-3.8572619291747205	-0.7336334065503097
0.9500000000000002	0.9999999999999999	0.12304735160446957	-7.863063759506643	-0.6768607183895103	-3.863063759506643	-0.6768607183895103
0.96	1.	0.1238209295857914	-7.867483418240296	-0.6114224636955461	-3.8674834182402957	-0.6114224636955461
0.9700000000000002	1.	0.12460445018476667	-7.870608315772678	-0.5344299582382716	-3.870608315772678	-0.5344299582382716
0.98	1.	0.12539810936191897	-7.872518557304749	-0.44016549128960847	-3.8725185573047494	-0.44016549128960847
0.9900000000000002	1.	0.12620210834159806	-7.87328768757677	-0.3137979086082237	-3.87328768757677	-0.3137979086082237
1.	1.	0.1270166537925831	-7.87298334620742	-1.2246467991473532e-16	-3.8729833462074197	-1.2246467991473532e-16
1.0100000000000002	1.3680546650125813	0.12784195801628137	-7.553122984814275	-8.951738775263712e-17	-3.5531229848142747	-8.951738775263712e-17
1.02	1.551698934220654	0.12867823914290094	-7.415776672790294	-7.892296450937734e-17	-3.415776672790294	-7.892296450937734e-17
1.0300000000000002	1.7049987348163862	0.12952572133600151	-7.306984977809876	-7.182684503746785e-17	-3.3069849778098757	-7.182684503746785e-17
1.04	1.842421102206261	0.13038463500584715	-7.212379447973078	-6.646942969122878e-17	-3.2123794479730776	-6.646942969122878e-17
1.0500000000000003	1.9695399423130033	0.1312552170320157	-7.12647756792771	-6.217933299231002e-17	-3.1264775679277097	-6.217933299231002e-17
1.06	2.0892065212885025	0.13213771099573945	-7.0465129105729005	-5.861779516139274e-17	-3.0465129105729005	-5.861779516139274e-17
1.0700000000000003	2.2031147158236997	0.13303236742248786	-6.970870460613462	-5.558706454781601e-17	-2.9708704606134617	-5.558706454781601e-17
1.08	2.312371036546253	0.133939444035328	-6.8985171056253165	-5.296065293122163e-17	-2.8985171056253165	-5.296065293122163e-17
1.0899999999999999	2.4177478756917536	0.13485920601963525	-6.828748850492001	-5.0652378250853117e-17	-2.8287488504920013	-5.0652378250853117e-17
1.1	2.519811600238084	0.13579192629975992	-6.761063140128824	-4.86007286827175e-17	-2.761063140128824	-4.86007286827175e-17
1.1099999999999999	2.618993617533157	0.13673788582829416	-6.695088168769695	-4.6760205559448975e-17	-2.6950881687696953	-4.6760205559448975e-17
1.12	2.715632649421093	0.13769737388862485	-6.630540944432217	-4.509618778550251e-17	-2.6305409444322168	-4.509618778550251e-17
1.13	2.810001293576706	0.13867068841149918	-6.567201033884811	-4.358171656172312e-17	-2.5672010338848112	-4.358171656172312e-17
1.1400000000000001	2.902323466928347	0.13965813630637963	-6.504893396765275	-4.219539321175145e-17	-2.504893396765275	-4.219539321175145e-17
1.15	2.9927862880772325	0.14066003380841152	-6.443476755037432	-4.0919954893743804e-17	-2.443476755037432	-4.0919954893743804e-17
1.1600000000000001	3.0815484251598195	0.1416767068418835	-6.382835474058902	-3.974128036244762e-17	-2.3828354740589024	-3.974128036244762e-17
1.17	3.168746117499457	0.14270849140111644	-6.322873749308382	-3.8647678095263594e-17	-2.322873749308382	-3.8647678095263594e-17
1.1800000000000002	3.2544976199010796	0.1437557339497803	-6.263511352031493	-3.76293653330303e-17	-2.263511352031493	-3.76293653330303e-17
1.19	3.3389065492982497	0.14481879183970373	-6.204680455963497	-3.6678079516922745e-17	-2.204680455963497	-3.6678079516922745e-17
1.2000000000000002	3.422064450014761	0.14589803375031543	-6.14632323052064	-3.578678359322165e-17	-2.1463232305206397	-3.578678359322165e-17
1.21	3.504052791474314	0.14699384014993147	-6.088389988094064	-3.494943917874277e-17	-2.0883899880940637	-3.494943917874277e-17
1.2200000000000002	3.584944546204804	0.1481066037801887	-6.030837738903897	-3.4160829640832895e-17	-2.030837738903897	-3.4160829640832895e-17
1.23	3.6648054524189977	0.1492367301650139	-5.9736290502927005	-3.341642046343854e-17	-1.9736290502927005	-3.341642046343854e-17
1.2400000000000002	3.7436950360565304	0.1503846381456159	-5.916731136608664	-3.271224785545969e-17	-1.9167311366086643	-3.271224785545969e-17
1.25	3.8216674469411522	0.1515507604430933	-5.860115125949088	-3.2044829021623944e-17	-1.860115125949088	-3.2044829021623944e-17
1.2600000000000002	3.8987721495347523	0.15273554425036653	-5.803755464109618	-3.141108923981343e-17	-1.803755464109618	-3.141108923981343e-17
1.27	3.9750544986791128	0.15393945185526298	-5.7476294260889995	-3.080830211395331e-17	-1.7476294260889995	-3.080830211395331e-17
1.2800000000000002	4.050556223425522	0.15516296129672252	-5.691716712713653	-3.023404025513512e-17	-1.691716712713653	-3.023404025513512e-17
1.29	4.125315836711857	0.15640656705623135	-5.635999115219254	-2.968613428938027e-17	-1.6359991152192537	-2.968613428938027e-17
1.3000000000000003	4.199368984686355	0.15767078078675464	-5.58046023452689	-2.916263856815669e-17	-1.5804602345268899	-2.916263856815669e-17
1.31	4.272748746505266	0.15895613208160378	-5.5250852448699215	-2.866180231517257e-17	-1.5250852448699215	-2.866180231517257e-17
1.3200000000000003	4.345485893178142	0.1602631692858673	-5.469860693633551	-2.818204521316919e-17	-1.4698606936335512	-2.818204521316919e-17
1.33	4.417609112307842	0.16159246035322997	-5.414774330953387	-2.7721936640690574e-17	-1.414774330953387	-2.7721936640690574e-17
1.3399999999999999	4.489145204237512	0.16294459375123072	-5.359814963916019	-2.7280177927667663e-17	-1.359814963916019	-2.7280177927667663e-17
1.35	4.560119254075538	0.1643201794182472	-5.304972331212097	-2.6855587122043872e-17	-1.304972331212097	-2.6855587122043872e-17
1.3599999999999999	4.63055478325044	0.16571984977575802	-5.25023699488078	-2.6447085856259037e-17	-1.2502369948807797	-2.6447085856259037e-17
1.37	4.700473883598789	0.1671442607997212	-5.195600246406086	-2.6053687978577513e-17	-1.1956002464060864	-2.6053687978577513e-17
1.38	4.769897336470889	0.16859409315521806	-5.141054024919347	-2.567448967472819e-17	-1.141054024919347	-2.567448967472819e-17
1.3900000000000001	4.838844718922544	0.17007005339885792	-5.0865908456561275	-2.530866085366019e-17	-1.0865908456561275	-2.530866085366019e-17
1.4	4.90733449872408	0.1715728752538099	-5.032203737133221	-2.4955437610086792e-17	-1.032203737133221	-2.4955437610086792e-17
1.4100000000000001	4.975384119643513	0.17310332096274475	-4.977886185767369	-2.4614115607924147e-17	-0.9778861857673693	-2.4614115607924147e-17
1.42	5.043010078235847	0.1746621827244165	-4.923632086865824	-2.4284044254295067e-17	-0.9236320868658243	-2.4284044254295067e-17
1.4300000000000002	5.1102279931856565	0.17625028422011477	-4.869435701088851	-2.3964621554662234e-17	-0.8694357010888512	-2.3964621554662234e-17
1.44	5.1770526680966595	0.1778684822367601	-4.8152916156240275	-2.3655289556820248e-17	-0.8152916156240275	-2.3655289556820248e-17
1.4500000000000002	5.243498148494683	0.17951766839402192	-4.761194709427087	-2.33555303056401e-17	-0.7611947094270866	-2.33555303056401e-17
1.46	5.309577773703725	0.18119877098349643	-4.707140121979445	-2.3064862242202246e-17	-0.7071401219794451	-2.3064862242202246e-17
1.4700000000000002	5.3753042241653555	0.1829127569287195	-4.653123225091492	-2.2782836990728817e-17	-0.653123225091492	-2.2782836990728817e-17
1.48	5.440689564696048	0.1846606338755959	-4.599139597346724	-2.2509036484895826e-17	-0.5991395973467242	-2.2509036484895826e-17
1.4900000000000002	5.505745284113198	0.18644345242372581	-4.545185000836814	-2.2243070391960662e-17	-0.5451850008368142	-2.2243070391960662e-17
1.5	5.570482331605978	0.1882623085101004	-4.4912553598839215	-2.198457379891349e-17	-0.49125535988392155	-2.198457379891349e-17
1.5100000000000002	5.634911150180829	0.19011834595774474	-4.437346741485189	-2.1733205129739325e-17	-0.4373467414851886	-2.1733205129739325e-17
1.52	5.699041707471422	0.19201275920310948	-4.383455337247037	-2.148864426701503e-17	-0.38345533724703706	-2.148864426701503e-17
1.5300000000000002	5.762883524168773	0.19394679621738065	-4.329577446604138	-2.1250590854584277e-17	-0.3295774466041381	-2.1250590854584277e-17
1.54	5.826445700297494	0.1959217616383947	-4.275709461141034	-2.1018762761057288e-17	-0.2757094611410338	-2.1018762761057288e-17
1.5500000000000003	5.889736939538693	0.1979390201315502	-4.221847849853566	-2.07928946864522e-17	-0.22184784985356565	-2.07928946864522e-17
1.56	5.952765571777588	0.2	-4.167989145203543	-2.057273689650195e-17	-0.1679891452035429	-2.057273689650195e-17
1.5700000000000003	6.015539574034783	0.20210619706654387	-4.114129929833252	-2.0358054071049023e-17	-0.11412992983325232	-2.0358054071049023e-17
1.58	6.07806658992294	0.2042591788520199	-4.060266823817634	-2.014862425459014e-17	-0.06026682381763404	-2.014862425459014e-17
1.5899999999999999	6.140353947755978	0.20646058907768397	-4.006396472340651	-1.9944237898450566e-17	-0.006396472340650661	-1.9944237898450566e-17
1.6	6.2024086774247555	0.20871215252208	-3.95251553368953	-1.9744696985298097e-17	0.0474844663104701	-1.9744696985298097e-17
1.6099999999999999	6.264237526141713	0.21101568026631415	-3.8986206674658463	-1.9549814227776274e-17	0.10137933253415365	-1.9549814227776274e-17
1.62	6.325846973146956	0.21337307536549588	-3.844708522916121	-1.9359412333968e-17	0.15529147708387914	-1.9359412333968e-17
1.63	6.387243243459039	0.2157863389884626	-3.790775727287011	-1.9173323333215354e-17	0.20922427271298893	-1.9173323333215354e-17
1.6400000000000001	6.448432320746058	0.21825757707285717	-3.7368188741109085	-1.8991387956533076e-17	0.2631811258890915	-1.8991387956533076e-17
1.65	6.509419959385243	0.22078900754823924	-3.6828345113273873	-1.8813455066478924e-17	0.31716548867261274	-1.8813455066478924e-17
1.6600000000000001	6.570211695773265	0.22338296818632625	-3.6288191291438574	-1.8639381131892454e-17	0.3711808708561426	-1.8639381131892454e-17
1.67	6.630812858943571	0.22604192514476365	-3.574769147535596	-1.8469029743398086e-17	0.42523085246440395	-1.8469029743398086e-17
1.6800000000000002	6.691228580542225	0.22876848227920207	-3.520680903280269	-1.830227116599436e-17	0.47931909671973116	-1.830227116599436e-17
1.69	6.751463804209039	0.2315653913080556	-3.4665506364156773	-1.8138981925428915e-17	0.5334493635843227	-1.8138981925428915e-17
1.7000000000000002	6.811523294406929	0.2344355629253626	-3.412374476001042	-1.7979044425392097e-17	0.5876255239989581	-1.7979044425392097e-17
1.71	6.871411644738539	0.23738207896990426	-3.358148425051886	-1.7822346592858673e-17	0.641851574948114	-1.7822346592858673e-17
1.7200000000000002	6.931133285786168	0.2404082057734576	-3.3038683445059487	-1.7668781549169807e-17	0.6961316554940513	-1.7668781549169807e-17
1.73	6.990692492507757	0.2435174088281303	-3.249529936062486	-1.7518247304682086e-17	0.7504700639375139	-1.7518247304682086e-17
1.7400000000000002	7.0500933912193355	0.24671336893257204	-3.19512872371906	-1.7370646475018493e-17	0.8048712762809398	-1.7370646475018493e-17
1.75	7.109339966191588	0.25	-3.1406600338084116	-1.7225886017142965e-17	0.8593399661915884	-1.7225886017142965e-17
1.7600000000000002	7.168436065886271	0.2533814687380612	-3.0861189733121757	-1.7083876983646414e-17	0.9138810266878243	-1.7083876983646414e-17
1.77	7.2273854088559775	0.25686221644232915	-3.0315004061977566	-1.6944534293781384e-17	0.9684995938022434	-1.6944534293781384e-17
1.7800000000000002	7.286191589329119	0.26044698318267206	-2.9767989274882085	-1.6807776519915987e-17	1.0232010725117915	-1.6807776519915987e-17
1.79	7.344858082500178	0.26414083470596667	-2.9220088347318396	-1.6673525688197987e-17	1.0779911652681604	-1.6673525688197987e-17
1.8000000000000003	7.403388249543914	0.26794919243112286	-2.8671240964865006	-1.654170709232759e-17	1.1328759035134994	-1.654170709232759e-17
1.81	7.4617853423706775	0.27187786697489014	-2.81213831737199	-1.641224911943489e-17	1.18786168262801	-1.641224911943489e-17
1.8200000000000003	7.5200525081388845	0.27593309572167946	-2.7570446991697386	-1.628508308714506e-17	1.2429553008302614	-1.628508308714506e-17
1.83	7.578192793539396	0.28012158504040185	-2.7018359973600523	-1.6160143090993885e-17	1.2981640026399477	-1.6160143090993885e-17
1.8399999999999999	7.636209148865612	0.28445055785964873	-2.6465044723792177	-1.6037365861427188e-17	1.3534955276207823	-1.6037365861427188e-17
1.85	7.69410443188202	0.28892780744380997	-2.5910418347482436	-1.591669062968252e-17	1.4089581652517564	-1.591669062968252e-17
1.8599999999999999	7.751881411503129	0.29356175837266185	-2.535439183065386	-1.579805900190994e-17	1.4645608169346138	-1.579805900190994e-17
1.87	7.80954277129383	0.29836153592279757	-2.4796869336592855	-1.5681414840941607e-17	1.5203130663407145	-1.5681414840941607e-17
1.88	7.867091112801506	0.30333704529042343	-2.4237747404587946	-1.5566704155168367e-17	1.5762252595412054	-1.5566704155168367e-17
1.8900000000000001	7.9245289587295416	0.30849906239375363	-2.3676914033371346	-1.5453874994024735e-17	1.6323085966628654	-1.5453874994024735e-17
1.9	7.981858755961141	0.3138593383654928	-2.311424762816223	-1.5342877349624145e-17	1.6885752371837768	-1.5342877349624145e-17
1.9100000000000001	8.039082878441912	0.3194307203129404	-2.2549615785501116	-1.52336630641219e-17	1.7450384214498884	-1.52336630641219e-17
1.92	8.096203629929006	0.325227291513248	-2.1982873884169023	-1.5126185742416807e-17	1.8017126115830977	-1.5126185742416807e-17
1.9300000000000002	8.153223246614164	0.33126453496233127	-2.1413863442976315	-1.5020400669832257e-17	1.8586136557023685	-1.5020400669832257e-17
1.94	8.210143899627516	0.33755952515933124	-2.084241019657596	-1.4916264734445323e-17	1.915758980342404	-1.4916264734445323e-17
1.9500000000000002	8.266967697428587	0.34413115425505036	-2.0268321827991196	-1.481373635375732e-17	1.9731678172008804	-1.481373635375732e-17
1.96	8.323696688090475	0.3510004003203203	-1.9691385280275617	-1.4712775405422628e-17	2.0308614719724383	-1.4712775405422628e-17
1.9700000000000002	8.380332861482929	0.35819064763620456	-1.9111363548264433	-1.4613343161773263e-17	2.0888636451735567	-1.4613343161773263e-17
1.98	8.436878151359567	0.365728071767299	-1.8527991822785417	-1.4515402227896425e-17	2.1472008177214583	-1.4515402227896425e-17
1.9900000000000002	8.493334437354232	0.3736421060330547	-1.7940972821160717	-1.4418916483039662e-17	2.2059027178839283	-1.4418916483039662e-17
2.	8.549703546891172	0.38196601125010515	-1.734997108525389	-1.432385102513475e-17	2.265002891474611	-1.432385102513475e-17

==> pics/single_inter_example_boundstatesoutsidebands.dat <==
-1.	0.	0.	-1.6683956786972636
-0.99	0.	0.	-1.61480897885305
-0.98	0.	0.	-1.5611254573059827
-0.97	0.	0.	-1.5073405769969475
-0.96	0.	0.	-1.4534494894176322
-0.95	0.	0.	-1.399447005989762
-0.94	0.	0.	-1.3453275661033894
-0.9299999999999999	0.	0.	-1.291085201335508
-0.92	0.	0.	-1.2367134952879892
-0.91	0.	0.	-1.1822055383850862
-0.9	0.	0.	-1.1275538768514022
-0.89	0.	0.	-1.0727504549466065
-0.88	0.	0.	-1.017786549356615
-0.87	0.	0.	-0.9626526944249236
-0.86	0.	0.	-0.9073385966412167
-0.85	0.	0.	-0.8518330364741329
-0.84	0.	0.	-0.7961237552233215
-0.83	0.	0.	-0.740197324048506
-0.8200000000000001	0.	0.	-0.6840389916798371
-0.81	0.	0.	-0.62763250648069
-0.8	0.	0.	-0.5709599074653656
-0.79	0.	0.	-0.5140012774894557
-0.78	0.	0.	-0.4567344500221619
-0.77	0.	0.	-0.39913465852311936
-0.76	0.	0.	-0.3411741142636823
-0.75	0.	0.	-0.28282149414048025
-0.74	0.	0.	-0.22404131416754425
-0.73	0.	0.	-0.16479315622165092
-0.72	0.	0.	-0.10503070422262173
-0.71	0.	0.	-0.04470052967004268
-0.7	0.	0.	0.016259457165220315
-0.69	0.	0.	0.07792200909722335
-0.6799999999999999	0.	0.	0.14037316863772809
-0.6699999999999999	0.	0.	0.2037157733441538
-0.6599999999999999	0.	0.	0.26807422515775153
-0.6499999999999999	0.	0.	0.33360112518383694
-0.64	0.	0.	0.4004867445787016
-0.63	0.	0.	0.4689729599366198
-0.62	0.	0.	0.539374513092327
-0.61	0.	0.	0.6121129029746898
-0.6	0.	0.	0.6877734508201682
-0.59	0.	0.	0.7672083466688427
-0.5800000000000001	0.	0.	0.8517408889330174
-0.5700000000000001	0.	0.	0.9436270049228872
-0.56	0.	0.	1.047331451157762
-0.55	0.	0.	1.1746383335457622
-0.54	0.04384235813529485	0.	1.440715168380343
-0.53	0.25016242720464243	0.	1.4609123748962614
-0.52	0.3486448748375352	0.	1.481010635910566
-0.51	0.42287479627448105	0.	1.5010069106515835
-0.5	0.4841229182759271	0.	1.5208980337503144
-0.49	0.5368356057540764	0.	1.5406807088368006
-0.48	0.583316574202444	0.	1.560351501739372
-0.47	0.6249433495422629	0.	1.5799068332577977
-0.45999999999999996	0.6626170952598155	0.	1.5993429714789498
-0.44999999999999996	0.6969648782766941	0.	1.6186560236009873
-0.43999999999999995	0.7284430272861505	0.	1.6378419272290912
-0.42999999999999994	0.7573949895484432	0.	1.656896441102575
-0.42000000000000004	0.7840860150627694	0.	1.675815135209764
-0.41000000000000003	0.8087250909877477	0.	1.6945933802430442
-0.4	0.8314794192830981	0.	1.7132263363423104
-0.39	0.8524843111133228	0.	1.7317089410703694
-0.38	0.8718501451624785	0.	1.7500358965585947
-0.37	0.8896673775485223	0.	1.7682016557555291
-0.36	0.9060102184603496	0.	1.7862004077047184
-0.35	0.920939371109475	0.	1.8040260617711885
-0.33999999999999997	0.9345040944235244	0.	1.8216722307281379
-0.32999999999999996	0.9467437662276872	0.	1.8391322126069514
-0.31999999999999995	0.9576890686289192	0.	1.856398971203998
-0.30999999999999994	0.9673628805632677	0.	1.873465115127253
-0.29999999999999993	0.9757809372497498	0.	1.8903228752538088
-0.29000000000000004	0.982952298495919	0.	1.9069640804564156
-0.28	0.9888796548261702	0.	1.923380131442365
-0.27	0.9935594905650867	0.	1.9395619725318023
-0.26	0.9969821151606173	0.	1.955500061184128
-0.25	0.9991315673568165	0.	1.9711843350606884
-0.24	0.9999853906894857	0.	1.986604176388902
-0.22999999999999998	0.9995142726330739	0.	2.0017483733670756
-0.21999999999999997	0.9976815330344773	0.	2.0166050783200404
-0.20999999999999996	0.9944424396218652	0.	2.0311617622828817
-0.19999999999999996	0.989743318610787	0.	2.045405165652957
-0.18999999999999995	0.9835204157044939	0.	2.059321244508469
-0.17999999999999994	0.9756984456005886	0.	2.0728951121442853
-0.16999999999999993	0.9661887442229556	0.	2.086110975321858
-0.16000000000000003	0.954886903817267	0.	2.098952064668698
-0.15000000000000002	0.9416697212427112	0.	2.1114005585930884
-0.14	0.926391215196771	0.	2.1234375000000014
-0.13	0.9088773534354376	0.	2.1350427050030505
-0.12	0.8889189496593464	0.	2.146194662722988
-0.10999999999999999	0.8662618934825501	0.	2.156870425143256
-0.09999999999999998	0.8405933750763338	0.	2.1670454858554127
-0.08999999999999997	0.8115218793729148	0.	2.1766936463680078
-0.07999999999999996	0.7785470781611078	0.	2.185786868468944
-0.06999999999999995	0.7410125036899224	0.	2.1942951109182864
-0.05999999999999994	0.698027011786559	0.	2.2021861485014296
-0.04999999999999993	0.6483250829816319	0.	2.2094253711846026
-0.040000000000000036	0.5899943037552557	0.	2.215975560778918
-0.030000000000000027	0.5198701726777701	0.	2.221796642125896
-0.020000000000000018	0.4318967044486558	0.	2.2268454053561246
-0.010000000000000009	0.3107545448722916	0.	2.231075195229624
0.	1.2246467991473532e-16	0.	2.2344355629253636
0.010000000000000009	8.923813211286079e-17	0.	1.9150463182902386
0.020000000000000018	7.823622336319123e-17	0.	1.7750887840239558
0.030000000000000027	7.069440114904856e-17	0.	1.661206533790985
0.040000000000000036	6.48776500467649e-17	0.	1.5590882803780284
0.050000000000000044	6.012557168571098e-17	0.	1.463184773445748
0.06000000000000005	5.610498630932456e-17	0.	1.3706043579916334
0.07000000000000006	5.262108412865658e-17	0.	1.2795692322211427
0.08000000000000007	4.954888323592629e-17	0.	1.1888538428969166
0.09000000000000008	4.680287315066377e-17	0.	1.0975348088214534
0.10000000000000009	4.432170733086814e-17	0.	1.0048633979124624
0.1100000000000001	4.205973711006293e-17	0.	0.9101934787851396
0.1200000000000001	3.998199221949712e-17	0.	0.812937153888253
0.13000000000000012	3.8061038346489315e-17	0.	0.7125351702958538
0.14000000000000012	3.627492165063964e-17	0.	0.6084355496349279
0.15000000000000013	3.460577479862325e-17	0.	0.5000768316347832
0.15999999999999992	3.3038842504419225e-17	0.	0.38687379258346555
0.16999999999999993	3.1561782476341945e-17	0.	0.2682042600613248
0.17999999999999994	3.016415259563771e-17	0.	0.14339604325325794
0.18999999999999995	2.883702728288835e-17	0.	0.011713195273362231
0.19999999999999996	2.7572705498356594e-17	0.	-0.12765910174675987
0.20999999999999996	2.6364485022019276e-17	0.	-0.2756317496141003
0.21999999999999997	2.5206485509068636e-17	0.	-0.4332318487217419
0.22999999999999998	2.409350799278543e-17	0.	-0.6016266717231451
0.24	2.3020921994733252e-17	0.	-0.7821526889193615
0.25	2.198457379891349e-17	0.	-0.9763511773509279
0.26	2.0980711122338716e-17	0.	-1.186012425443434
0.27	2.0005920604782794e-17	0.	-1.413231222120582
0.28	1.905707539787472e-17	0.	-1.6604772802035912
0.29000000000000004	1.813129075907105e-17	0.	-1.9306856217635158
0.30000000000000004	1.7225886017142962e-17	0.	-2.227373954941485
0.31000000000000005	1.6338351618895363e-17	0.	-2.5547970250687033
0.32000000000000006	1.546632022388165e-17	0.	-2.9181523556997586
0.33000000000000007	1.4607541007266995e-17	0.	-3.323858577407293
0.3400000000000001	1.3759856476526643e-17	0.	-3.7799381423213934
0.3500000000000001	1.2921181216565171e-17	0.	-4.296553186155316
0.3600000000000001	1.2089482058079408e-17	0.	-4.8867711733589605
0.3700000000000001	1.1262759221180916e-17	0.	-5.5676841396110515
0.3800000000000001	1.043902802430343e-17	0.	-6.362087920318675
0.3900000000000001	9.616300769745354e-18	0.	-7.301077909832682
0.40000000000000013	8.792568423221715e-18	0.	-8.428203230275525
0.4099999999999999	7.965781695928613e-18	0.	-9.806391930037366
0.41999999999999993	7.133831113324326e-18	0.	-11.530072806362577
0.42999999999999994	6.294525613591354e-18	0.	-13.747692288900305
0.43999999999999995	5.4455691579259005e-18	0.	-16.706757721247108
0.44999999999999996	4.584534750404067e-18	0.	-20.852952636036235
0.45999999999999996	3.708835151428579e-18	0.	-27.07797263220579
0.47	2.8156894175504658e-18	0.	-37.463168163706996
0.48	1.9020842004446204e-18	0.	-58.254624515697884
0.49	9.647284731418168e-19	0.	-120.69212239419701
0.51	0.	0.22220486043288934	6.533133925666911
0.52	0.	0.31224989991991936	6.566560832138429
0.53	0.	0.37996710383926646	6.600322004316388
0.54	0.	0.43588989435406755	6.634464295616949
0.55	0.	0.4841229182759271	6.669041302696404
0.56	0.	0.5267826876426368	6.704114842600161
0.5700000000000001	0.	0.5651327277728658	6.739756832161968
0.5800000000000001	0.	0.6000000000000003	6.776051709835073
0.5900000000000001	0.	0.631961232988227	6.813099600352012
0.6000000000000001	0.	0.6614378277661477	6.851020514433644
0.6100000000000001	0.	0.6887488656977957	6.88996001924998
0.6200000000000001	0.	0.7141428428542852	6.930097045798575
0.6300000000000001	0.	0.7378177281686854	6.971654881334628
0.6400000000000001	0.	0.7599342076785333	7.014917051299671
0.6500000000000001	0.	0.7806247497997999	7.060250971161098
0.6600000000000001	0.	0.8000000000000003	7.108144462279855
0.6699999999999999	0.	0.8181534085976785	7.159264646917308
0.6799999999999999	0.	0.8351646544245032	7.214558228152427
0.69	0.	0.8511022265274598	7.275434467184586
0.7	0.	0.8660254037844385	7.34413115425505
0.71	0.	0.8799857953399021	7.42454709643385
0.72	0.	0.8930285549745874	7.524547479249321
0.73	0.	0.9051933495115836	7.6650708427953615
0.74	0.	0.916515138991168	8.012784532502241
0.75	0.4841229182759271	0.9270248108869579	8.
0.76	0.6570509693557732	0.9367496997597596	7.903846153846153
0.77	0.7685291163927913	0.9457140159688867	7.814814814814815
0.78	0.8466545810375309	0.9539392014169457	7.732142857142857
0.79	0.9027467498758527	0.9614442261514705	7.655172413793104
0.8	0.9428090415820636	0.9682458365518543	7.583333333333333
0.81	0.9704930653035545	0.9743587634952537	7.516129032258063
0.8200000000000001	0.9882068277314219	0.9797958971132713	7.453124999999999
0.8300000000000001	0.9976208498038065	0.9845684333757608	7.393939393939394
0.8400000000000001	0.9999307934529778	0.9886859966642594	7.338235294117646
0.8500000000000001	0.9960060548131671	0.9921567416492214	7.285714285714285
0.8600000000000001	0.9864788046880507	0.99498743710662	7.236111111111111
0.8700000000000001	0.9717989820455399	0.9971835337589565	7.189189189189189
0.8800000000000001	0.9522680318230433	0.998749217771909	7.144736842105263
0.8900000000000001	0.9280579196909626	0.9996874511566103	7.102564102564101
0.9000000000000001	0.8992184106211345	1.	7.062499999999999
0.9100000000000001	0.8656730746072328	0.9996874511566103	7.024390243902438
0.9199999999999999	0.827201933356513	0.998749217771909	6.988095238095238
0.9299999999999999	0.7834049376768188	0.9971835337589565	6.953488372093023
0.94	0.7336334065503097	0.99498743710662	6.920454545454545
0.95	0.6768607183895116	0.9921567416492215	6.888888888888889
0.96	0.6114224636955461	0.9886859966642595	6.858695652173912
0.97	0.5344299582382731	0.9845684333757608	6.829787234042553
0.98	0.44016549128960847	0.9797958971132713	6.802083333333334
0.99	0.3137979086082271	0.9743587634952539	6.775510204081632
1.	1.2246467991473532e-16	0.9682458365518543	6.75
1.0100000000000002	8.951738775263712e-17	0.9614442261514704	6.4069453349874195
1.02	7.892296450937734e-17	0.9539392014169457	6.248301065779346
1.0300000000000002	7.182684503746785e-17	0.9457140159688867	6.120001265183614
1.04	6.646942969122878e-17	0.9367496997597597	6.0075788977937385
1.0499999999999998	6.21793329923102e-17	0.9270248108869581	5.9054600576870016
1.06	5.861779516139274e-17	0.916515138991168	5.810793478711497
1.0699999999999998	5.558706454781613e-17	0.9051933495115839	5.721885284176305
1.08	5.296065293122163e-17	0.8930285549745876	5.637628963453747
1.0899999999999999	5.0652378250853117e-17	0.8799857953399024	5.5572521243082456
1.1	4.86007286827175e-17	0.8660254037844386	5.480188399761916
1.1099999999999999	4.6760205559448975e-17	0.8511022265274604	5.406006382466844
1.12	4.509618778550251e-17	0.8351646544245033	5.3343673505789075
1.13	4.358171656172312e-17	0.8181534085976789	5.2649987064232935
1.1400000000000001	4.219539321175145e-17	0.7999999999999998	5.197676533071652
1.15	4.0919954893743804e-17	0.7806247497998	5.132213711922768
1.1600000000000001	3.974128036244761e-17	0.7599342076785329	5.06845157484018
1.17	3.8647678095263594e-17	0.7378177281686855	5.006253882500542
1.1800000000000002	3.76293653330303e-17	0.7141428428542846	4.9455023800989215
1.19	3.6678079516922745e-17	0.6887488656977959	4.8860934507017495
1.2000000000000002	3.578678359322165e-17	0.6614378277661473	4.82793554998524
1.21	3.494943917874277e-17	0.6319612329882273	4.770947208525687
1.2200000000000002	3.4160829640832895e-17	0.5999999999999996	4.7150554537951965
1.23	3.341642046343854e-17	0.5651327277728659	4.6601945475810025
1.2400000000000002	3.271224785545969e-17	0.5267826876426364	4.606304963943469
1.25	3.2044829021623944e-17	0.4841229182759271	4.553332553058848
1.2600000000000002	3.141108923981343e-17	0.4358898943540662	4.5012278504652485
1.27	3.080830211395331e-17	0.3799671038392669	4.449945501320887
1.2800000000000002	3.023404025513512e-17	0.31224989991991825	4.399443776574479
1.29	2.968613428938027e-17	0.22220486043288967	4.349684163288143
1.3000000000000003	2.916263856815669e-17	1.2246468356446725e-16	4.300630985511322
1.31	2.866180231517257e-17	1.530808498934191e-16	4.027251253494737
1.3199999999999998	2.818204521316921e-17	1.6779574192004663e-16	3.88435789495022
1.33	2.7721936640690574e-17	1.799610322487824e-16	3.7628975417406716
1.3399999999999999	2.7280177927667663e-17	1.9083151447299e-16	3.652597226266905
1.35	2.6855587122043872e-17	2.0088961624106617e-16	3.5494925427222555
1.3599999999999999	2.6447085856259037e-17	2.103809511853004e-16	3.451554382169534
1.37	2.6053687978577513e-17	2.194503546495437e-16	3.3575779824385563
1.38	2.567448967472819e-17	2.2819149456731235e-16	3.266777705458031
1.3900000000000001	2.530866085366019e-17	2.366689438699731e-16	3.178606696173211
1.4	2.4955437610086792e-17	2.449293598294705e-16	3.0926655012759197
1.4100000000000001	2.4614115607924147e-17	2.5300769357392256e-16	3.008651279378668
1.42	2.4284044254295067e-17	2.6093088714359227e-16	2.926327535472346
1.4300000000000002	2.3964621554662234e-17	2.687201975404709e-16	2.845505074278658
1.44	2.3655289556820248e-17	2.76392722995547e-16	2.7660294745424876
1.4500000000000002	2.33555303056401e-17	2.839624420733461e-16	2.687772547096473
1.46	2.3064862242202246e-17	2.9144094280237713e-16	2.6106263291830034
1.4700000000000002	2.2782836990728817e-17	2.9883794762151955e-16	2.534498750622297
1.48	2.2509036484895826e-17	3.061616997868382e-16	2.459310435303954
1.4900000000000002	2.2243070391960662e-17	3.134192533415204e-16	2.3849922937767296
1.5	2.198457379891349e-17	3.2061669443815366e-16	2.3114836796441267

==> pics/sol_dV.dat <==
0.01	2.7730970821568337	1.3492194560431452
0.02	2.5840713361472574	1.1924802226372826
0.03	2.424182409315387	1.1406083746491447
0.04	2.2871874520633657	1.1177426563732
0.05	2.1685086238665705	1.1067243966101896
0.060000000000000005	2.0647127872638014	1.1016612236430527
0.06999999999999999	1.9731748420085236	1.1000348787599716
0.08	1.8918532839848212	1.1006022349019196
0.09	1.8191366431917788	1.1026813242418163
0.09999999999999999	1.753735993443354	1.1058659294268058
0.11	1.6946081769225407	1.1098973278961406
0.12	1.6408999711223922	1.11460125469146
0.13	1.59190682491694	1.1198546339268869
0.14	1.5470419150290615	1.125566966887497
0.15000000000000002	1.505812633878382	1.1316693957102757
0.16	1.4678025088622588	1.1381079984738356
0.17	1.432657145866078	1.1448395208501276
0.18000000000000002	1.4000731920535565	1.1518285647462096
0.19	1.3697895904480095	1.1590456777630285
0.2	1.3415805930900007	1.1664660166706997
0.21000000000000002	1.3152501374925631	1.1740683869731812
0.22	1.290627290333143	1.1818345353806843
0.23	1.2675625345733477	1.189748616591455
0.24000000000000002	1.245924729436493	1.1977967830519862
0.25	1.2255986123580322	1.2059668634263778
0.26	1.2064827419507227	1.2142481064081658
0.27	1.188487803867255	1.222630973614769
0.28	1.171535219100425	1.2311069700253525
0.29000000000000004	1.1555560081003962	1.2396685036167212
0.3	1.1404898750945298	1.2483087680511837
0.31	1.1262844858664078	1.257021643811645
0.32	1.1128949194594782	1.265801614277801
0.33	1.1002832800801667	1.274643694033196
0.34	1.0884184599229925	1.2835433672793415
0.35000000000000003	1.0772760464763138	1.2924965346711406
0.36000000000000004	1.0668383684370444	1.3014994672206157
0.37	1.0570946714277902	1.3105487661715043
0.38	1.0480414062107257	1.3196413279466874
0.39	1.0396825949254374	1.3287743134273415
0.4	1.0320302108771313	1.3379451209478914
0.41000000000000003	1.0251044600208352	1.3471513624914844
0.42000000000000004	1.0189337848801792	1.3563908426524245
0.43	1.0135543287048345	1.365661539998856
0.44	1.009008520000409	1.3749615905241221
0.45	1.0053424132534015	1.38428927292086
0.46	1.0026015289480095	1.3936429954500722
0.47000000000000003	1.000825256946675	1.4030212842093985
0.48000000000000004	1.0000404334451838	1.4124227726316956
0.49	1.000255314872548	1.4218461920678946
0.5	1.0014555071954796	1.4312903633274452
0.51	1.0036031206018392	1.4407541890661948
0.52	1.0066394867715656	1.4502366469256427
0.53	1.0104906391849253	1.4597367833396844
0.54	1.0150740251697734	1.4692537079353507
0.55	1.0203048969029902	1.478786588463085
0.56	1.0261013503734329	1.488334646199851
0.5700000000000001	1.0323876473952596	1.4978971517751496
0.5800000000000001	1.039095957363587	1.5074734213758654
0.59	1.0461668976081804	1.5170628132910053
0.6	1.053549288850812	1.5266647247617806
0.61	1.0611994726573646	1.5362785891064843
0.62	1.069080436976645	1.5459038730929249
0.63	1.0771609043268273	1.5555400745342516
0.64	1.0854144687783642	1.5651867200865786
0.65	1.0938188225399095	1.5748433632292067
0.66	1.102355085584187	1.5845095824101887
0.67	1.11100723668868	1.594184979341894
0.68	1.1197616369315053	1.6038691774327318
0.6900000000000001	1.1286066338683634	1.6135618203426985
0.7000000000000001	1.1375322342592322	1.6232625706515664
0.7100000000000001	1.1465298340684762	1.6329711086297696
0.72	1.1555919958170247	1.642687131102901
0.73	1.1647122648367239	1.6524103504017507
0.74	1.1738850173740376	1.6621404933904949
0.75	1.1831053347307647	1.6718773005664245
0.76	1.1923688986895906	1.6816205252251866
0.77	1.20167190435711	1.6913699326861147
0.78	1.2110109872845156	1.7011252995726833
0.79	1.220383162318894	1.7108864131436272
0.8	1.2297857721182042	1.7206530706706347
0.81	1.239216443650468	1.730425078858912
0.8200000000000001	1.2486730513102116	1.740202253307243
0.8300000000000001	1.2581536855368691	1.7499844180044501
0.8400000000000001	1.2676566260230024	1.75977140485947
0.85	1.277180318764046	1.7695630532624578
0.86	1.2867233563340617	1.779359209674579
0.87	1.2962844608795208	1.7891597272443303
0.88	1.3058624694106056	1.798964465448457
0.89	1.3154563210408534	1.8087732897556057
0.9	1.3250650458842306	1.8185860713111146
0.91	1.3346877553665437	1.8284026866413763
0.92	1.3443236337474012	1.838223017376415
0.93	1.3539719306813598	1.8480469499893482
0.9400000000000001	1.3636319546737197	1.857874375551602
0.9500000000000001	1.3733030673087103	1.867705189502738
0.9600000000000001	1.382984678146323	1.8775392914339288
0.97	1.3926762401995296	1.8873765848841246
0.98	1.4023772459165924	1.8972169771480765
0.99	1.4120872236040114	1.907060379095408
1.	1.4218057342348602	1.9169067050000126
1.01	1.43153236859497	1.9267558723790974
1.02	1.4412667447259497	1.9366078018412445
1.03	1.4510085056296578	1.9464624169429132
1.04	1.4607573172033792	1.9563196440528294
1.05	1.470512866379083	1.9661794122237901
1.06	1.4802748594435198	1.9760416530713811
1.07	1.4900430205189532	1.9859063006592117
1.08	1.4998170901867725	1.9957732913902402
1.09	1.5095968242385236	2.0056425639038284
1.1	1.519381992540698	2.015514058978176
1.11	1.5291723780013458	2.0253877194378056
1.12	1.5389677756279045	2.035263490065804
1.1300000000000001	1.5487679916669679	2.0451413175205353
1.1400000000000001	1.5585728428176875	2.0550211502565565
1.1500000000000001	1.5683821555115707	2.064902938449506
1.1600000000000001	1.5781957652520888	2.0747866339247167
1.17	1.588013516008411	2.0846721900893566
1.18	1.5978352596580458	2.094559561867883
1.19	1.607660855473849	2.1044487056406322
1.2	1.6174901696512662	2.1143395791853656
1.21	1.6273230748721417	2.124232141621607
1.22	1.6371594499018114	2.1341263533576216
1.23	1.6469991792164966	2.144022176039879
1.24	1.6568421526583794	2.153919572504894
1.25	1.6666882651159132	2.1638185067332723
1.26	1.6765374162272646	2.173718943805893
1.27	1.6863895101048818	2.1836208498620735
1.28	1.6962444550794828	2.193524192059637
1.29	1.7061021634618143	2.2034289385367725
1.3	1.7159625513207772	2.213335058375595
1.31	1.7258255382765775	2.223242521567325
1.32	1.7356910473077343	2.2331512989789903
1.33	1.7455590045708314	2.2430613623215936
1.34	1.755429339232054	2.2529726841196442
1.35	1.765301983309587	2.262885237682014
1.36	1.7751768715260723	2.2727989970740334
1.37	1.7850539411703465	2.2827139370907723
1.3800000000000001	1.7949331319678072	2.2926300332314433
1.3900000000000001	1.804814385958747	2.302547261674883
1.4000000000000001	1.8146976473840999	2.3124655992560443

==> pics/sum_dV_v.dat <==
-0.9	1.0949999999999998
-0.8	1.095
-0.7	1.095
-0.6	1.0940000000000003
-0.5	1.094
-0.4	1.0939999999999999
-0.3	1.093
-0.2	1.093
-0.1	1.092
0.	1.092
0.1	1.091
0.2	1.09
0.3	1.089
0.4	1.087
0.5	1.085
0.6	1.083
0.7	1.079
0.8	1.073
0.9	1.062
1.	1.035
1.1	1.1720000000000002
1.2	1.281
1.3	1.385
1.4	1.488
1.5	1.589
1.6	1.691
1.7	1.792
1.8	1.8920000000000001
1.9	1.9929999999999999

==> pics/surface_resonances_0.0602.dat <==
n	wert e -0.053014528021614875``	e -0.03993692156794391`
-8	1.6815495406505402e-9	0.0066730489120412914
-7	6.983355098387179e-9	0.007737315290770697
-6	2.9001374774426007e-8	0.008971318612810976
-5	1.2044063733791243e-7	0.010402129760509178
-4	5.001813615799413e-7	0.012061137077436513
-3	2.077217457510179e-6	0.01398473494850857
-2	8.626535687286765e-6	0.016215122199871743
-1	0.00003582538635758963	0.018801227833410903
0	0.0005394373173775017	0.08086864035920067
1	0.0005600611592910797	0.023441539835938108
2	0.0006250866593051851	0.014282648132842066
3	0.0007444580729575103	0.07940791369069926
4	0.0009364306976467185	0.033828190893449954
5	0.0012303626288236234	0.007013262404617131
6	0.001671204451007783	0.07513127384961933
7	0.0023263734655740455	0.04469214683359549
8	0.003296063721008186	0.002158609020826381
9	0.004728568543626116	0.0683477158599749
10	0.006842958821187249	0.055248467036786736
11	0.00996258519646893	0.00006944553755268076
12	0.014564527612742609	0.05954736415164552
13	0.021352554458521123	0.06473443812619203
14	0.03136474884791352	0.0008967178246077178
15	0.04613226116776135	0.049366060176914986
16	0.06791346568866212	0.07246468139949193
17	0.10003933047126264	0.004580653951292701
18	0.1474228174873773	0.03853942170652593
19	0.21731021477866638	0.07788067268943664
20	0.3203893007917089	0.010855082817344167
21	9.449200491064284e-28	5.849702421987884e-6
22	2.2753101512672154e-28	5.0450768665681905e-6
23	5.478808804358994e-29	4.351127416996359e-6
24	1.319263920921011e-29	3.752630594073728e-6
25	3.176707483676319e-30	3.236456905529857e-6

==> pics/surface_resonances_1_0625.dat <==
n	wert e 0.9617910440816112`	e 0.957483132521785`
-8	0.026322839492982676	0.0010312373971302353
-7	0.036849364409352645	0.0025077024162481866
-6	0.05158545519890652	0.006098083162962336
-5	0.07221452067713265	0.014828959776670885
-4	0.10109316621361443	0.03606019173265923
-3	0.14152040558138987	0.08768905219109524
-2	0.19811453084376604	0.21323707680701176
-1	0.27734069281530427	0.5185373748379604
0	0.0026579707103033534	0.01089105009326332
1	0.0009302238396433659	0.006621053675517565
2	0.00023929646121997604	0.0005075240846372143
3	0.0023816682898725977	0.0021380581930262998
4	0.0017869600759032795	0.008955556458505595
5	1.4721628910681303e-6	0.010268416906132038
6	0.0016676502216627952	0.004017734522941801
7	0.002453266036390401	6.197261384281887e-6
8	0.00031564056599189653	0.004524933925320013
9	0.0008128120579280105	0.010487395760491808
10	0.0026520853202702476	0.008542899239008273
11	0.0010511674391321256	0.0017409182352718764
12	0.00017260369554020154	0.0007487196412032053
13	0.0023007469648397842	0.00712232768076068
14	0.0019022136629373914	0.010866275153270962
15	0.000013229904058435391	0.006109083309137358
16	0.0015453408237144702	0.00031126034877465065
17	0.0025149060654809565	0.002565293427957148
18	0.00040095983260303615	0.009336275226942352
19	0.000699972006317971	0.01000555363093662
20	0.002634481276879035	0.0035235268612105273
21	2.813005779178326e-7	2.5239269223064694e-17
22	2.0094322060911919e-7	1.0379093679704959e-17
23	1.4354104142850197e-7	4.268173720087272e-18
24	1.025365797956354e-7	1.7551924538907653e-18
25	7.32456034285053e-8	7.217842459636621e-19

==> pics/two_inter_nodV_eq_T0.4_pp0_U1_V1_dV0_Z4_a6.dat <==
-0.5	-12.734353980462506	0.
-0.499	-12.723833119834982	0.
-0.498	-12.713309635576955	0.
-0.497	-12.70278350547949	0.
-0.496	-12.692254707069143	0.
-0.495	-12.681723217603874	0.
-0.494	-12.671189014068922	0.
-0.493	-12.66065207317255	0.
-0.492	-12.650112371341741	0.
-0.491	-12.639569884717822	0.
-0.49	-12.629024589151957	0.
-0.489	-12.618476460200608	0.
-0.488	-12.607925473120867	0.
-0.487	-12.597371602865726	0.
-0.486	-12.58681482407922	0.
-0.485	-12.57625511109152	0.
-0.484	-12.565692437913887	0.
-0.483	-12.555126778233554	0.
-0.482	-12.544558105408493	0.
-0.481	-12.53398639246208	0.
-0.48	-12.523411612077664	0.
-0.479	-12.512833736592999	0.
-0.478	-12.50225273799461	0.
-0.477	-12.491668587911988	0.
-0.476	-12.481081257611724	0.
-0.475	-12.470490717991474	0.
-0.474	-12.459896939573841	0.
-0.473	-12.449299892500102	0.
-0.472	-12.438699546523818	0.
-0.471	-12.428095871004317	0.
-0.47	-12.417488834900025	0.
-0.469	-12.406878406761681	0.
-0.46799999999999997	-12.396264554725384	0.
-0.46699999999999997	-12.385647246505513	0.
-0.46599999999999997	-12.375026449387489	0.
-0.46499999999999997	-12.364402130220386	0.
-0.46399999999999997	-12.35377425540939	0.
-0.463	-12.34314279090807	0.
-0.462	-12.332507702210538	0.
-0.461	-12.321868954343364	0.
-0.46	-12.311226511857402	0.
-0.459	-12.300580338819348	0.
-0.458	-12.289930398803202	0.
-0.457	-12.279276654881471	0.
-0.456	-12.268619069616216	0.
-0.455	-12.2579576050499	0.
-0.454	-12.24729222269601	0.
-0.453	-12.236622883529508	0.
-0.452	-12.22594954797701	0.
-0.451	-12.215272175906819	0.
-0.45	-12.204590726618662	0.
-0.449	-12.193905158833235	0.
-0.448	-12.18321543068151	0.
-0.447	-12.172521499693769	0.
-0.446	-12.161823322788411	0.
-0.445	-12.15112085626049	0.
-0.444	-12.140414055770002	0.
-0.443	-12.129702876329858	0.
-0.442	-12.118987272293639	0.
-0.441	-12.108267197342997	0.
-0.44	-12.097542604474807	0.
-0.439	-12.086813445987984	0.
-0.438	-12.076079673470003	0.
-0.437	-12.065341237783096	0.
-0.436	-12.054598089050085	0.
-0.435	-12.04385017663993	0.
-0.434	-12.033097449152871	0.
-0.433	-12.02233985440523	0.
-0.432	-12.011577339413849	0.
-0.431	-12.000809850380124	0.
-0.43	-11.990037332673658	0.
-0.429	-11.9792597308155	0.
-0.428	-11.968476988460964	0.
-0.427	-11.957689048382015	0.
-0.426	-11.946895852449234	0.
-0.425	-11.936097341613266	0.
-0.424	-11.925293455885862	0.
-0.423	-11.914484134320391	0.
-0.422	-11.903669314991864	0.
-0.421	-11.892848934976445	0.
-0.42	-11.8820229303304	0.
-0.419	-11.871191236068544	0.
-0.418	-11.86035378614207	0.
-0.417	-11.849510513415826	0.
-0.416	-11.838661349644967	0.
-0.415	-11.82780622545099	0.
-0.414	-11.816945070297134	0.
-0.413	-11.806077812463087	0.
-0.41200000000000003	-11.795204379019047	0.
-0.41100000000000003	-11.784324695799022	0.
-0.41000000000000003	-11.773438687373453	0.
-0.40900000000000003	-11.762546277021029	0.
-0.40800000000000003	-11.75164738669976	0.
-0.40700000000000003	-11.740741937017212	0.
-0.406	-11.729829847199916	0.
-0.405	-11.718911035061925	0.
-0.404	-11.707985416972456	0.
-0.403	-11.69705290782262	0.
-0.402	-11.686113420991196	0.
-0.401	-11.675166868309411	0.
-0.4	-11.664213160024698	0.
-0.399	-11.653252204763387	0.
-0.398	-11.642283909492317	0.
-0.397	-11.631308179479287	0.
-0.396	-11.62032491825236	0.
-0.395	-11.609334027557898	0.
-0.394	-11.598335407317409	0.
-0.393	-11.587328955582993	0.
-0.392	-11.576314568491519	0.
-0.391	-11.565292140217327	0.
-0.39	-11.554261562923509	0.
-0.389	-11.543222726711651	0.
-0.388	-11.532175519570028	0.
-0.387	-11.521119827320154	0.
-0.386	-11.51005553356162	0.
-0.385	-11.498982519615225	0.
-0.384	-11.48790066446423	0.
-0.383	-11.476809844693737	0.
-0.382	-11.465709934428105	0.
-0.381	-11.454600805266303	0.
-0.38	-11.443482326215136	0.
-0.379	-11.432354363620263	0.
-0.378	-11.421216781094913	0.
-0.377	-11.410069439446172	0.
-0.376	-11.398912196598843	0.
-0.375	-11.387744907516634	0.
-0.374	-11.376567424120687	0.
-0.373	-11.365379595205276	0.
-0.372	-11.35418126635057	0.
-0.371	-11.342972279832356	0.
-0.37	-11.331752474528518	0.
-0.369	-11.320521685822259	0.
-0.368	-11.309279745501813	0.
-0.367	-11.298026481656532	0.
-0.366	-11.286761718569219	0.
-0.365	-11.275485276604485	0.
-0.364	-11.264196972093014	0.
-0.363	-11.25289661721149	0.
-0.362	-11.241584019858056	0.
-0.361	-11.230258983523001	0.
-0.36	-11.218921307154627	0.
-0.359	-11.207570785019847	0.
-0.358	-11.196207206559471	0.
-0.357	-11.184830356237825	0.
-0.356	-11.173440013386418	0.
-0.355	-11.162035952041471	0.
-0.354	-11.150617940774886	0.
-0.353	-11.13918574251845	0.
-0.352	-11.127739114380855	0.
-0.351	-11.11627780745723	0.
-0.35	-11.104801566630783	0.
-0.349	-11.093310130366175	0.
-0.348	-11.081803230494188	0.
-0.347	-11.070280591987244	0.
-0.346	-11.058741932725326	0.
-0.345	-11.047186963251729	0.
-0.344	-11.03561538651821	0.
-0.34299999999999997	-11.024026897618874	0.
-0.34199999999999997	-11.012421183512231	0.
-0.34099999999999997	-11.0007979227308	0.
-0.33999999999999997	-10.989156785077546	0.
-0.33899999999999997	-10.977497431308413	0.
-0.33799999999999997	-10.965819512800216	0.
-0.33699999999999997	-10.954122671203052	0.
-0.33599999999999997	-10.942406538076277	0.
-0.33499999999999996	-10.930670734507235	0.
-0.33399999999999996	-10.918914870711601	0.
-0.33299999999999996	-10.907138545614337	0.
-0.33199999999999996	-10.89534134641008	0.
-0.33099999999999996	-10.883522848101707	0.
-0.32999999999999996	-10.871682613015814	0.
-0.32899999999999996	-10.859820190293576	0.
-0.32799999999999996	-10.847935115355595	0.
-0.32699999999999996	-10.83602690933898	0.
-0.32599999999999996	-10.824095078504968	0.
-0.32499999999999996	-10.812139113615142	0.
-0.324	-10.800158489274267	0.
-0.323	-10.788152663237444	0.
-0.322	-10.77612107567931	0.
-0.321	-10.764063148422638	0.
-0.32	-10.751978284123625	0.
-0.319	-10.739865865410831	0.
-0.318	-10.727725253974523	0.
-0.317	-10.715555789602929	0.
-0.316	-10.703356789161575	0.
-0.315	-10.691127545511529	0.
-0.314	-10.678867326362102	0.
-0.313	-10.666575373053007	0.
-0.312	-10.654250899260742	0.
-0.311	-10.641893089623226	0.
-0.31	-10.62950109827645	0.
-0.309	-10.61707404729604	0.
-0.308	-10.60461102503619	0.
-0.307	-10.592111084357528	0.
-0.306	-10.579573240734746	0.
-0.305	-10.566996470233859	0.
-0.304	-10.554379707347973	0.
-0.303	-10.541721842679257	0.
-0.302	-10.52902172045355	0.
-0.301	-10.51627813585259	0.
-0.3	-10.503489832147231	0.
-0.299	-10.490655497613165	0.
-0.298	-10.477773762208603	0.
-0.297	-10.464843193991047	0.
-0.296	-10.451862295247619	0.
-0.295	-10.43882949831032	0.
-0.294	-10.425743161024334	0.
-0.293	-10.4126015618333	0.
-0.292	-10.39940289444122	0.
-0.29100000000000004	-10.386145262005314	0.
-0.29000000000000004	-10.372826670808324	0.
-0.28900000000000003	-10.35944502335176	0.
-0.28800000000000003	-10.345998110803784	0.
-0.28700000000000003	-10.332483604726049	0.
-0.28600000000000003	-10.318899047993206	0.
-0.28500000000000003	-10.30524184480613	0.
-0.28400000000000003	-10.29150924968525	0.
-0.28300000000000003	-10.277698355313136	0.
-0.28200000000000003	-10.263806079074964	0.
-0.281	-10.249829148121414	0.
-0.28	-10.235764082749787	0.
-0.279	-10.221607177864785	0.
-0.278	-10.207354482239332	0.
-0.277	-10.193001775246202	0.
-0.276	-10.178544540671462	0.
-0.275	-10.16397793714777	0.
-0.274	-10.149296764656789	0.
-0.273	-10.134495426440768	0.
-0.272	-10.119567885528484	0.
-0.271	-10.104507614913556	0.
-0.27	-10.08930754021389	0.
-0.269	-10.073959973378383	0.
-0.268	-10.058456535674305	0.
-0.267	-10.04278806776498	0.
-0.266	-10.026944524143074	0.
-0.265	-10.010914848480592	0.
-0.264	-9.994686825537581	0.
-0.263	-9.978246904061905	0.
-0.262	-9.961579983504842	0.
-0.261	-9.94466915522003	0.
-0.26	-9.927495385887147	0.
-0.259	-9.910037126887449	0.
-0.258	-9.892269827783984	0.
-0.257	-9.874165324216381	0.
-0.256	-9.855691059328983	0.
-0.255	-9.836809081636071	0.
-0.254	-9.817474738341568	0.
-0.253	-9.797634947301157	0.
-0.252	-9.777225875996013	0.
-0.251	-9.756169770167727	0.
-0.25	-9.73437053745187	0.
-0.249	-9.711707465406189	0.
-0.248	-9.688026070188512	0.
-0.247	-9.663124399951819	0.
-0.246	-9.636731891109733	0.
-0.245	-9.6084755377482	0.
-0.244	-9.577823437774901	0.
-0.243	-9.543985744715833	0.
-0.242	-9.505729964438826	0.
-0.241	-9.46100932814999	0.
-0.24	-9.406138223387138	0.
-0.239	-9.333705366194614	0.
-0.238	-9.226195749750817	0.
-0.237	-9.029651043854201	0.
-0.236	-8.454965381478438	0.
-0.235	-21.115929812647853	0.
-0.23399999999999999	-10.351585003138705	0.
-0.23299999999999998	-9.895737926049762	0.
-0.23199999999999998	-9.716771403220491	0.
-0.23099999999999998	-9.610232173745775	0.
-0.22999999999999998	-9.532407131028979	0.
-0.22899999999999998	-9.468174275083964	0.
-0.22799999999999998	-9.410786352788545	0.
-0.22699999999999998	-9.356650932290831	0.
-0.22599999999999998	-9.303546202694527	0.
-0.22499999999999998	-9.249882462512119	0.
-0.22399999999999998	-9.19434207015405	0.
-0.22299999999999998	-9.135668836754355	0.
-0.22199999999999998	-9.072512336284134	0.
-0.22099999999999997	-9.00327729433079	0.
-0.21999999999999997	-8.925939367376731	0.
-0.21899999999999997	-8.837780656353038	0.
-0.21799999999999997	-8.73496895535316	0.
-0.21699999999999997	-8.611835702247921	0.
-0.21599999999999997	-8.459546342318102	0.
-0.21499999999999997	-8.263452183539172	0.
-0.21399999999999997	-7.997280862261403	0.
-0.21299999999999997	-7.608653074346953	0.
-0.21199999999999997	-6.975794133611723	0.
-0.21100000000000002	-5.735434855822666	0.
-0.21000000000000002	-2.0946788726100136	0.
-0.20900000000000002	445.9231103739242	0.
-0.20800000000000002	-16.891446747170622	0.
-0.20700000000000002	-13.06860621096296	0.
-0.20600000000000002	-11.793420066164018	0.
-0.20500000000000002	-11.147055405806922	0.
-0.20400000000000001	-10.750733267466234	0.
-0.203	-10.478854305791396	0.
-0.202	-10.277732361564286	0.
-0.201	-10.12055484986846	0.
-0.2	-9.992423582843305	0.
-0.199	-9.884385307284472	0.
-0.198	-9.790722678512484	0.
-0.197	-9.70760108630525	0.
-0.196	-9.63234025141706	0.
-0.195	-9.56299773562715	0.
-0.194	-9.498118519150664	0.
-0.193	-9.43657776309777	0.
-0.192	-9.377478163747707	0.
-0.191	-9.32008042175202	0.
-0.19	-9.263754334468045	0.
-0.189	-9.20794293619252	0.
-0.188	-9.152134889451998	0.
-0.187	-9.095841931338008	0.
-0.186	-9.038579097404844	0.
-0.185	-8.979845941592815	0.
-0.184	-8.91910717658126	0.
-0.183	-8.8557711314977	0.
-0.182	-8.789164164949648	0.
-0.181	-8.718498630702637	0.
-0.18	-8.642831054074852	0.
-0.179	-8.561005617939923	0.
-0.178	-8.471575474545695	0.
-0.177	-8.372690050396987	0.
-0.176	-8.261928991177218	0.
-0.175	-8.136049943635621	0.
-0.174	-7.990592328301393	0.
-0.173	-7.81923036832955	0.
-0.172	-7.612667715794277	0.
-0.17099999999999999	-7.356643285591691	0.
-0.16999999999999998	-7.028084745168034	0.
-0.16899999999999998	-6.587033711920964	0.
-0.16799999999999998	-5.957702636150796	0.
-0.16699999999999998	-4.976660000134673	0.
-0.16599999999999998	-3.214514523131239	0.
-0.16499999999999998	0.9364180076368172	0.
-0.16399999999999998	23.137230114929938	0.
-0.16299999999999998	-36.44253716489809	0.
-0.16199999999999998	-18.739269276853765	0.
-0.16099999999999998	-14.945320080918684	0.
-0.15999999999999998	-13.281036940667075	0.
-0.15899999999999997	-12.339777627552088	0.
-0.15799999999999997	-11.73006508650791	0.
-0.15699999999999997	-11.299752952066985	0.
-0.15599999999999997	-10.977368191243919	0.
-0.15499999999999997	-10.72489094703899	0.
-0.15399999999999997	-10.520224917673318	0.
-0.15299999999999997	-10.349644198079757	0.
-0.15199999999999997	-10.204166249753126	0.
-0.15099999999999997	-10.077659780033194	0.
-0.14999999999999997	-9.96579074052033	0.
-0.14899999999999997	-9.865402986885627	0.
-0.14800000000000002	-9.774137804353522	0.
-0.14700000000000002	-9.690191184073303	0.
-0.14600000000000002	-9.612153839627233	0.
-0.14500000000000002	-9.538902677338463	0.
-0.14400000000000002	-9.469525230117185	0.
-0.14300000000000002	-9.403265751521424	0.
-0.14200000000000002	-9.339485847396343	0.
-0.14100000000000001	-9.277635029353156	0.
-0.14	-9.217228116939518	0.
-0.139	-9.15782738458838	0.
-0.138	-9.09902796716054	0.
-0.137	-9.040445432999645	0.
-0.136	-8.981704681864906	0.
-0.135	-8.922429471530515	0.
-0.134	-8.862231946279962	0.
-0.133	-8.800701544626712	0.
-0.132	-8.737392603409035	0.
-0.131	-8.671809841696327	0.
-0.13	-8.603390679098482	0.
-0.129	-8.53148298001816	0.
-0.128	-8.45531625180016	0.
-0.127	-8.373963449120042	0.
-0.126	-8.286289159836205	0.
-0.125	-8.190877740053976	0.
-0.124	-8.085931341891762	0.
-0.123	-7.96912165673335	0.
-0.122	-7.837368517685299	0.
-0.121	-7.686499161476459	0.
-0.12	-7.510705362914333	0.
-0.119	-7.301642872021575	0.
-0.118	-7.046863908849476	0.
-0.11699999999999999	-6.726924940463614	0.
-0.11599999999999999	-6.309649042057503	0.
-0.11499999999999999	-5.737635832231407	0.
-0.11399999999999999	-4.897484918625645	0.
-0.11299999999999999	-3.529414727477741	0.
-0.11199999999999999	-0.8784098217394645	0.
-0.11099999999999999	6.560845106834236	0.
-0.10999999999999999	165.29579349776517	0.
-0.10899999999999999	-27.901466127126376	0.
-0.10799999999999998	-17.9185718832234	0.
-0.10699999999999998	-14.800490414246664	0.
-0.10599999999999998	-13.269164153982324	0.
-0.10499999999999998	-12.353417567007941	0.
-0.10399999999999998	-11.740263067139818	0.
-0.10299999999999998	-11.298087178707675	0.
-0.10199999999999998	-10.961884174921236	0.
-0.10099999999999998	-10.695843150656234	0.
-0.09999999999999998	-10.478604937857847	0.
-0.09899999999999998	-10.296632829320796	0.
-0.09799999999999998	-10.140925035988356	0.
-0.09699999999999998	-10.005255775376725	0.
-0.09599999999999997	-9.885175247298879	0.
-0.09499999999999997	-9.777411975921133	0.
-0.09399999999999997	-9.679500347011757	0.
-0.09299999999999997	-9.58954001589402	0.
-0.09199999999999997	-9.50603555228309	0.
-0.09099999999999997	-9.427786524390475	0.
-0.08999999999999997	-9.353810181357636	0.
-0.08899999999999997	-9.2832856952609	0.
-0.08799999999999997	-9.215512922965257	0.
-0.08699999999999997	-9.149881065164127	0.
-0.08599999999999997	-9.0858440930683	0.
-0.08499999999999996	-9.022900748163076	0.
-0.08399999999999996	-8.960577505368787	0.
-0.08300000000000002	-8.898413244482395	0.
-0.08200000000000002	-8.835944566441258	0.
-0.08100000000000002	-8.772690753990872	0.
-0.08000000000000002	-8.708137320774497	0.
-0.07900000000000001	-8.641716906849686	0.
-0.07800000000000001	-8.572785924998325	0.
-0.07700000000000001	-8.50059476776137	0.
-0.07600000000000001	-8.424248418642375	0.
-0.07500000000000001	-8.342652740246843	0.
-0.07400000000000001	-8.254439121038493	0.
-0.07300000000000001	-8.157855784634169	0.
-0.07200000000000001	-8.050606441371222	0.
-0.07100000000000001	-7.929603195326834	0.
-0.07	-7.790574688816397	0.
-0.069	-7.627419141977445	0.
-0.068	-7.431084238461421	0.
-0.067	-7.1875133443680355	0.
-0.066	-6.873602756642397	0.
-0.065	-6.4484891874073735	0.
-0.064	-5.83237277431892	0.
-0.063	-4.845555740395373	0.
-0.062	-2.9807467140746366	0.
-0.061	1.9691166043711341	0.
-0.06	57.78644153813526	0.
-0.059	-24.79256183739715	0.
-0.057999999999999996	-15.911483108573062	0.
-0.056999999999999995	-13.343418459230382	0.
-0.055999999999999994	-12.112624835616149	0.
-0.05499999999999999	-11.38434672631005	0.
-0.05399999999999999	-10.898868372109622	0.
-0.05299999999999999	-10.549079253437895	0.
-0.05199999999999999	-10.282726541515077	0.
-0.05099999999999999	-10.071265349694059	0.
-0.04999999999999999	-9.897767348092009	0.
-0.04899999999999999	-9.751542149277036	0.
-0.04799999999999999	-9.625491258973042	0.
-0.046999999999999986	-9.514700737412834	0.
-0.045999999999999985	-9.415644255585342	0.
-0.044999999999999984	-9.325707626667421	0.
-0.043999999999999984	-9.242892004427825	0.
-0.04299999999999998	-9.16562075879477	0.
-0.04199999999999998	-9.092608510231168	0.
-0.04099999999999998	-9.022768157741492	0.
-0.03999999999999998	-8.955141054536444	0.
-0.03899999999999998	-8.888840547221843	0.
-0.03799999999999998	-8.823001713796227	0.
-0.03699999999999998	-8.756731154028973	0.
-0.035999999999999976	-8.68905037896796	0.
-0.034999999999999976	-8.618824538602302	0.
-0.033999999999999975	-8.544664176014455	0.
-0.032999999999999974	-8.464779656050649	0.
-0.03199999999999997	-8.376752008880837	0.
-0.030999999999999972	-8.277151278584569	0.
-0.02999999999999997	-8.160862465515738	0.
-0.02899999999999997	-8.019812705778332	0.
-0.02799999999999997	-7.840364278292519	0.
-0.02699999999999997	-7.5973885616780485	0.
-0.025999999999999968	-7.238753312343652	0.
-0.024999999999999967	-6.6354359712169515	0.
-0.023999999999999966	-5.356335577419218	0.
-0.022999999999999965	-0.5331049129287146	0.
-0.021999999999999964	-28.5082317736709	0.
-0.020999999999999963	-13.160814175085143	0.
-0.020000000000000018	-11.181286349255004	0.
-0.019000000000000017	-10.389887130109809	0.
-0.018000000000000016	-9.956318659606673	0.
-0.017000000000000015	-9.677725018445031	0.
-0.016000000000000014	-9.480122155624283	0.
-0.015000000000000013	-9.330020118025736	0.
-0.014000000000000012	-9.209979910620728	0.
-0.013000000000000012	-9.109938036025294	0.
-0.01200000000000001	-9.023565452941252	0.
-0.01100000000000001	-8.946523126149447	0.
-0.010000000000000009	-8.875501615237676	0.
-0.009000000000000008	-8.807564598455757	0.
-0.008000000000000007	-8.739493785485884	0.
-0.007000000000000006	-8.666734805195134	0.
-0.006000000000000005	-8.580879242222148	0.
-0.0050000000000000044	-8.461363096434289	0.
-0.0040000000000000036	-8.233959591034411	0.
-0.0030000000000000027	-7.217957713557054	0.
-0.0020000000000000018	-10.032492806674016	0.
-0.0010000000000000009	-9.088123041792908	0.
0.	-8.872983346207416	0.
0.0010000000000000009	-8.765423412783338	-1.2816679111623942e-16
0.0020000000000000018	-8.694601119551933	-1.2327525352036128e-16
0.0030000000000000027	-8.640991873719273	-1.1378737969688483e-16
0.0040000000000000036	-8.597007475751553	-1.0564847650948646e-16
0.0050000000000000044	-8.559061031959251	-9.918350982096144e-17
0.006000000000000005	-8.525222713001774	-9.404102115101576e-17
0.007000000000000006	-8.494352952846928	-8.987225509619982e-17
0.008000000000000007	-8.4657296065331	-8.641604877646949e-17
0.009000000000000008	-8.438868894447268	-8.348765060383529e-17
0.010000000000000009	-8.413431830793852	-8.095730185834284e-17
0.01100000000000001	-8.389171926598241	-7.873306875681363e-17
0.01200000000000001	-8.365904311052464	-7.674887066498531e-17
0.013000000000000012	-8.34348664371747	-7.495642858357746e-17
0.014000000000000012	-8.3218068465622	-7.33198770082705e-17
0.015000000000000013	-8.300774950099107	-7.181213337680912e-17
0.016000000000000014	-8.280317513134689	-7.041242315880792e-17
0.017000000000000015	-8.260373704325104	-6.910456983872345e-17
0.018000000000000016	-8.240892487187729	-6.787579675180689e-17
0.019000000000000017	-8.221830556253856	-6.671587583975563e-17
0.020000000000000018	-8.20315079603986	-6.561651468770087e-17
0.02100000000000002	-8.184821111284549	-6.457090940683129e-17
0.02200000000000002	-8.166813525661347	-6.357341444488217e-17
0.02300000000000002	-8.14910347786665	-6.26192958644676e-17
0.02400000000000002	-8.131669265020037	-6.170454491508797e-17
0.025000000000000022	-8.114491597541857	-6.082573565416446e-17
0.026000000000000023	-8.097553239470296	-5.997991509775861e-17
0.027000000000000024	-8.080838715033982	-5.916451764194273e-17
0.028000000000000025	-8.064334067163575	-5.837729777078052e-17
0.029000000000000026	-8.048026657130134	-5.761627667160017e-17
0.030000000000000027	-8.031904997053868	-5.687969952186697e-17
0.031000000000000028	-8.015958608913156	-5.616600103508107e-17
0.03200000000000003	-8.000177905091476	-5.547377745110384e-17
0.03300000000000003	-7.984554086561657	-5.480176359468867e-17
0.03400000000000003	-7.969079055615383	-5.414881395008867e-17
0.03500000000000003	-7.953745340667442	-5.3513886941216635e-17
0.03600000000000003	-7.938546031145966	-5.2896031788344474e-17
0.03700000000000003	-7.923474720856614	-5.2294377449732855e-17
0.038000000000000034	-7.908525458505233	-5.170812326134499e-17
0.039000000000000035	-7.893692704298946	-5.113653096823354e-17
0.040000000000000036	-7.878971291733642	-5.057891790336053e-17
0.041000000000000036	-7.8643563938270145	-5.003465111796726e-17
0.04200000000000004	-7.849843493178646	-4.9503142305473845e-17
0.04300000000000004	-7.835428355338175	-4.898384339069186e-17
0.04400000000000004	-7.821107005044055	-4.8476242679749734e-17
0.04500000000000004	-7.806875704962449	-4.7979861484928416e-17
0.04600000000000004	-7.792730936611157	-4.749425115367607e-17
0.04700000000000004	-7.778669383199638	-4.7018990443184874e-17
0.04800000000000004	-7.764687914154455	-4.655368319173035e-17
0.049000000000000044	-7.750783571131812	-4.609795624594631e-17
0.050000000000000044	-7.736953555345883	-4.565145760973459e-17
0.051000000000000045	-7.723195216064576	-4.5213854785850095e-17
0.052000000000000046	-7.709506040143792	-4.478483328562616e-17
0.05300000000000005	-7.695883642487805	-4.436409528594847e-17
0.05400000000000005	-7.6823257573375185	-4.395135841563633e-17
0.05500000000000005	-7.668830230300413	-4.354635465592062e-17
0.05600000000000005	-7.655395011046548	-4.3148829341845887e-17
0.05700000000000005	-7.642018146603828	-4.2758540253208174e-17
0.05800000000000005	-7.628697775193599	-4.237525678516228e-17
0.05900000000000005	-7.615432120554375	-4.1998759189912296e-17
0.06000000000000005	-7.602219486707339	-4.1628837881996486e-17
0.061000000000000054	-7.589058253122412	-4.126529280060983e-17
0.062000000000000055	-7.575946870248106	-4.0907932823208526e-17
0.06300000000000006	-7.5628838553723945	-4.0556575225329675e-17
0.06400000000000006	-7.549867788785162	-4.021104518215417e-17
0.06500000000000006	-7.536897310215918	-3.9871175307851026e-17
0.06600000000000006	-7.523971115523099	-3.953680522919178e-17
0.06700000000000006	-7.511087953613667	-3.9207781190308675e-17
0.06800000000000006	-7.498246623573783	-3.8883955685807845e-17
0.06900000000000006	-7.485445971993244	-3.856518711974876e-17
0.07000000000000006	-7.472684890467982	-3.8251339488258127e-17
0.07100000000000006	-7.459962313266425	-3.7942282083772595e-17
0.07200000000000006	-7.44727721514684	-3.7637889219114963e-17
0.07300000000000006	-7.434628609313949	-3.733803996977301e-17
0.07400000000000007	-7.422015545504168	-3.70426179329227e-17
0.07500000000000007	-7.40943710818976	-3.675151100186314e-17
0.07600000000000007	-7.396892414893065	-3.646461115466812e-17
0.07699999999999996	-7.384380614602714	-3.6181814255958816e-17
0.07799999999999996	-7.371900886284418	-3.590301987080874e-17
0.07899999999999996	-7.359452437479616	-3.5628131089879075e-17
0.07999999999999996	-7.347034502985705	-3.535705436495823e-17
0.08099999999999996	-7.334646343612212	-3.5089699354156914e-17
0.08199999999999996	-7.322287245007646	-3.482597877606865e-17
0.08299999999999996	-7.3099565165522415	-3.4565808272267934e-17
0.08399999999999996	-7.297653490312118	-3.430910627756667e-17
0.08499999999999996	-7.285377520050833	-3.4055793897499854e-17
0.08599999999999997	-7.273127980294506	-3.3805794792552773e-17
0.08699999999999997	-7.260904265447058	-3.3559035068680546e-17
0.08799999999999997	-7.248705788952345	-3.331544317370612e-17
0.08899999999999997	-7.236531982500212	-3.307494979921652e-17
0.08999999999999997	-7.224382295273705	-3.2837487787604083e-17
0.09099999999999997	-7.212256193234879	-3.260299204392584e-17
0.09199999999999997	-7.200153158446845	-3.237139945228193e-17
0.09299999999999997	-7.188072688429858	-3.21426487964311e-17
0.09399999999999997	-7.176014295549373	-3.191668068438736e-17
0.09499999999999997	-7.1639775064341915	-3.1693437476752935e-17
0.09599999999999997	-7.1519618614229294	-3.1472863218569305e-17
0.09699999999999998	-7.139966914037128	-3.125490357447408e-17
0.09799999999999998	-7.127992230479505	-3.103950576697349e-17
0.09899999999999998	-7.1160373891558955	-3.0826618517648704e-17
0.09999999999999998	-7.104101980219523	-3.0616191991129015e-17
0.10099999999999998	-7.0921856051364	-3.04081777416751e-17
0.10199999999999998	-7.080287876270636	-3.020252866222558e-17
0.10299999999999998	-7.068408416488587	-2.999919893577146e-17
0.10399999999999998	-7.056546858780822	-2.9798143988929254e-17
0.10499999999999998	-7.04470284590093	-2.959932044759453e-17
0.10599999999999998	-7.0328760300202955	-2.940268609456347e-17
0.10699999999999998	-7.021066072397962	-2.92081998290172e-17
0.10799999999999998	-7.009272643064827	-2.901582162777093e-17
0.10899999999999999	-6.997495420521412	-2.8825512508196325e-17
0.10999999999999999	-6.985734091448498	-2.863723449272833e-17
0.11099999999999999	-6.973988350429986	-2.845095057487807e-17
0.11199999999999999	-6.962257899687357	-2.826662468667269e-17
0.11299999999999999	-6.950542448825152	-2.8084221667451666e-17
0.11399999999999999	-6.938841714586923	-2.790370723395128e-17
0.11499999999999999	-6.927155420621149	-2.7725047951614007e-17
0.11599999999999999	-6.915483297256602	-2.7548211207061932e-17
0.11699999999999999	-6.90382508128674	-2.737316518167803e-17
0.118	-6.892180515762687	-2.7199878826242643e-17
0.119	-6.880549349794354	-2.7028321836572587e-17
0.12	-6.8689313383593715	-2.6858464630118097e-17
0.121	-6.857326242119429	-2.6690278323470102e-17
0.122	-6.845733827243694	-2.6523734710737306e-17
0.123	-6.834153865238969	-2.635880624275105e-17
0.124	-6.822586132786294	-2.6195466007061818e-17
0.125	-6.811030411583706	-2.6033687708689802e-17
0.126	-6.799486488194848	-2.587344565159648e-17
0.127	-6.787954153903204	-2.571471472084465e-17
0.128	-6.776433204571679	-2.5557470365415584e-17
0.129	-6.764923440507312	-2.5401688581655772e-17
0.13	-6.753424666330884	-2.5247345897324325e-17
0.131	-6.741936690851212	-2.5094419356215617e-17
0.132	-6.730459326943928	-2.4942886503332415e-17
0.133	-6.718992391434549	-2.4792725370585733e-17
0.134	-6.707535704985666	-2.4643914462998792e-17
0.135	-6.6960890919880605	-2.4496432745394172e-17
0.136	-6.684652380455599	-2.435025962954443e-17
0.137	-6.673225401923746	-2.4205374961765684e-17
0.138	-6.661807991351543	-2.4061759010936742e-17
0.139	-6.6503999870269	-2.391939245692626e-17
0.14	-6.639001230475106	-2.3778256379411086e-17
0.14100000000000001	-6.627611566370366	-2.3638332247070393e-17
0.14200000000000002	-6.616230842450303	-2.3499601907139953e-17
0.14300000000000002	-6.604858909433272	-2.3362047575312526e-17
0.14400000000000002	-6.5934956209383735	-2.3225651825970647e-17
0.14500000000000002	-6.58214083340809	-2.309039758273923e-17
0.14600000000000002	-6.570794406033405	-2.2956268109343984e-17
0.14700000000000002	-6.559456200681341	-2.282324700076573e-17
0.14800000000000002	-6.5481260818247975	-2.269131817467811e-17
0.14900000000000002	-6.536803916474616	-2.2560465863157162e-17
0.15000000000000002	-6.52548957411379	-2.2430674604654866e-17
0.15100000000000002	-6.514182926633719	-2.23019292362236e-17
0.15200000000000002	-6.502883848272459	-2.217421488598431e-17
0.15300000000000002	-6.49159221555486	-2.2047516965828445e-17
0.15400000000000003	-6.480307907234561	-2.1921821164345396e-17
0.15500000000000003	-6.4690308042377325	-2.1797113439966035e-17
0.15600000000000003	-6.457760789608531	-2.167338001431637e-17
0.15700000000000003	-6.446497748456198	-2.1550607365771584e-17
0.15800000000000003	-6.435241567903734	-2.1428782223204986e-17
0.15900000000000003	-6.423992137038098	-2.1307891559923388e-17
0.16000000000000003	-6.412749346861878	-2.1187922587783588e-17
0.16100000000000003	-6.401513090246379	-2.10688627514822e-17
0.16200000000000003	-6.39028326188608	-2.0950699723014072e-17
0.16300000000000003	-6.379059758254409	-2.0833421396292416e-17
0.16400000000000003	-6.367842477560786	-2.0717015881924837e-17
0.16500000000000004	-6.3566313197088995	-2.0601471502141157e-17
0.16600000000000004	-6.345426186256174	-2.0486776785866362e-17
0.16700000000000004	-6.334226980374375	-2.0372920463934537e-17
0.16800000000000004	-6.323033606811323	-2.0259891464438528e-17
0.16900000000000004	-6.311845971853675	-2.014767890821137e-17
0.17000000000000004	-6.3006639832907485	-2.0036272104433915e-17
0.17100000000000004	-6.289487550379321	-1.992566054636593e-17
0.17200000000000004	-6.278316583809419	-1.981583390719521e-17
0.17300000000000004	-6.26715099567102	-1.9706782036001547e-17
0.17400000000000004	-6.255990699421671	-1.9598494953831435e-17
0.17500000000000004	-6.244835609854967	-1.9490962849880417e-17
0.17600000000000005	-6.233685643069874	-1.938417607777842e-17
0.17700000000000005	-6.222540716440879	-1.9278125151976328e-17
0.17800000000000005	-6.211400748588909	-1.9172800744228967e-17
0.17900000000000005	-6.200265659353042	-1.906819368017278e-17
0.18000000000000005	-6.189135369762921	-1.896429493599388e-17
0.18100000000000005	-6.178009802011916	-1.886109563518481e-17
0.18200000000000005	-6.16688887943096	-1.8758587045386403e-17
0.18300000000000005	-6.155772526463065	-1.86567605753122e-17
0.18400000000000005	-6.1446606686384815	-1.855560777175319e-17
0.18500000000000005	-6.1335532325504865	-1.8455120316660304e-17
0.18600000000000005	-6.122450145831798	-1.8355290024301638e-17
0.18700000000000006	-6.111351337131547	-1.825610883849302e-17
0.18800000000000006	-6.100256736092854	-1.8157568829898978e-17
0.18900000000000006	-6.089166273330948	-1.8059662193402754e-17
0.19000000000000006	-6.078079880411815	-1.7962381245541743e-17
0.19100000000000006	-6.0669974898313885	-1.786571842200834e-17
0.19200000000000006	-6.0559190349952186	-1.776966627521318e-17
0.19300000000000006	-6.0448444501986565	-1.767421747190821e-17
0.19400000000000006	-6.033773670607498	-1.7579364790869903e-17
0.19500000000000006	-6.0227066322391	-1.7485101120638234e-17
0.19600000000000006	-6.01164327194393	-1.7391419457312386e-17
0.19700000000000006	-6.000583527387562	-1.729831290239897e-17
0.19800000000000006	-5.989527337033094	-1.7205774660713633e-17
0.19900000000000007	-5.97847464012396	-1.7113798038332773e-17
0.20000000000000007	-5.967425376667158	-1.702237644059436e-17
0.20100000000000007	-5.956379487416852	-1.6931503370147412e-17
0.20200000000000007	-5.945336913858344	-1.6841172425046952e-17
0.20300000000000007	-5.934297598192419	-1.6751377296895064e-17
0.20399999999999996	-5.923261483320044	-1.666211176902477e-17
0.20499999999999996	-5.912228512827387	-1.657336971472793e-17
0.20599999999999996	-5.901198630971206	-1.6485145095523275e-17
0.20699999999999996	-5.890171782664524	-1.6397431959465444e-17
0.20799999999999996	-5.87914791346264	-1.6310224439493222e-17
0.20899999999999996	-5.868126969549442	-1.6223516751815367e-17
0.20999999999999996	-5.857108897724004	-1.6137303194334126e-17
0.21099999999999997	-5.846093645387484	-1.6051578145104203e-17
0.21199999999999997	-5.835081160530301	-1.5966336060827233e-17
0.21299999999999997	-5.824071391719568	-1.5881571475380062e-17
0.21399999999999997	-5.813064288086816	-1.5797278998376075e-17
0.21499999999999997	-5.8020597993159475	-1.571345331375942e-17
0.21599999999999997	-5.791057875631454	-1.5630089178429757e-17
0.21699999999999997	-5.780058467786879	-1.5547181420898374e-17
0.21799999999999997	-5.769061527053503	-1.5464724939973524e-17
0.21899999999999997	-5.758067005209272	-1.5382714703475094e-17
0.21999999999999997	-5.747074854527941	-1.530114574697705e-17
0.22099999999999997	-5.7360850277684365	-1.5220013172578002e-17
0.22199999999999998	-5.725097478164431	-1.5139312147697775e-17
0.22299999999999998	-5.714112159414118	-1.5059037903900462e-17
0.22399999999999998	-5.70312902567019	-1.497918573574298e-17
0.22499999999999998	-5.692148031530015	-1.489975099964788e-17
0.22599999999999998	-5.681169132025989	-1.4820729112800598e-17
0.22699999999999998	-5.670192282616082	-1.4742115552070076e-17
0.22799999999999998	-5.659217439174563	-1.466390585295228e-17
0.22899999999999998	-5.64824455798289	-1.4586095608535814e-17
0.22999999999999998	-5.637273595720782	-1.450868046848978e-17
0.23099999999999998	-5.626304509457434	-1.4431656138071958e-17
0.23199999999999998	-5.615337256642918	-1.4355018377158486e-17
0.23299999999999998	-5.604371795099721	-1.42787629992932e-17
0.23399999999999999	-5.593408083014438	-1.420288587075666e-17
0.235	-5.582446078929616	-1.412738290965443e-17
0.236	-5.571485741735736	-1.4052250085023986e-17
0.237	-5.560527030663337	-1.397748341595964e-17
0.238	-5.549569905275281	-1.3903078970755602e-17
0.239	-5.5386143254591325	-1.382903286606597e-17
0.24	-5.527660251419683	-1.3755341266081917e-17
0.241	-5.516707643671598	-1.3682000381725261e-17
0.242	-5.50575646303217	-1.3609006469858142e-17
0.243	-5.49480667061421	-1.353635583250833e-17
0.244	-5.483858227819039	-1.3464044816109978e-17
0.245	-5.472911096329597	-1.3392069810759434e-17
0.246	-5.46196523810366	-1.3320427249485273e-17
0.247	-5.451020615367154	-1.324911360753302e-17
0.248	-5.44007719060759	-1.3178125401663695e-17
0.249	-5.429134926567577	-1.3107459189465715e-17
0.25	-5.418193786238445	-1.3037111568680418e-17
0.251	-5.407253732853958	-1.2967079176540235e-17
0.252	-5.396314729884118	-1.2897358689119886e-17
0.253	-5.3853767410290585	-1.282794682069944e-17
0.254	-5.374439730213027	-1.2758840323140214e-17
0.255	-5.36350366157844	-1.2690035985271539e-17
0.256	-5.352568499480032	-1.2621530632289905e-17
0.257	-5.341634208479085	-1.2553321125168933e-17
0.258	-5.3307007533377115	-1.2485404360080467e-17
0.259	-5.319768099013244	-1.2417777267826347e-17
0.26	-5.30883621065267	-1.2350436813280905e-17
0.261	-5.297905053587154	-1.2283379994843396e-17
0.262	-5.28697459332662	-1.2216603843901059e-17
0.263	-5.276044795554391	-1.2150105424301328e-17
0.264	-5.265115626121915	-1.208388183183392e-17
0.265	-5.25418705104353	-1.2017930193722753e-17
0.266	-5.243259036491299	-1.1952247668126219e-17
0.267	-5.232331548789899	-1.1886831443646997e-17
0.268	-5.221404554411576	-1.1821678738850788e-17
0.269	-5.2104780199711325	-1.1756786801792788e-17
0.27	-5.199551912220995	-1.1692152909553661e-17
0.271	-5.188626198046304	-1.1627774367782968e-17
0.272	-5.177700844460071	-1.1563648510250743e-17
0.273	-5.166775818598382	-1.14997726984073e-17
0.274	-5.155851087715632	-1.1436144320950232e-17
0.275	-5.144926619179816	-1.1372760793399268e-17
0.276	-5.134002380467859	-1.130961955767843e-17
0.277	-5.1230783391609815	-1.1246718081705129e-17
0.278	-5.112154462940115	-1.1184053858986928e-17
0.279	-5.101230719581335	-1.1121624408224282e-17
0.28	-5.090307076951348	-1.1059427272921008e-17
0.281	-5.079383503003008	-1.0997460021000495e-17
0.28200000000000003	-5.068459965770855	-1.0935720244429087e-17
0.28300000000000003	-5.0575364333667	-1.0874205558845298e-17
0.28400000000000003	-5.046612873975227	-1.0812913603195453e-17
0.28500000000000003	-5.035689255849629	-1.0751842039375209e-17
0.28600000000000003	-5.024765547307275	-1.06909885518774e-17
0.28700000000000003	-5.013841716725389	-1.063035084744519e-17
0.28800000000000003	-5.002917732536762	-1.0569926654731268e-17
0.28900000000000003	-4.991993563225491	-1.0509713723962413e-17
0.29000000000000004	-4.981069177322729	-1.0449709826609672e-17
0.29100000000000004	-4.970144543402456	-1.0389912755063837e-17
0.29200000000000004	-4.959219630077277	-1.033032032231596e-17
0.29300000000000004	-4.948294405994224	-1.0270930361643308e-17
0.29400000000000004	-4.937368839830595	-1.0211740726300024e-17
0.29500000000000004	-4.926442900289774	-1.0152749289213127e-17
0.29600000000000004	-4.915516556097096	-1.0093953942682491e-17
0.29700000000000004	-4.90458977599571	-1.0035352598086778e-17
0.29800000000000004	-4.893662528742451	-9.976943185592726e-18
0.29900000000000004	-4.882734783103722	-9.918723653869932e-18
0.30000000000000004	-4.871806507851393	-9.860691969809396e-18
0.30100000000000005	-4.860877671758689	-9.802846118246633e-18
0.30200000000000005	-4.8499482435961045	-9.745184101689454e-18
0.30300000000000005	-4.839018192127304	-9.6877039400491e-18
0.30400000000000005	-4.828087486105034	-9.630403670376075e-18
0.30500000000000005	-4.8171560942670375	-9.573281346599742e-18
0.30600000000000005	-4.806223985331965	-9.516335039271972e-18
0.30700000000000005	-4.795291127995286	-9.459562835314402e-18
0.30800000000000005	-4.784357490925202	-9.40296283776963e-18
0.30900000000000005	-4.773423042758542	-9.346533165556105e-18
0.31000000000000005	-4.76248775209668	-9.290271953226479e-18
0.31100000000000005	-4.751551587501417	-9.234177350729728e-18
0.31200000000000006	-4.740614517490874	-9.178247523176509e-18
0.31300000000000006	-4.729676510535372	-9.122480650607964e-18
0.31400000000000006	-4.7187375350533	-9.066874927767964e-18
0.31500000000000006	-4.707797559406977	-9.011428563878616e-18
0.31600000000000006	-4.696856551898493	-8.956139782418783e-18
0.31700000000000006	-4.685914480765545	-8.901006820905852e-18
0.31800000000000006	-4.6749713141772595	-8.84602793068073e-18
0.31900000000000006	-4.664027020229984	-8.791201376695538e-18
0.32000000000000006	-4.653081566943076	-8.736525437304462e-18
0.32100000000000006	-4.642134922254673	-8.681998404057454e-18
0.32200000000000006	-4.631187054017427	-8.627618581496872e-18
0.32300000000000006	-4.620237929994236	-8.573384286956588e-18
0.32400000000000007	-4.609287517853939	-8.519293850364146e-18
0.32500000000000007	-4.598335785166999	-8.46534561404534e-18
0.32600000000000007	-4.587382699401145	-8.411537932531804e-18
0.32700000000000007	-4.576428227916999	-8.357869172370449e-18
0.32800000000000007	-4.565472337963672	-8.304337711936267e-18
0.32900000000000007	-4.554514996674328	-8.250941941247e-18
0.33000000000000007	-4.543556171061716	-8.197680261780239e-18
0.33100000000000007	-4.532595828013669	-8.144551086293405e-18
0.3320000000000001	-4.521633934288574	-8.091552838645417e-18
0.33299999999999996	-4.510670456510802	-8.038683953620931e-18
0.33399999999999996	-4.499705361166097	-7.985942876756916e-18
0.33499999999999996	-4.488738614596932	-7.933328064171101e-18
0.33599999999999997	-4.477770182997826	-7.880837982392956e-18
0.33699999999999997	-4.466800032410609	-7.828471108196188e-18
0.33799999999999997	-4.455828128719653	-7.776225928434024e-18
0.33899999999999997	-4.444854437647055	-7.724100939875938e-18
0.33999999999999997	-4.433878924747769	-7.672094649046447e-18
0.34099999999999997	-4.422901555404696	-7.620205572066128e-18
0.34199999999999997	-4.411922294823719	-7.568432234494174e-18
0.34299999999999997	-4.400941108028683	-7.516773171172976e-18
0.344	-4.389957959856332	-7.465226926074575e-18
0.345	-4.378972814951172	-7.413792052148683e-18
0.346	-4.367985637760299	-7.362467111172707e-18
0.347	-4.356996392528147	-7.311250673603161e-18
0.348	-4.346005043291189	-7.260141318429258e-18
0.349	-4.335011553872559	-7.209137633027382e-18
0.35	-4.324015887876629	-7.158238213017949e-18
0.351	-4.3130180086835	-7.107441662123344e-18
0.352	-4.30201787944343	-7.056746592027475e-18
0.353	-4.291015463071198	-7.006151622237008e-18
0.354	-4.280010722240375	-6.955655379943786e-18
0.355	-4.2690036193775445	-6.905256499889122e-18
0.356	-4.257994116656414	-6.854953624228915e-18
0.357	-4.246982175991877	-6.804745402400706e-18
0.358	-4.2359677590339695	-6.7546304909917454e-18
0.359	-4.224950827161743	-6.70460755360841e-18
0.36	-4.213931341477068	-6.654675260747141e-18
0.361	-4.202909262798316	-6.604832289666421e-18
0.362	-4.1918845516539776	-6.555077324259867e-18
0.363	-4.1808571682761695	-6.505409054931022e-18
0.364	-4.1698270725940425	-6.4558261784688455e-18
0.365	-4.158794224227088	-6.406327397924472e-18
0.366	-4.147758582478351	-6.356911422489307e-18
0.367	-4.136720106327518	-6.307576967373969e-18
0.368	-4.125678754423909	-6.258322753688468e-18
0.369	-4.114634485079348	-6.2091475083233325e-18
0.37	-4.1035872562609175	-6.160049963831795e-18
0.371	-4.092537025583601	-6.1110288583130755e-18
0.372	-4.081483750302787	-6.062082935296487e-18
0.373	-4.070427387306658	-6.0132109436266135e-18
0.374	-4.0593678931084485	-5.964411637349326e-18
0.375	-4.048305223838559	-5.915683775598758e-18
0.376	-4.037239335236546	-5.867026122485192e-18
0.377	-4.026170182642958	-5.818437446983733e-18
0.378	-4.015097720991035	-5.76991652282391e-18
0.379	-4.004021904798255	-5.72146212837994e-18
0.38	-3.9929426881577217	-5.673073046562053e-18
0.381	-3.9818600247294014	-5.624748064708237e-18
0.382	-3.970773867731196	-5.5764859744770605e-18
0.383	-3.959684169929846	-5.5282855717410555e-18
0.384	-3.9485908836316606	-5.480145656480804e-18
0.385	-3.93749396067308	-5.4320650326798826e-18
0.386	-3.9263933524110435	-5.3840425082201156e-18
0.387	-3.9152890097131836	-5.336076894777928e-18
0.388	-3.9041808829478173	-5.2881670077210085e-18
0.389	-3.893068921973747	-5.240311666005693e-18
0.39	-3.8819530761298586	-5.192509692074884e-18
0.391	-3.8708332942245063	-5.144759911756696e-18
0.392	-3.8597095245246877	-5.0970611541633945e-18
0.393	-3.8485817147449963	-5.049412251591058e-18
0.394	-3.8374498120363465	-5.001812039419772e-18
0.395	-3.82631376297447	-4.954259356014105e-18
0.396	-3.8151735135481646	-4.906753042624329e-18
0.397	-3.8040290091473	-4.859291943287897e-18
0.398	-3.7928801945505777	-4.811874904731425e-18
0.399	-3.7817270139130112	-4.764500776273088e-18
0.4	-3.770569410753157	-4.7171684097254996e-18
0.401	-3.7594073279400546	-4.669876659298806e-18
0.402	-3.748240707679891	-4.622624381504282e-18
0.403	-3.7370694915023717	-4.575410435058277e-18
0.404	-3.7258936202467794	-4.528233680786355e-18
0.405	-3.714713034047737	-4.4810929815278685e-18
0.406	-3.703527672320643	-4.433987202040887e-18
0.40700000000000003	-3.692337473746779	-4.386915208907217e-18
0.40800000000000003	-3.6811423762580766	-4.339875870437786e-18
0.40900000000000003	-3.6699423170215413	-4.292868056578318e-18
0.41000000000000003	-3.658737232423311	-4.245890638815159e-18
0.41100000000000003	-3.647527058052348	-4.198942490081287e-18
0.41200000000000003	-3.6363117286837454	-4.152022484662661e-18
0.41300000000000003	-3.6250911782616453	-4.105129498104569e-18
0.41400000000000003	-3.613865339881751	-4.058262407118223e-18
0.41500000000000004	-3.6026341457734166	-4.0114200894875425e-18
0.41600000000000004	-3.591397527281315	-3.964601423975878e-18
0.41700000000000004	-3.580155414846655	-3.917805290233139e-18
0.41800000000000004	-3.568907737987944	-3.871030568702684e-18
0.41900000000000004	-3.557654425281284	-3.824276140528512e-18
0.42000000000000004	-3.546395404340167	-3.7775408874625086e-18
0.42100000000000004	-3.535130601794786	-3.7308236917715086e-18
0.42200000000000004	-3.5238599432708195	-3.684123436144699e-18
0.42300000000000004	-3.5125833533676794	-3.637439003600774e-18
0.42400000000000004	-3.5013007556362123	-3.590769277395177e-18
0.42500000000000004	-3.4900120725558352	-3.544113140927379e-18
0.42600000000000005	-3.478717225511075	-3.497469477648027e-18
0.42700000000000005	-3.467416134767513	-3.4508371709659835e-18
0.42800000000000005	-3.4561087194470903	-3.4042151041554743e-18
0.42900000000000005	-3.444794897502777	-3.3576021602629357e-18
0.43000000000000005	-3.4334745856925744	-3.310997222013895e-18
0.43100000000000005	-3.422147699552816	-3.264399171719684e-18
0.43200000000000005	-3.4108141533707688	-3.217806891183941e-18
0.43300000000000005	-3.3994738601564887	-3.1712192616090596e-18
0.43400000000000005	-3.3881267316139185	-3.1246351635023674e-18
0.43500000000000005	-3.3767726781112013	-3.078053476582186e-18
0.43600000000000005	-3.3654116086501693	-3.0314730796836016e-18
0.43700000000000006	-3.3540434308350004	-2.9848928506640783e-18
0.43800000000000006	-3.3426680508400053	-2.9383116663087305e-18
0.43900000000000006	-3.3312853733764993	-2.8917284022354393e-18
0.44000000000000006	-3.319895301658758	-2.8451419327996372e-18
0.44100000000000006	-3.3084977373689974	-2.7985511309987295e-18
0.44200000000000006	-3.297092580621356	-2.751954868376291e-18
0.44300000000000006	-3.285679729924849	-2.7053520149259137e-18
0.44400000000000006	-3.2742590821452366	-2.6587414389945976e-18
0.44500000000000006	-3.262830532465797	-2.612122007185956e-18
0.44600000000000006	-3.2513939743469393	-2.5654925842628052e-18
0.44700000000000006	-3.239949299484628	-2.5188520330495234e-18
0.44800000000000006	-3.228496397767568	-2.4721992143339274e-18
0.44900000000000007	-3.2170351572331133	-2.4255329867686248e-18
0.45000000000000007	-3.205565464021842	-2.3788522067720428e-18
0.45100000000000007	-3.1940872023307585	-2.332155728428853e-18
0.45200000000000007	-3.182600254365056	-2.28544240338992e-18
0.45300000000000007	-3.1711045002884024	-2.238711080771779e-18
0.45400000000000007	-3.159599818171688	-2.1919606070555126e-18
0.45500000000000007	-3.14808608394016	-2.1451898259850684e-18
0.45600000000000007	-3.136563171318911	-2.098397578465033e-18
0.4570000000000001	-3.1250309517766315	-2.051582702457764e-18
0.4580000000000001	-3.1134892944675743	-2.0047440328799274e-18
0.4590000000000001	-3.1019380661716545	-1.957880401498335e-18
0.45999999999999996	-3.0903771312326063	-1.9109906368252055e-18
0.46099999999999997	-3.0788063514941286	-1.8640735640126595e-18
0.46199999999999997	-3.0672255862339415	-1.817128004746554e-18
0.46299999999999997	-3.0556346920956488	-1.7701527771395557e-18
0.46399999999999997	-3.044033523018344	-1.7231466956234877e-18
0.46499999999999997	-3.0324219301638418	-1.676108570840903e-18
0.46599999999999997	-3.020799761841457	-1.6290372095358454e-18
0.46699999999999997	-3.009166863430221	-1.5819314144437886e-18
0.46799999999999997	-2.9975230772984225	-1.5347899841807712e-18
0.469	-2.985868242720371	-1.487611713131627e-18
0.47	-2.9742021957902542	-1.4403953913373442e-18
0.471	-2.962524769332972	-1.3931398043815172e-18
0.472	-2.9508357928118167	-1.3458437332758538e-18
0.473	-2.9391350922328505	-1.2985059543447289e-18
0.474	-2.92742249004585	-1.2511252391087427e-18
0.475	-2.915697805041666	-1.2037003541672978e-18
0.476	-2.903960852245815	-1.1562300610800516e-18
0.477	-2.892211442808169	-1.1087131162474913e-18
0.478	-2.880449383888538	-1.0611482707901692e-18
0.479	-2.8686744785379714	-1.0135342704270608e-18
0.48	-2.8568865255755798	-9.658698553525982e-19
0.481	-2.8450853194606607	-9.181537601126838e-19
0.482	-2.833270650159922	-8.703847134793575e-19
0.483	-2.8214423030095666	-8.225614383243932e-19
0.484	-2.8096000585719803	-7.746826514914772e-19
0.485	-2.797743692486787	-7.267470636672607e-19
0.486	-2.785872975315985	-6.787533792509727e-19
0.487	-2.7739876723828707	-6.307002962227635e-19
0.488	-2.762087543604462	-5.825865060106355e-19
0.489	-2.7501723433170717	-5.344106933559792e-19
0.49	-2.7382418200947147	-4.861715361776917e-19
0.491	-2.726295716559973	-4.378677054347724e-19
0.492	-2.7143337691869225	-3.8949786498746174e-19
0.493	-2.7023557080957414	-3.410606714568255e-19
0.494	-2.690361256838538	-2.925547740827706e-19
0.495	-2.6783501321759564	-2.439788145804408e-19
0.496	-2.666322043844063	-1.9533142699499297e-19
0.497	-2.6542766943109934	-1.466112375546761e-19
0.498	-2.642213778522812	-9.781686452221177e-20
0.499	-2.6301329836379934	-4.894691804440991e-20
0.5010000000000001	-2.6059164645965565	0.
0.502	-2.5937800732571286	0.
0.5030000000000001	-2.5816244678341187	0.
0.504	-2.569449292120742	0.
0.5050000000000001	-2.5572541802523836	0.
0.506	-2.5450387563413694	0.
0.5070000000000001	-2.532802634093957	0.
0.508	-2.5205454164085603	0.
0.5090000000000001	-2.508266694954008	0.
0.51	-2.4959660497266856	0.
0.5110000000000001	-2.483643048585171	0.
0.512	-2.471297246761068	0.
0.5130000000000001	-2.4589281863444077	0.
0.514	-2.446535395742114	0.
0.5150000000000001	-2.4341183891076947	0.
0.516	-2.4216766657403515	0.
0.5170000000000001	-2.409209709451421	0.
0.518	-2.3967169878960317	0.
0.5190000000000001	-2.384197951867528	0.
0.52	-2.371652034552217	0.
0.5210000000000001	-2.3590786507415684	0.
0.522	-2.3464771959989763	0.
0.5230000000000001	-2.3338470457777682	0.
0.524	-2.321187554487	0.
0.5249999999999999	-2.3084980545011757	0.
0.526	-2.2957778551097743	0.
0.5269999999999999	-2.2830262414020535	0.
0.528	-2.27024247308218	0.
0.5289999999999999	-2.25742578320936	0.
0.53	-2.244575376857047	0.
0.5309999999999999	-2.231690429684873	0.
0.532	-2.218770086416184	0.
0.5329999999999999	-2.2058134592135925	0.
0.534	-2.192819625943956	0.
0.5349999999999999	-2.1797876283236017	0.
0.536	-2.1667164699334744	0.
0.5369999999999999	-2.1536051140929766	0.
0.538	-2.1404524815799983	0.
0.5389999999999999	-2.1272574481834248	0.
0.54	-2.1140188420727695	0.
0.5409999999999999	-2.1007354409681387	0.
0.542	-2.0874059690915905	0.
0.5429999999999999	-2.074029093879085	0.
0.544	-2.0606034224296037	0.
0.5449999999999999	-2.0471274976654423	0.
0.546	-2.033599794174455	0.
0.5469999999999999	-2.020018713701613	0.
0.548	-2.0063825802530295	0.
0.5489999999999999	-1.9926896347711913	0.
0.55	-1.9789380293345618	0.
0.5509999999999999	-1.9651258208288493	0.
0.552	-1.9512509640299571	0.
0.5529999999999999	-1.937311304030605	0.
0.554	-1.923304567932999	0.
0.5549999999999999	-1.9092283557189902	0.
0.556	-1.8950801301960807	0.
0.5569999999999999	-1.880857205902726	0.
0.558	-1.8665567368383251	0.
0.5589999999999999	-1.852175702862539	0.
0.56	-1.8377108945834935	0.
0.5609999999999999	-1.8231588965249936	0.
0.562	-1.8085160683274295	0.
0.563	-1.793778523694831	0.
0.5640000000000001	-1.7789421067493167	0.
0.565	-1.7640023653926775	0.
0.5660000000000001	-1.7489545211994242	0.
0.567	-1.7337934352740687	0.
0.5680000000000001	-1.7185135693922227	0.
0.569	-1.7031089416055951	0.
0.5700000000000001	-1.6875730753169917	0.
0.571	-1.6718989406137825	0.
0.5720000000000001	-1.656078886373375	0.
0.573	-1.6401045613053105	0.
0.5740000000000001	-1.6239668216469354	0.
0.575	-1.607655622651925	0.
0.5760000000000001	-1.5911598902570097	0.
0.577	-1.574467368320159	0.
0.5780000000000001	-1.557564435502874	0.
0.579	-1.5404358840922412	0.
0.5800000000000001	-1.5230646506366088	0.
0.581	-1.5054314849247126	0.
0.5820000000000001	-1.4875145391509306	0.
0.583	-1.4692888524349037	0.
0.5840000000000001	-1.45072569618775	0.
0.585	-1.4317917315135946	0.
0.5860000000000001	-1.4124479082228558	0.
0.587	-1.3926480015701241	0.
0.5880000000000001	-1.3723366295630122	0.
0.589	-1.3514465061922625	0.
0.5900000000000001	-1.3298945369175057	0.
0.591	-1.3075760980582676	0.
0.5920000000000001	-1.2843563477222488	0.
0.593	-1.2600564374763927	0.
0.5940000000000001	-1.2344304102895263	0.
0.595	-1.2071237095407445	0.
0.5960000000000001	-1.1775914577361521	0.
0.597	-1.144915222413844	0.
0.5980000000000001	-1.107301821637372	0.
0.599	-1.0601153892862238	0.
0.6000000000000001	-0.9544511501033217	2.9802322387695312e-8
0.601	-0.948909371650972	0.09987492177718957
0.6020000000000001	-0.9433651020098552	0.14106735979666365
0.603	-0.9378183108471074	0.17255433926737204
0.6040000000000001	-0.9322689674367928	0.19899748742132614
0.605	-0.9267170406527587	0.22220486043288934
0.6060000000000001	-0.9211624989613092	0.24310491562286535
0.607	-0.9156053104137454	0.2622498808388676
0.6080000000000001	-0.9100454426387281	0.28000000000000164
0.609	-0.9044828628344868	0.2966057989992777
0.6100000000000001	-0.8989175377608487	0.3122498999199221
0.611	-0.8933494337311088	0.32707032882852505
0.6120000000000001	-0.8877785166036987	0.341174442184641
0.613	-0.8822047517737017	0.3546477125261065
0.6140000000000001	-0.8766281041641502	0.36755951898978284
0.615	-0.8710485382171542	0.3799671038392671
0.6160000000000001	-0.8654660178848146	0.39191835884530973
0.617	-0.8598805066199466	0.4034538387473837
0.6180000000000001	-0.8542919673665785	0.41460824883255926
0.619	-0.8487003625502576	0.4254115654281152
0.6200000000000001	-0.8431056540681081	0.43588989435406844
0.621	-0.8375078032786929	0.4460661385938189
0.6220000000000001	-0.831906770991615	0.4559605246071205
0.623	-0.8263025174569014	0.4655910222502152
0.6240000000000001	-0.8206950023541264	0.47497368348151775
0.625	-0.8150841847812942	0.4841229182759271
0.6260000000000001	-0.8094700232434489	0.4930517214248433
0.627	-0.8038524756410368	0.5017718605103315
0.6280000000000001	-0.7982314992579689	0.5102940328869239
0.629	-0.7926070507494312	0.5186279977016283
0.6300000000000001	-0.7869790861293755	0.5267826876426376
0.631	-0.7813475607577387	0.5347663040992771
0.6320000000000001	-0.7757124293273334	0.5425863986500223
0.633	-0.7700736458504405	0.55024994320763
0.6340000000000001	-0.7644311636450623	0.5577633906953748
0.635	-0.758784935320858	0.5651327277728655
0.6360000000000001	-0.7531349127647151	0.5723635208501683
0.637	-0.7474810471259925	0.5794609564069007
0.6380000000000001	-0.7418232888013716	0.5864298764558306
0.639	-0.736161587419357	0.5932748098478482
0.6400000000000001	-0.7304958918243756	0.6000000000000009
0.641	-0.7248261500604876	0.6066094295343588
0.6420000000000001	-0.7191523093546772	0.6131068422387743
0.643	-0.7134743160997405	0.6194957626973729
0.6440000000000001	-0.7077921158367124	0.6257795138864813
0.645	-0.7021056532368761	0.631961232988227
0.6460000000000001	-0.6964148720832846	0.6380438856379713
0.647	-0.6907197152518263	0.6440302787913007
0.6480000000000001	-0.6850201246917877	0.6499230723708775
0.649	-0.6793160414059225	0.6557247898318319
0.6500000000000001	-0.6736074054299854	0.6614378277661487
0.651	-0.6678941558117495	0.667064464650906
0.6520000000000001	-0.6621762305894423	0.6726068688320103
0.653	-0.6564535667696425	0.6780671058236052
0.6539999999999999	-0.6507261003045577	0.6834471449936707
0.655	-0.6449937660687111	0.6887488656977959
0.6559999999999999	-0.6392564978350017	0.6939740629158982
0.657	-0.6335142282500998	0.6991244524403364
0.6579999999999999	-0.6277668888091976	0.7042016756583298
0.659	-0.6220144098300437	0.7092073039669008
0.6599999999999999	-0.616256720426289	0.7141428428542849
0.661	-0.6104937484800737	0.7190097356781757
0.6619999999999999	-0.6047254206138721	0.7238093671679025
0.663	-0.5989516621615338	0.7285430666748539
0.6639999999999999	-0.593172397138531	0.7332121111929338
0.665	-0.5873875482113438	0.7378177281686855
0.6659999999999999	-0.5815970366660022	0.7423610981186982
0.667	-0.5758007823757061	0.746843357070276
0.6679999999999999	-0.5699987037675376	0.7512655988397178
0.669	-0.5641907177881962	0.755628877161269
0.6699999999999999	-0.5583767398687542	0.7599342076785328
0.671	-0.5525566838883722	0.7641825698090742
0.6719999999999999	-0.5467304621369669	0.7683749084919413
0.673	-0.5408979852767535	0.7725121358270045
0.6739999999999999	-0.5350591623026781	0.7765951326141566
0.675	-0.5292139005016423	0.7806247497997998
0.6759999999999999	-0.5233621054105257	0.7846018098373212
0.677	-0.5175036807729272	0.7885271079677606
0.6779999999999999	-0.5116385284946057	0.7924014134263011
0.679	-0.5057665485975511	0.7962254705797853
0.6799999999999999	-0.49988763917265744	0.7999999999999996
0.681	-0.49400169633091773	0.803725699477129
0.6819999999999999	-0.48810861415312545	0.8074032449773779
0.683	-0.4822082846379807	0.8110332915485036
0.6839999999999999	-0.47630059764858723	0.8146164741766521
0.685	-0.4703854408572403	0.8181534085976787
0.6859999999999999	-0.46446269968847087	0.8216446920658587
0.687	-0.45853225726025615	0.8250909040826959
0.688	-0.4525939943233499	0.8284926070883188
0.6890000000000001	-0.4466477891986289	0.8318503471177976
0.69	-0.44069351771241894	0.8351646544245032
0.6910000000000001	-0.43473105312967464	0.838436044072534
0.692	-0.4287602660849754	0.8416650165000324
0.6930000000000001	-0.4227810245112096	0.8448520580551369
0.694	-0.4167931935658886	0.8479976415061541
0.6950000000000001	-0.4107966355549668	0.8511022265274604
0.696	-0.404791209854098	0.8541662601625046
0.6970000000000001	-0.3987767728271827	0.8571901772652323
0.698	-0.3927531777421476	0.8601744009211154
0.6990000000000001	-0.3867202746837872	0.8631193428489482
0.7	-0.38067791046359667	0.8660254037844386
0.7010000000000001	-0.3746259285264286	0.8688929738466069
0.702	-0.36856416885387167	0.8717224328879003
0.7030000000000001	-0.3624924678641881	0.8745141508289048
0.704	-0.3564106583086879	0.8772684879784521
0.7050000000000001	-0.35031856916435045	0.8799857953399023
0.706	-0.3442160255225839	0.8826664149042943
0.7070000000000001	-0.33810284847389127	0.8853106799310625
0.708	-0.33197885498832425	0.8879189152169246
0.7090000000000001	-0.32584385779148684	0.890491437353555
0.71	-0.319697665235934	0.8930285549745876
0.7110000000000001	-0.3135400811677187	0.8955305689924831
0.712	-0.3073709047879096	0.8979977728257458
0.7130000000000001	-0.3011899305088026	0.9004304526169694
0.714	-0.29499694780463814	0.9028288874421331
0.7150000000000001	-0.2887917410565106	0.9051933495115837
0.716	-0.2825740893912545	0.9075241043630743
0.7170000000000001	-0.27634376651398074	0.9098214110472452
0.718	-0.27010054053399246	0.9120855223058855
0.7190000000000001	-0.26384417378374225	0.9143166847433117
0.72	-0.2575744226305212	0.9165151389911679
0.7210000000000001	-0.2512910372804904	0.9186811198669538
0.722	-0.24499376157472885	0.920814856526544
0.7230000000000001	-0.23868233277685347	0.922916572610981
0.724	-0.2323564813518353	0.9249864863877743
0.7250000000000001	-0.22601593073553938	0.9270248108869581
0.726	-0.21966039709454455	0.9290317540321213
0.7270000000000001	-0.2132895890757167	0.9310075187666319
0.728	-0.20690320754505453	0.9329523031752479
0.7290000000000001	-0.2005009453151918	0.9348663006013215
0.73	-0.19408248686102825	0.9367496997597597
0.7310000000000001	-0.18764750802279861	0.9386026848459363
0.732	-0.18119567569596873	0.9404254356406998
0.7330000000000001	-0.17472664750719957	0.9422181276116482
0.734	-0.16824007147567066	0.9439809320108113
0.7350000000000001	-0.16173558565891533	0.9457140159688872
0.736	-0.15521281778236173	0.9474175425861608
0.7370000000000001	-0.14867138485161613	0.9490916710202446
0.738	-0.1421108927465775	0.9507365565707463
0.7390000000000001	-0.13553093579628883	0.9523523507609987
0.74	-0.12893109633347777	0.9539392014169458
0.7410000000000001	-0.12231094422755984	0.9554972527433034
0.742	-0.11567003639488549	0.957026645397086
0.7430000000000001	-0.10900791628485118	0.9585275165586017
0.744	-0.1023241133404662	0.96
0.7450000000000001	-0.09561814243179723	0.9614442261514706
0.746	-0.08888950326068334	0.9628603221651623
0.7470000000000001	-0.08213767973490183	0.9642484119769138
0.748	-0.0753621393099344	0.9656086163658649
0.7490000000000001	-0.06856233229624786	0.9669410530120233
0.75	-0.06173769112994121	0.9682458365518543
0.7510000000000001	-0.05488762960436455	0.9695230786319634
0.752	-0.0480115420602103	0.9707728879609278
0.7530000000000001	-0.04110880253130822	0.971995370359345
0.754	-0.034178763843229376	0.9731906288081488
0.7550000000000001	-0.027220756661465506	0.974358763495254
0.756	-0.02023408848581809	0.975499871860576
0.7570000000000001	-0.013218042587238799	0.9766140486394819
0.758	-0.006171876883159566	0.9777013859047148
0.7590000000000001	0.0009051772530623836	0.978761973106843
0.76	0.008013916253244435	0.9797958971132712
0.7610000000000001	0.015155165691171035	0.9808032422458647
0.762	0.02232978170055011	0.9817840903172143
0.7630000000000001	0.029538652480215255	0.982738520665594
0.764	0.036782699893060045	0.9836666101886351
0.7650000000000001	0.04406288116587631	0.9845684333757609
0.766	0.05138019069783417	0.9854440623394105
0.7670000000000001	0.05873566198611768	0.9862935668450851
0.768	0.06613036967795405	0.9871170143402452
0.7690000000000001	0.07356543175922226	0.9879144699820932
0.77	0.08104201189069915	0.9886859966642595
0.7710000000000001	0.08856132190419919	0.9894316550424289
0.772	0.09612462447192383	0.9901515035589251
0.7730000000000001	0.10373323596381123	0.9908455984662798
0.774	0.11138852950903844	0.9915139938498095
0.7750000000000001	0.11909193827962006	0.9921567416492216
0.776	0.12684495901578763	0.9927738916792684
0.7770000000000001	0.13464915581506132	0.9933654916494735
0.778	0.1425061642091512	0.9939315871829408
0.7790000000000001	0.15041769555560558	0.9944722218342753
0.78	0.15838554177398678	0.99498743710662
0.7809999999999999	0.16641158045987137	0.9954772724678348
0.782	0.17449778041368602	0.995941765365827
0.7829999999999999	0.1826462076258124	0.9963809512430474
0.784	0.1908590317643366	0.996794863550169
0.7849999999999999	0.19913853321741515	0.9971835337589565
0.786	0.20748711074874615	0.9975469913743412
0.7869999999999999	0.21590728983194807	0.9978852639457103
0.788	0.22440173173820788	0.9981983770774224
0.7889999999999999	0.23297324346123438	0.9984863544385572
0.79	0.24162478857494363	0.998749217771909
0.7909999999999999	0.2503594991322342	0.9989869869022319
0.792	0.25918068872848865	0.9991996797437437
0.7929999999999999	0.26809186687098907	0.9993873123068954
0.794	0.2770967548161698	0.9995498987044118
0.7949999999999999	0.28619930306072017	0.9996874511566103
0.796	0.29540371070111515	0.999799979995999
0.7969999999999999	0.30471444690964655	0.9998874936711629
0.798	0.3141362748149825	0.9999499987499375
0.7989999999999999	0.323674278122569	0.999987499921874
0.8	0.33333389086697185	1.
0.8009999999999999	0.3431209307561478	0.999987499921874
0.802	0.35304163664979105	0.9999499987499375
0.8029999999999999	0.363102710813225	0.9998874936711629
0.804	0.37331136670954024	0.999799979995999
0.8049999999999999	0.38367538324100114	0.9996874511566103
0.806	0.3942031665337127	0.9995498987044118
0.8069999999999999	0.40490382058615215	0.9993873123068954
0.808	0.41578722838529103	0.9991996797437437
0.8089999999999999	0.42686414544950546	0.9989869869022319
0.81	0.43814630820788447	0.998749217771909
0.8109999999999999	0.44964656020007854	0.9984863544385572
0.812	0.46137899982058483	0.9981983770774224
0.813	0.4733591542918971	0.9978852639457104
0.8140000000000001	0.4856041858111353	0.9975469913743412
0.815	0.49813313748462695	0.9971835337589566
0.8160000000000001	0.5109672289037861	0.996794863550169
0.817	0.5241302142532347	0.9963809512430474
0.8180000000000001	0.5376488200192455	0.995941765365827
0.819	0.551553285192629	0.9954772724678349
0.8200000000000001	0.5658780351146167	0.9949874371066199
0.821	0.5806625320088497	0.9944722218342753
0.8220000000000001	0.59595236270485	0.9939315871829408
0.823	0.6118006502216371	0.9933654916494734
0.8240000000000001	0.628269915971094	0.9927738916792684
0.825	0.6454345823163075	0.9921567416492215
0.8260000000000001	0.6633844069115127	0.9915139938498093
0.827	0.6822293095963343	0.9908455984662797
0.8280000000000001	0.7021063445749922	0.990151503558925
0.829	0.7231900941196718	0.9894316550424289
0.8300000000000001	0.7457087418904247	0.9886859966642594
0.831	0.769970023752959	0.9879144699820932
0.8320000000000001	0.7964053274357208	0.9871170143402452
0.833	0.8256494127813323	0.9862935668450848
0.8340000000000001	0.8586959360074835	0.9854440623394105
0.835	0.8972316431381437	0.9845684333757608
0.8360000000000001	0.9444521994106756	0.9836666101886349
0.837	1.0074435638569441	0.982738520665594
0.8380000000000001	1.1063431474273184	0.9817840903172143
0.839	1.333489004204369	0.9808032422458645
0.8400000000000001	5.548086633706651	0.9797958971132712
0.841	0.5062122425008151	0.9787619731068428
0.8420000000000001	0.8123022853538042	0.9777013859047146
0.843	0.9454913491246142	0.9766140486394818
0.8440000000000001	1.0460661996041587	0.9754998718605757
0.845	1.1427921622569523	0.974358763495254
0.8460000000000001	1.2492111852795045	0.9731906288081487
0.847	1.3778971249108558	0.971995370359345
0.8480000000000001	1.5475462394218162	0.9707728879609278
0.849	1.7948198532328195	0.9695230786319633
0.8500000000000001	2.2104932995763593	0.9682458365518543
0.851	3.1080542657863934	0.9669410530120232
0.8520000000000001	6.828945086874193	0.9656086163658647
0.853	-8.761827461767098	0.9642484119769138
0.8540000000000001	-1.759148860754998	0.962860322165162
0.855	-0.609708260495155	0.9614442261514704
0.8560000000000001	-0.12090879053970616	0.96
0.857	0.16083026974797576	0.9585275165586014
0.8580000000000001	0.35228638472335594	0.9570266453970858
0.859	0.49733034091047035	0.9554972527433033
0.8600000000000001	0.6163669017087094	0.9539392014169454
0.861	0.7204103980632388	0.9523523507609987
0.8620000000000001	0.8161889502147752	0.9507365565707462
0.863	0.9083391261654228	0.9490916710202446
0.8640000000000001	1.000500137638313	0.9474175425861608
0.865	1.095960319339738	0.9457140159688868
0.8660000000000001	1.1981395490627849	0.9439809320108113
0.867	1.3110712270596503	0.9422181276116481
0.8680000000000001	1.4400338418340888	0.9404254356406996
0.869	1.5925538229673153	0.9386026848459363
0.8700000000000001	1.7802176450227516	0.9367496997597595
0.871	2.022311342752506	0.9348663006013211
0.8720000000000001	2.3539969335971316	0.9329523031752479
0.873	2.847478846977934	0.9310075187666316
0.8740000000000001	3.6790550416748538	0.929031754032121
0.875	5.423979566966319	0.9270248108869579
0.8760000000000001	11.661895877006739	0.9249864863877739
0.877	-35.12848474383076	0.922916572610981
0.8780000000000001	-6.063651148663222	0.9208148565265438
0.879	-2.9926763890581	0.9186811198669538
0.8800000000000001	-1.8045881984524326	0.9165151389911679
0.881	-1.1649332218386534	0.9143166847433114
0.8820000000000001	-0.7589239027642578	0.9120855223058855
0.883	-0.4736480874941573	0.909821411047245
0.8840000000000001	-0.2585334095876557	0.9075241043630738
0.885	-0.08748218457988344	0.9051933495115837
0.8860000000000001	0.054394157372184226	0.9028288874421329
0.887	0.1762672667549734	0.900430452616969
0.8880000000000001	0.2841551881112597	0.8979977728257458
0.889	0.38223384743983413	0.8955305689924826
0.8900000000000001	0.4735604945675975	0.893028554974587
0.891	0.5605004854334492	0.8904914373535547
0.8920000000000001	0.6449967026439676	0.8879189152169241
0.893	0.728753601708501	0.8853106799310625
0.8940000000000001	0.8133764190787018	0.8826664149042941
0.895	0.9004912705010297	0.8799857953399023
0.8960000000000001	0.9918658152286342	0.8772684879784521
0.897	1.0895498821999459	0.8745141508289044
0.8980000000000001	1.1960606964810765	0.8717224328879003
0.899	1.3146503580489948	0.8688929738466067
0.9000000000000001	1.4497202269931528	0.8660254037844382
0.901	1.6075025817412723	0.8631193428489482
0.9020000000000001	1.7972500434313412	0.8601744009211152
0.903	2.03345070835397	0.8571901772652317
0.9040000000000001	2.340287969192314	0.8541662601625046
0.905	2.761552545103161	0.8511022265274598
0.9060000000000001	3.385789744556133	0.8479976415061534
0.907	4.423433792277919	0.8448520580551365
0.9079999999999999	6.527266074978719	0.841665016500033
0.909	13.244625422204875	0.838436044072534
0.9099999999999999	-116.59111497026117	0.8351646544245034
0.911	-9.90084138674693	0.8318503471177976
0.9119999999999999	-4.893113307437433	0.8284926070883194
0.913	-3.103373895008544	0.8250909040826954
0.9139999999999999	-2.1757122026317277	0.8216446920658592
0.915	-1.6026322012257102	0.8181534085976785
0.9159999999999999	-1.2094702785840836	0.8146164741766521
0.917	-0.9199374891448895	0.8110332915485036
0.9179999999999999	-0.6953747521942266	0.8074032449773781
0.919	-0.5140667786749515	0.8037256994771284
0.9199999999999999	-0.3628456209710834	0.8000000000000003
0.921	-0.23323194317513807	0.7962254705797847
0.9219999999999999	-0.11948805540246354	0.7924014134263017
0.923	-0.017560499124718687	0.7885271079677602
0.9239999999999999	0.07553014188616902	0.7846018098373219
0.925	0.1620603817922941	0.7806247497997998
0.9259999999999999	0.2438409507308339	0.776595132614157
0.927	0.3223761939548979	0.7725121358270045
0.9279999999999999	0.3989777522723126	0.7683749084919421
0.929	0.474851957132	0.7641825698090735
0.9299999999999999	0.5511738660284892	0.7599342076785336
0.931	0.629157807405524	0.7556288771612687
0.9319999999999999	0.7101335792128276	0.7512655988397178
0.933	0.795638807700541	0.746843357070276
0.9339999999999999	0.8875419315919628	0.7423610981186987
0.935	0.9882183708541485	0.7378177281686846
0.9359999999999999	1.1008181321092108	0.7332121111929347
0.937	1.2296940320575516	0.728543066674853
0.938	1.3811234398270744	0.7238093671679033
0.9390000000000001	1.5645960508921488	0.7190097356781754
0.94	1.795270891415779	0.7141428428542858
0.9410000000000001	2.099069675420825	0.7092073039669008
0.942	2.524434235981226	0.7042016756583301
0.9430000000000001	3.173768261885596	0.6991244524403364
0.944	4.307908451109345	0.6939740629158991
0.9450000000000001	6.846552177821781	0.6887488656977949
0.946	18.018478504811615	0.6834471449936715
0.9470000000000001	-24.294974437748724	0.6780671058236046
0.948	-6.854185331333379	0.6726068688320093
0.9490000000000001	-3.828090328598117	0.667064464650906
0.95	-2.5609629305363337	0.6614378277661477
0.9510000000000001	-1.8580480985047982	0.6557247898318309
0.952	-1.406764922140301	0.6499230723708771
0.9530000000000001	-1.0893245013979826	0.6440302787912996
0.954	-0.8514089801291449	0.6380438856379713
0.9550000000000001	-0.664460590265598	0.6319612329882265
0.956	-0.5119962318475721	0.6257795138864813
0.9570000000000001	-0.38380236077203045	0.6194957626973729
0.958	-0.27317792390788287	0.6131068422387732
0.9590000000000001	-0.1755061578349013	0.6066094295343588
0.96	-0.08746080207944962	0.6000000000000003
0.9610000000000001	-0.006537142981199895	0.593274809847847
0.962	0.06924174906006209	0.5864298764558306
0.9630000000000001	0.14152134126875837	0.5794609564069001
0.964	0.211758129587584	0.572363520850167
0.9650000000000001	0.2813354309527608	0.5651327277728655
0.966	0.3516724294933461	0.5577633906953736
0.9670000000000001	0.42434535050487454	0.5502499432076287
0.968	0.5012444344140983	0.5425863986500217
0.9690000000000001	0.5848038015577208	0.5347663040992756
0.97	0.6783713160228841	0.5267826876426376
0.9710000000000001	0.7868526174579749	0.5186279977016275
0.972	0.9179224218442537	0.5102940328869239
0.9730000000000001	1.0845087935855002	0.5017718605103315
0.974	1.31046644423724	0.49305172142484177
0.9750000000000001	1.6455432096857834	0.4841229182759271
0.976	2.214108592883754	0.4749736834815168
0.9770000000000001	3.4401125729967728	0.46559102225021354
0.978	8.320518376121846	0.4559605246071205
0.9790000000000001	-15.290876166241844	0.4460661385938179
0.98	-3.6600970901697325	0.43588989435406666
0.9810000000000001	-1.948636618379087	0.4254115654281152
0.982	-1.2501038257247519	0.41460824883255726
0.9830000000000001	-0.8645753055473133	0.4034538387473818
0.984	-0.6162096297107074	0.39191835884530873
0.9850000000000001	-0.43998550688364757	0.37996710383926485
0.986	-0.30619467614731977	0.36755951898978284
0.9870000000000001	-0.19923383481904677	0.3546477125261054
0.988	-0.1099952689393191	0.341174442184641
0.9890000000000001	-0.032633627903773	0.32707032882852505
0.99	0.03702514933395029	0.3122498999199194
0.9910000000000001	0.10243174770268837	0.2966057989992777
0.992	0.1671091009158051	0.28
0.9930000000000001	0.23576655997914397	0.2622498808388644
0.994	0.31680536538545323	0.24310491562286535
0.9950000000000001	0.43042378695140293	0.22220486043288734
0.996	0.6487493570335933	0.19899748742132195
0.9970000000000001	1.6176800190609604	0.17255433926737204
0.998	-1.1713446643209666	0.14106735979665738
0.9990000000000001	-0.21063628560371894	0.09987492177718123
1.	0.	0.
1.0010000000000001	0.002123186654857001	-1.2815566557679063e-16
1.002	0.025878164113261604	-1.233496231723847e-16
1.0030000000000001	0.04196599330871409	-1.1394890883806942e-16
1.004	0.053351479903864574	-1.058796992183209e-16
1.0050000000000001	0.06183024854040908	-9.946924874689056e-17
1.006	0.06841413137725261	-9.437108929178661e-17
1.0070000000000001	0.07369830752646078	-9.02405314050204e-17
1.008	0.07805106807154005	-8.681921481023551e-17
1.0090000000000001	0.08171107375416187	-8.392420115688771e-17
1.01	0.0848393498827652	-8.142686063573876e-17
1.0110000000000001	0.08754842269140595	-7.923593568620833e-17
1.012	0.0899193757258312	-7.728572849692336e-17
1.0130000000000001	0.0920122315062184	-7.552815524266121e-17
1.014	0.09387249226890426	-7.392742721618e-17
1.0150000000000001	0.09553538880213819	-7.245646541012942e-17
1.016	0.09702871675645619	-7.109445492760567e-17
1.0170000000000001	0.09837477690184937	-6.982515394444325e-17
1.018	0.09959173204149852	-6.863570775377631e-17
1.0190000000000001	0.10069457517546254	-6.751580528903738e-17
1.02	0.10169583303804719	-6.645707101154829e-17
1.0210000000000001	0.1026060859795841	-6.545262072903806e-17
1.022	0.1034343581051439	-6.449673308883207e-17
1.0230000000000001	0.1041884142461077	-6.358460372398361e-17
1.024	0.10487498901072478	-6.271215916934095e-17
1.0250000000000001	0.1054999656197192	-6.187591449645172e-17
1.026	0.10606851712980225	-6.107286327652051e-17
1.0270000000000001	0.10658521914003649	-6.030039169740053e-17
1.028	0.10705414062929919	-5.955621090642383e-17
1.0290000000000001	0.10747891784344676	-5.883830323593691e-17
1.03	0.10786281491245114	-5.814487909887172e-17
1.0310000000000001	0.10820877398059647	-5.747434215592558e-17
1.032	0.10851945697550003	-5.682526094802093e-17
1.0330000000000001	0.10879728065509281	-5.619634562215973e-17
1.034	0.109044446207752	-5.558642870034287e-17
1.0350000000000001	0.10926296440606009	-5.4994449081188134e-17
1.036	0.1094546771054708	-5.441943864438233e-17
1.037	0.10962127571841557	-5.386051096490696e-17
1.038	0.10976431716998553	-5.331685174843271e-17
1.039	0.10988523774420272	-5.278771067956944e-17
1.04	0.10998536515359908	-5.2272394436819255e-17
1.041	0.11006592910442603	-5.177026067650069e-17
1.042	0.11012807058168961	-5.128071282586171e-17
1.043	0.11017285003962357	-5.0803195555547477e-17
1.044	0.11020125465212155	-5.0337190825318613e-17
1.045	0.11021420475235072	-4.9882214415873526e-17
1.046	0.11021255957021686	-4.9437812874809184e-17
1.047	0.11019712235944296	-4.900356081701171e-17
1.048	0.11016864499207607	-4.857905852969064e-17
1.049	0.11012783208674759	-4.8163929840359215e-17
1.05	0.11007534472736547	-4.7757820212677254e-17
1.051	0.11001180382093728	-4.7360395040506846e-17
1.052	0.10993779313645391	-4.6971338115033785e-17
1.053	0.10985386206110492	-4.659035024351813e-17
1.054	0.1097605281052988	-4.621714800135178e-17
1.055	0.10965827918385851	-4.5851462601687897e-17
1.056	0.10954757569730839	-4.549303886908735e-17
1.057	0.10942885243418249	-4.5141634305465393e-17
1.058	0.10930252031272741	-4.4797018238171714e-17
1.059	0.10916896797818448	-4.4458971041358e-17
1.06	0.10902856326993265	-4.412728342290823e-17
1.061	0.10888165457112242	-4.380175577017301e-17
1.062	0.1087285720520128	-4.348219754856313e-17
1.063	0.10856962881697796	-4.316842674777878e-17
1.064	0.10840512196404739	-4.286026937105207e-17
1.065	0.10823533356492027	-4.255755896331705e-17
1.066	0.10806053157252837	-4.22601361746764e-17
1.067	0.1078809706625149	-4.196784835594047e-17
1.068	0.10769689301432495	-4.1680549183355284e-17
1.069	0.10750852903704711	-4.139809830995099e-17
1.07	0.10731609804463754	-4.112036104120523e-17
1.071	0.10711980888469019	-4.0847208032952675e-17
1.072	0.10691986052454505	-4.057851500968024e-17
1.073	0.10671644259814472	-4.031416250153719e-17
1.074	0.10650973591674806	-4.005403559853958e-17
1.075	0.10629991294631252	-3.979802372060831e-17
1.076	0.10608713825411714	-3.9546020402195554e-17
1.077	0.10587156892695437	-3.9297923090380984e-17
1.078	0.10565335496302286	-3.905363295540881e-17
1.079	0.10543263963946797	-3.881305471274175e-17
1.08	0.10520955985734609	-3.85760964557783e-17
1.081	0.10498424646564675	-3.834266949846251e-17
1.082	0.10475682456585211	-3.811268822707594e-17
1.083	0.10452741379842345	-3.7886069960564674e-17
1.084	0.10429612861245463	-3.7662734818805755e-17
1.085	0.10406307851965979	-3.74426055982692e-17
1.086	0.10382836833375797	-3.7225607654572924e-17
1.087	0.10359209839623928	-3.7011668791469017e-17
1.088	0.10335436478941046	-3.680071915583733e-17
1.089	0.10311525953756562	-3.659269113829439e-17
1.09	0.10287487079705215	-3.6387519279053795e-17
1.091	0.10263328303593894	-3.618514017870726e-17
1.092	0.10239057720396427	-3.598549241361198e-17
1.093	0.10214683089336424	-3.578851645560297e-17
1.094	0.10190211849114783	-3.559415459576104e-17
1.095	0.10165651132336995	-3.5402350871990736e-17
1.096	0.10141007779185862	-3.52130510001803e-17
1.097	0.10116288350388403	-3.502620230873031e-17
1.098	0.10091499139517113	-3.48417536762521e-17
1.099	0.10066646184666928	-3.4659655472253324e-17
1.1	0.10041735279542652	-3.4479859500637534e-17
1.101	0.10016771983993578	-3.4302318945858077e-17
1.102	0.09991761634025076	-3.4126988321576815e-17
1.103	0.09966709351318831	-3.395382342168799e-17
1.104	0.09941620052288125	-3.378278127357651e-17
1.105	0.09916498456696127	-3.361382009348842e-17
1.106	0.09891349095859486	-3.344689924389972e-17
1.107	0.09866176320462289	-3.328197919277568e-17
1.108	0.09840984307999878	-3.31190214746216e-17
1.109	0.09815777069874065	-3.295798865322899e-17
1.11	0.09790558458157966	-3.2798844286030094e-17
1.111	0.09765332172047847	-3.264155288997772e-17
1.112	0.0974010176401946	-3.248607990887148e-17
1.113	0.09714870645703366	-3.2332391682058564e-17
1.114	0.0968964209349521	-3.218045541443809e-17
1.115	0.09664419253913092	-3.2030239147706204e-17
1.116	0.09639205148716795	-3.188171173277856e-17
1.117	0.0961400267979946	-3.173484280333518e-17
1.118	0.09588814633864462	-3.158960275042945e-17
1.119	0.0956364368689751	-3.1445962698115105e-17
1.12	0.09538492408444443	-3.130389448003705e-17
1.121	0.09513363265704755	-3.116337061694534e-17
1.122	0.09488258627449098	-3.1024364295085863e-17
1.123	0.09463180767769952	-3.088684934542782e-17
1.124	0.09438131869673727	-3.07508002236902e-17
1.125	0.09413114028521175	-3.0616191991129015e-17
1.1260000000000001	0.0938812925532404	-3.048300029605233e-17
1.127	0.09363179479904904	-3.0351201356029336e-17
1.1280000000000001	0.09338266553925723	-3.0220771940761994e-17
1.129	0.09313392253792507	-3.009168935559183e-17
1.1300000000000001	0.09288558283440584	-2.9963931425611215e-17
1.131	0.09263766277007368	-2.9837476480354675e-17
1.1320000000000001	0.09239017801396776	-2.9712303339043945e-17
1.133	0.09214314358740205	-2.958839129636424e-17
1.1340000000000001	0.09189657388759831	-2.946572010874679e-17
1.135	0.09165048271037368	-2.934426998113855e-17
1.1360000000000001	0.09140488327193486	-2.922402155423715e-17
1.137	0.09115978822981163	-2.9104955892171426e-17
1.1380000000000001	0.0909152097029734	-2.898705447061033e-17
1.139	0.09067115929116021	-2.887029916528136e-17
1.1400000000000001	0.09042764809346848	-2.875467224088167e-17
1.141	0.09018468672621571	-2.8640156340367004e-17
1.1420000000000001	0.0899422853401236	-2.852673447460189e-17
1.143	0.08970045363684165	-2.841439001235768e-17
1.1440000000000001	0.08945920088484705	-2.830310667064343e-17
1.145	0.08921853593474194	-2.8192868505357837e-17
1.1460000000000001	0.08897846723396974	-2.808365990224794e-17
1.147	0.08873900284099168	-2.7975465568163845e-17
1.1480000000000001	0.08850015043892123	-2.786827052259835e-17
1.149	0.08826191734866373	-2.7762060089498124e-17
1.1500000000000001	0.08802431054156212	-2.765681988933908e-17
1.151	0.08778733665158256	-2.7552535831453982e-17
1.1520000000000001	0.08755100198705201	-2.7449194106602358e-17
1.153	0.08731531254196645	-2.7346781179776025e-17
1.1540000000000001	0.08708027400688867	-2.724528378322841e-17
1.155	0.08684589177945279	-2.7144688909721557e-17
1.1560000000000001	0.08661217097449148	-2.7044983805981225e-17
1.157	0.08637911643379503	-2.6946155966354758e-17
1.1580000000000001	0.0861467327355252	-2.6848193126660614e-17
1.159	0.08591502420329633	-2.6751083258226644e-17
1.1600000000000001	0.08568399491492573	-2.6654814562107374e-17
1.161	0.08545364871088501	-2.655937546347545e-17
1.1620000000000001	0.085223989202449	-2.6464754606180172e-17
1.163	0.08499501977955581	-2.6370940847468267e-17
1.1640000000000001	0.08476674361839887	-2.6277923252859176e-17
1.165	0.08453916368875114	-2.618569109117242e-17
1.166	0.08431228276103375	-2.609423382969896e-17
1.167	0.08408610341314404	-2.6003541129513016e-17
1.168	0.08386062803704442	-2.5913602840919284e-17
1.169	0.0836358588451287	-2.582440899903068e-17
1.17	0.08341179787636732	-2.5735949819472993e-17
1.171	0.08318844700224581	-2.564821569421008e-17
1.172	0.0829658079324973	-2.556119718748878e-17
1.173	0.08274388222064732	-2.5474885031896117e-17
1.174	0.0825226712693633	-2.538927012452782e-17
1.175	0.0823021763356302	-2.5304343523262634e-17
1.176	0.08208239853574861	-2.5220096443139898e-17
1.177	0.08186333885016839	-2.5136520252836956e-17
1.178	0.08164499812815773	-2.5053606471242326e-17
1.179	0.08142737709231918	-2.4971346764122808e-17
1.18	0.08121047634295464	-2.48897329408806e-17
1.181	0.08099429636228717	-2.4808756951397264e-17
1.182	0.08077883751854031	-2.4728410882963506e-17
1.183	0.08056410006988801	-2.4648686957288996e-17
1.184	0.08035008416826872	-2.456957752759406e-17
1.185	0.08013678986308059	-2.4491075075775152e-17
1.186	0.07992421710475184	-2.44131722096473e-17
1.187	0.07971236574819607	-2.4335861660257317e-17
1.188	0.07950123555615374	-2.4259136279267535e-17
1.189	0.07929082620242967	-2.4182989036406364e-17
1.19	0.0790811372750202	-2.4107413016985747e-17
1.191	0.07887216827914267	-2.4032401419481125e-17
1.192	0.0786639186401652	-2.395794755317413e-17
1.193	0.0784563877064457	-2.3884044835854283e-17
1.194	0.07824957475207495	-2.38106867915794e-17
1.195	0.078043478979537	-2.3737867048491523e-17
1.196	0.07783809952227883	-2.366557933668868e-17
1.197	0.0776334354472028	-2.3593817486148867e-17
1.198	0.07742948575707898	-2.3522575424705224e-17
1.199	0.07722624939287681	-2.3451847176072368e-17
1.2	0.07702372523602885	-2.3381626857920052e-17
1.201	0.0768219121106164	-2.3311908679994442e-17
1.202	0.07662080878549282	-2.324268694228517e-17
1.203	0.07642041397633359	-2.3173956033236547e-17
1.204	0.07622072634762544	-2.3105710428002502e-17
1.205	0.07602174451459098	-2.3037944686742645e-17
1.206	0.07582346704505527	-2.297065345295969e-17
1.207	0.07562589246124984	-2.290383145187615e-17
1.208	0.07542901924156398	-2.2837473488849622e-17
1.209	0.07523284582223966	-2.277157444782543e-17
1.21	0.07503737059901117	-2.2706129289825835e-17
1.211	0.07484259192870091	-2.2641133051473876e-17
1.212	0.07464850813075263	-2.2576580843552867e-17
1.213	0.07445511748873102	-2.2512467849597682e-17
1.214	0.07426241825176427	-2.2448789324520195e-17
1.215	0.0740704086359476	-2.238554059326491e-17
1.216	0.07387908682569844	-2.232271704949654e-17
1.217	0.07368845097507437	-2.2260314154316392e-17
1.218	0.07349849920904639	-2.2198327435009178e-17
1.219	0.07330922962473463	-2.2136752483816882e-17
1.22	0.07312064029260545	-2.2075584956740827e-17
1.221	0.07293272925762806	-2.2014820572371176e-17
1.222	0.07274549454040469	-2.1954455110741086e-17
1.223	0.07255893413825154	-2.1894484412207983e-17
1.224	0.07237304602626038	-2.1834904376358425e-17
1.225	0.07218782815831881	-2.177571096093744e-17
1.226	0.0720032784680984	-2.171690018080204e-17
1.227	0.07181939487001965	-2.16584681068965e-17
1.228	0.07163617526017929	-2.1600410865250666e-17
1.229	0.07145361751725221	-2.1542724636000057e-17
1.23	0.07127171950336608	-2.148540565242679e-17
1.231	0.07109047906494714	-2.1428450200021444e-17
1.232	0.07090989403354153	-2.1371854615564786e-17
1.233	0.0707299622266091	-2.1315615286229152e-17
1.234	0.07055068144829413	-2.125972864869951e-17
1.235	0.07037204949017228	-2.1204191188312053e-17
1.236	0.07019406413197338	-2.1148999438212007e-17
1.237	0.07001672314228147	-2.1094149978528765e-17
1.238	0.06984002427921521	-2.1039639435568083e-17
1.239	0.0696639652910851	-2.0985464481021353e-17
1.24	0.0694885439170303	-2.09316218311916e-17
1.241	0.06931375788763683	-2.0878108246234734e-17
1.242	0.06913960492553439	-2.082492052941736e-17
1.243	0.0689660827459786	-2.077205552638922e-17
1.244	0.06879318905740961	-2.0719510124470747e-17
1.245	0.06862092156199684	-2.0667281251955187e-17
1.246	0.06844927795616607	-2.061536587742469e-17
1.247	0.06827825593110926	-2.0563761009080766e-17
1.248	0.06810785317327817	-2.0512463694087597e-17
1.249	0.0679380673648633	-2.0461471017928928e-17
1.25	0.06776889618425708	-2.0410780103777934e-17
1.2510000000000001	0.06760033730650261	-2.0360388111879127e-17
1.252	0.06743238840372823	-2.0310292238943346e-17
1.2530000000000001	0.06726504714556714	-2.0260489717554214e-17
1.254	0.06709831119956577	-2.0210977815586156e-17
1.2550000000000001	0.06693217823157749	-2.0161753835634274e-17
1.256	0.06676664590614334	-2.011281511445544e-17
1.2570000000000001	0.0666017118868627	-2.0064159022419767e-17
1.258	0.06643737383674897	-2.0015782962973293e-17
1.2590000000000001	0.06627362941857684	-1.996768437211095e-17
1.26	0.06611047629521605	-1.9919860717859343e-17
1.2610000000000001	0.06594791212995421	-1.9872309499770278e-17
1.262	0.06578593458681192	-1.9825028248423083e-17
1.2630000000000001	0.06562454133084339	-1.9778014524937176e-17
1.264	0.06546373002843042	-1.973126592049361e-17
1.2650000000000001	0.06530349834756533	-1.968478005586546e-17
1.266	0.06514384395812534	-1.9638554580957924e-17
1.2670000000000001	0.06498476453213553	-1.9592587174355917e-17
1.268	0.06482625774402528	-1.954687554288144e-17
1.2690000000000001	0.06466832127087718	-1.950141742115805e-17
1.27	0.06451095279266372	-1.945621057118432e-17
1.2710000000000001	0.06435414999247735	-1.9411252781914975e-17
1.272	0.0641979105567565	-1.9366541868849536e-17
1.2730000000000001	0.06404223217549676	-1.932207567362892e-17
1.274	0.06388711254246204	-1.9277852063639452e-17
1.2750000000000001	0.06373254935538308	-1.9233868931623723e-17
1.276	0.06357854031615084	-1.919012419529931e-17
1.2770000000000001	0.06342508313100437	-1.9146615796983578e-17
1.278	0.06327217551071063	-1.910334170322615e-17
1.2790000000000001	0.06311981517073728	-1.9060299904447254e-17
1.28	0.0629679998314212	-1.9017488414583265e-17
1.2810000000000001	0.06281672721812859	-1.8974905270738315e-17
1.282	0.06266599506141168	-1.8932548532842152e-17
1.2830000000000001	0.06251580109715693	-1.8890416283314036e-17
1.284	0.062366143066732826	-1.8848506626732825e-17
1.2850000000000001	0.062217018717123374	-1.8806817689513193e-17
1.286	0.062068425801066196	-1.8765347619586488e-17
1.2870000000000001	0.06192036207717955	-1.872409458608864e-17
1.288	0.06177282531008488	-1.8683056779052778e-17
1.2890000000000001	0.06162581327052785	-1.8642232409107013e-17
1.29	0.06147932373548892	-1.8601619707178407e-17
1.2910000000000001	0.061333354488297465	-1.8561216924200937e-17
1.292	0.06118790331873436	-1.8521022330829683e-17
1.293	0.061042968023132804	-1.848103421715917e-17
1.294	0.06089854640447512	-1.8441250892447075e-17
1.295	0.06075463627248712	-1.8401670684842072e-17
1.296	0.06061123544372604	-1.8362291941117093e-17
1.297	0.060468341741665155	-1.83231130264067e-17
1.298	0.060325952996775456	-1.8284132323949067e-17
1.299	0.06018406704660384	-1.8245348234832303e-17
1.3	0.06004268173584704	-1.8206759177745043e-17
1.301	0.059901794916423556	-1.8168363588731347e-17
1.302	0.05976140444753919	-1.8130159920950104e-17
1.303	0.05962150819575429	-1.8092146644437155e-17
1.304	0.059482104035043726	-1.8054322245873356e-17
1.305	0.059343189846854605	-1.8016685228354747e-17
1.306	0.059204763520163795	-1.7979234111167776e-17
1.307	0.05906682295152699	-1.794196742956746e-17
1.308	0.05892936604513421	-1.7904883734559503e-17
1.309	0.05879239071285203	-1.7867981592686417e-17
1.31	0.05865589487427081	-1.7831259585816377e-17
1.311	0.05851987645674561	-1.779471631093618e-17
1.312	0.05838433339543658	-1.7758350379947218e-17
1.313	0.05824926363334648	-1.7722160419465188e-17
1.314	0.05811466512135599	-1.7686145070622318e-17
1.315	0.05798053581825435	-1.76503029888739e-17
1.316	0.057846873690773126	-1.7614632843806804e-17
1.317	0.05771367671361327	-1.7579133318951896e-17
1.318	0.05758094286947024	-1.7543803111599105e-17
1.319	0.05744867014906152	-1.750864093261557e-17
1.32	0.05731685655114682	-1.747364550626672e-17
1.321	0.057185500082549634	-1.743881557003991e-17
1.322	0.057054598758176533	-1.7404149874471388e-17
1.323	0.056924150601033396	-1.736964718297571e-17
1.324	0.05679415364224272	-1.7335306271677623e-17
1.325	0.05666460592105471	-1.7301125929247035e-17
1.326	0.05653550548486219	-1.7267104956736414e-17
1.327	0.05640685038920901	-1.72332421674205e-17
1.328	0.05627863869780203	-1.7199536386639076e-17
1.329	0.05615086848251494	-1.7165986451641474e-17
1.33	0.05602353782339908	-1.7132591211434103e-17
1.331	0.05589664480868395	-1.7099349526630113e-17
1.332	0.05577018753478402	-1.7066260269301244e-17
1.333	0.055644164106299465	-1.703332232283229e-17
1.334	0.05551857263601856	-1.7000534581777276e-17
1.335	0.05539341124491637	-1.696789595171868e-17
1.336	0.05526867806215208	-1.6935405349127896e-17
1.337	0.055144371225069655	-1.690306170122833e-17
1.338	0.05502048887919386	-1.6870863945860588e-17
1.339	0.05489702917822292	-1.6838811031349535e-17
1.34	0.05477399028402408	-1.6806901916373362e-17
1.341	0.05465137036662937	-1.677513556983482e-17
1.342	0.05452916760422433	-1.6743510970734277e-17
1.343	0.05440738018314217	-1.6712027108044583e-17
1.344	0.05428600629785296	-1.6680682980587937e-17
1.345	0.054165044150953356	-1.6649477596914685e-17
1.346	0.05404449195315619	-1.6618409975183547e-17
1.347	0.053924347923277605	-1.6587479143044103e-17
1.348	0.053804610288224586	-1.6556684137520768e-17
1.349	0.05368527728298256	-1.652602400489832e-17
1.35	0.05356634715059827	-1.649549780060953e-17
1.351	0.05344781814216737	-1.6465104589124046e-17
1.352	0.05332968851681863	-1.643484344383917e-17
1.353	0.05321195654169575	-1.6404713446972143e-17
1.354	0.05309462049194069	-1.6374713689453875e-17
1.355	0.05297767865067904	-1.634484327082455e-17
1.356	0.052861129308998	-1.6315101299130313e-17
1.357	0.05274497076592821	-1.6285486890821802e-17
1.358	0.052629201328426634	-1.625599917065406e-17
1.359	0.05251381931135546	-1.6226637271587687e-17
1.36	0.052398823037459685	-1.6197400334691714e-17
1.361	0.052284210837350464	-1.616828750904773e-17
1.362	0.05216998104947823	-1.6139297951655278e-17
1.363	0.05205613202011605	-1.6110430827338792e-17
1.364	0.05194266210333387	-1.6081685308655658e-17
1.365	0.05182956966097829	-1.6053060575805833e-17
1.366	0.051716853062645285	-1.6024555816542483e-17
1.367	0.05160451068566263	-1.5996170226084072e-17
1.368	0.051492540915060614	-1.5967903007027404e-17
1.369	0.0513809421435496	-1.593975336926256e-17
1.37	0.05126971277149783	-1.591172052988791e-17
1.371	0.05115885120690189	-1.5883803713127524e-17
1.372	0.05104835586536516	-1.5856002150248884e-17
1.373	0.05093822517007007	-1.5828315079482172e-17
1.374	0.05082845755175236	-1.580074174594044e-17
1.375	0.05071905144867683	-1.5773281401540866e-17
1.3760000000000001	0.05061000530660742	-1.574593330492765e-17
1.377	0.05050131757878429	-1.5718696721394952e-17
1.3780000000000001	0.05039298672589432	-1.569157092281193e-17
1.379	0.05028501121604445	-1.566455518754809e-17
1.3800000000000001	0.05017738952473372	-1.563764880039999e-17
1.381	0.05007012013482792	-1.5610851052518955e-17
1.3820000000000001	0.04996320153652767	-1.5584161241339492e-17
1.383	0.04985663222734571	-1.5557578670509043e-17
1.3840000000000001	0.04975041071207342	-1.5531102649818456e-17
1.385	0.049644535502755494	-1.5504732495133422e-17
1.3860000000000001	0.04953900511866105	-1.5478467528326922e-17
1.387	0.04943381808625347	-1.545230707721249e-17
1.3880000000000001	0.04932897293916372	-1.5426250475478486e-17
1.389	0.04922446821815951	-1.5400297062623082e-17
1.3900000000000001	0.04912030247111554	-1.537444618389033e-17
1.391	0.049016474252988385	-1.534869719020671e-17
1.3920000000000001	0.04891298212578188	-1.5323049438119215e-17
1.393	0.04880982465852157	-1.5297502289733246e-17
1.3940000000000001	0.04870700042722231	-1.5272055112652455e-17
1.395	0.048604508014860937	-1.524670727991835e-17
1.3960000000000001	0.04850234601134429	-1.5221458169951612e-17
1.397	0.04840051301348214	-1.519630716649328e-17
1.3980000000000001	0.048299007624955204	-1.5171253658547606e-17
1.399	0.04819782845628606	-1.5146297040324795e-17
1.4000000000000001	0.04809697412480696	-1.512143671118539e-17
1.401	0.047996443254635146	-1.509667207558436e-17
1.4020000000000001	0.04789623447663627	-1.5072002543016943e-17
1.403	0.047796346428398806	-1.504742752796454e-17
1.4040000000000001	0.047696777754202335	-1.5022946449841302e-17
1.405	0.0475975271049871	-1.4998558732941756e-17
1.4060000000000001	0.047498593138323386	-1.4974263806388982e-17
1.407	0.04739997451838396	-1.495006110408333e-17
1.4080000000000001	0.04730166991590945	-1.4925950064651606e-17
1.409	0.04720367800818237	-1.4901930131397828e-17
1.4100000000000001	0.04710599747899513	-1.487800075225322e-17
1.411	0.047008627018617855	-1.4854161379727966e-17
1.4120000000000001	0.04691156532377061	-1.483041147086323e-17
1.413	0.04681481109759433	-1.4806750487183442e-17
1.4140000000000001	0.046718363049617295	-1.4783177894649828e-17
1.415	0.04662221989572579	-1.47596931636139e-17
1.4160000000000001	0.04652638035813572	-1.473629576877193e-17
1.417	0.04643084316536017	-1.4712985189119925e-17
1.4180000000000001	0.046335607052182315	-1.4689760907909043e-17
1.419	0.04624067075962124	-1.4666622412601673e-17
1.42	0.046146033034905276	-1.4643569194827954e-17
1.421	0.04605169263144093	-1.4620600750343164e-17
1.422	0.045957648308782684	-1.4597716578984972e-17
1.423	0.045863898832602334	-1.457491618463205e-17
1.424	0.0457704429746606	-1.4552199075162557e-17
1.425	0.04567727951277689	-1.4529564762413366e-17
1.426	0.04558440723079871	-1.4507012762139892e-17
1.427	0.045491824918573176	-1.4484542593976247e-17
1.428	0.04539953137191599	-1.4462153781395924e-17
1.429	0.045307525392583425	-1.4439845851673028e-17
1.43	0.04521580578824169	-1.4417618335843852e-17
1.431	0.04512437137243719	-1.439547076866922e-17
1.432	0.045033220964568965	-1.43734026885968e-17
1.433	0.04494235338985719	-1.4351413637724367e-17
1.434	0.04485176747931474	-1.432950316176313e-17
1.435	0.044761462069719204	-1.4307670810001766e-17
1.436	0.044671436003582254	-1.428591613527077e-17
1.437	0.044581688129120334	-1.4264238693907242e-17
1.438	0.0444922173002289	-1.4242638045720112e-17
1.439	0.04440302237644911	-1.422111375395563e-17
1.44	0.04431410222294163	-1.419966538526379e-17
1.441	0.04422545571045777	-1.4178292509664325e-17
1.442	0.04413708171531283	-1.415699470051383e-17
1.443	0.044048979119351905	-1.4135771534472996e-17
1.444	0.04396114680992769	-1.411462259147407e-17
1.445	0.04387358367986849	-1.409354745468915e-17
1.446	0.04378628862745204	-1.4072545710498222e-17
1.447	0.0436992605563753	-1.4051616948458302e-17
1.448	0.04361249837572956	-1.403076076127226e-17
1.449	0.043526000999968506	-1.4009976744758482e-17
1.45	0.04343976734888422	-1.3989264497820704e-17
1.451	0.04335379634757652	-1.3968623622418127e-17
1.452	0.04326808692642725	-1.3948053723536123e-17
1.453	0.04318263802107314	-1.3927554409156933e-17
1.454	0.04309744857237474	-1.390712529023111e-17
1.455	0.04301251752639512	-1.388676598064886e-17
1.456	0.042927843834366985	-1.3866476097212234e-17
1.457	0.042843426452668254	-1.3846255259606989e-17
1.458	0.04275926434279631	-1.3826103090375373e-17
1.459	0.042675356471337356	-1.3806019214889017e-17
1.46	0.042591701809944205	-1.3786003261321885e-17
1.461	0.0425082993353052	-1.3766054860623878e-17
1.462	0.04242514802912245	-1.3746173646494682e-17
1.463	0.04234224687807897	-1.3726359255357638e-17
1.464	0.04225959487382047	-1.3706611326334408e-17
1.465	0.04217719101292072	-1.3686929501219266e-17
1.466	0.0420950342968629	-1.3667313424454396e-17
1.467	0.04201312373200805	-1.3647762743104997e-17
1.468	0.04193145832957201	-1.3628277106834672e-17
1.469	0.04185003710560009	-1.3608856167881364e-17
1.47	0.041768859080938636	-1.3589499581033453e-17
1.471	0.041687923281212846	-1.3570207003605951e-17
1.472	0.0416072287367979	-1.3550978095417176e-17
1.473	0.041526774482797624	-1.3531812518765585e-17
1.474	0.04144655955901522	-1.3512709938406987e-17
1.475	0.04136658300993146	-1.3493670021531703e-17
1.476	0.041286843884678515	-1.3474692437742376e-17
1.477	0.041207341237013306	-1.3455776859031825e-17
1.478	0.04112807412529662	-1.3436922959761104e-17
1.479	0.041049041612464254	-1.3418130416637807e-17
1.48	0.04097024276600658	-1.3399398908694819e-17
1.481	0.04089167665794147	-1.3380728117269064e-17
1.482	0.040813342364789396	-1.3362117725980507e-17
1.483	0.040735238967553045	-1.3343567420711563e-17
1.484	0.040657365551689306	-1.3325076889586603e-17
1.485	0.040579721207086195	-1.3306645822951629e-17
1.486	0.040502305028041974	-1.3288273913354338e-17
1.487	0.04042511611323718	-1.326996085552415e-17
1.488	0.040348153565715084	-1.325170634635276e-17
1.489	0.04027141649285415	-1.3233510084874781e-17
1.49	0.04019490400634851	-1.321537177224843e-17
1.491	0.04011861522218263	-1.3197291111736563e-17
1.492	0.040042549260607796	-1.3179267808688035e-17
1.493	0.03996670524612167	-1.3161301570519142e-17
1.494	0.039891082307441206	-1.3143392106695001e-17
1.495	0.039815679577485774	-1.3125539128711714e-17
1.496	0.03974049619334785	-1.3107742350078185e-17
1.497	0.0396655312962757	-1.3090001486298496e-17
1.498	0.03959078403164895	-1.3072316254854044e-17
1.499	0.03951625354895505	-1.3054686375186511e-17
1.5	0.03944193900176973	-1.3037111568680418e-17

==> pics/two_inter_nodV_solutions_lowerband_E0_E3_T0.4_pp0_U1_V1.5_dV0_Z4_a6.dat <==
~/Desktop/bound_states_interfaces/pics/two_inter_nodV_solutions_lowerband_E0_E3_T0.4_pp0_U1_V1_dV0_Z4_a6.dat

==> pics/two_inter_nodV_solutions_lowerband_E0_E3_T0.4_pp0_U1_V15_dV0_Z4_a6.dat <==
-20	4.1078309524851874e-19	6.537594295698485e-18
-19	6.2792627159092545e-18	9.17875750464121e-17
-18	9.5985303951113e-17	1.2886940595937576e-15
-17	1.4672389086770976e-15	1.8093215540257024e-14
-16	2.242832940584768e-14	2.5402805743466594e-13
-15	3.4284120804208864e-13	3.5665442563513103e-12
-14	5.24069768215157e-12	5.0074145592300005e-11
-13	8.01097171269369e-11	7.030390979541668e-10
-12	1.2245634393325872e-9	9.870642172838513e-9
-11	1.8718773086839724e-8	1.385834403630411e-7
-10	2.8613663826805615e-7	1.9457062272711006e-6
-9	4.373907166859484e-6	0.000027317641364106077
-8	0.0000668598891078831	0.00038353864485727516
-7	0.0010220255256876227	0.0053848679737130995
-6	0.026248327128185374	0.13745985052102042
-5	0.04948888685586404	-0.006996187401986245
-4	0.0702960821434502	-0.1376020762939374
-3	0.08764682493365261	0.004198869301226023
-2	0.10068798065026151	0.1376874352755414
-1	0.10877831675412261	-0.0013998159343221392
0	0.11152003209361838	-0.13771589218953767
1	0.10877831675412261	-0.0013998159343221392
2	0.10068798065026151	0.1376874352755414
3	0.08764682493365261	0.004198869301226023
4	0.0702960821434502	-0.1376020762939374
5	0.04948888685586404	-0.006996187401986245
6	0.026248327128185374	0.13745985052102042
7	0.0010220255256876227	0.0053848679737130995
8	0.0000668598891078831	0.00038353864485727516
9	4.373907166859484e-6	0.000027317641364106077
10	2.8613663826805615e-7	1.9457062272711006e-6
11	1.8718773086839724e-8	1.385834403630411e-7
12	1.2245634393325872e-9	9.870642172838513e-9
13	8.01097171269369e-11	7.030390979541668e-10
14	5.24069768215157e-12	5.0074145592300005e-11
15	3.4284120804208864e-13	3.5665442563513103e-12
16	2.242832940584768e-14	2.5402805743466594e-13
17	1.4672389086770976e-15	1.8093215540257024e-14
18	9.5985303951113e-17	1.2886940595937576e-15
19	6.2792627159092545e-18	9.17875750464121e-17
20	4.1078309524851874e-19	6.537594295698485e-18

==> pics/two_inter_nodV_solutions_lowerband_E0_E3_T0.4_pp0_U1_V1_dV0_Z4_a6.dat <==
-20	4.1078309524851874e-19	6.537594295698485e-18
-19	6.2792627159092545e-18	9.17875750464121e-17
-18	9.5985303951113e-17	1.2886940595937576e-15
-17	1.4672389086770976e-15	1.8093215540257024e-14
-16	2.242832940584768e-14	2.5402805743466594e-13
-15	3.4284120804208864e-13	3.5665442563513103e-12
-14	5.24069768215157e-12	5.0074145592300005e-11
-13	8.01097171269369e-11	7.030390979541668e-10
-12	1.2245634393325872e-9	9.870642172838513e-9
-11	1.8718773086839724e-8	1.385834403630411e-7
-10	2.8613663826805615e-7	1.9457062272711006e-6
-9	4.373907166859484e-6	0.000027317641364106077
-8	0.0000668598891078831	0.00038353864485727516
-7	0.0010220255256876227	0.0053848679737130995
-6	0.026248327128185374	0.13745985052102042
-5	0.04948888685586404	-0.006996187401986245
-4	0.0702960821434502	-0.1376020762939374
-3	0.08764682493365261	0.004198869301226023
-2	0.10068798065026151	0.1376874352755414
-1	0.10877831675412261	-0.0013998159343221392
0	0.11152003209361838	-0.13771589218953767
1	0.10877831675412261	-0.0013998159343221392
2	0.10068798065026151	0.1376874352755414
3	0.08764682493365261	0.004198869301226023
4	0.0702960821434502	-0.1376020762939374
5	0.04948888685586404	-0.006996187401986245
6	0.026248327128185374	0.13745985052102042
7	0.0010220255256876227	0.0053848679737130995
8	0.0000668598891078831	0.00038353864485727516
9	4.373907166859484e-6	0.000027317641364106077
10	2.8613663826805615e-7	1.9457062272711006e-6
11	1.8718773086839724e-8	1.385834403630411e-7
12	1.2245634393325872e-9	9.870642172838513e-9
13	8.01097171269369e-11	7.030390979541668e-10
14	5.24069768215157e-12	5.0074145592300005e-11
15	3.4284120804208864e-13	3.5665442563513103e-12
16	2.242832940584768e-14	2.5402805743466594e-13
17	1.4672389086770976e-15	1.8093215540257024e-14
18	9.5985303951113e-17	1.2886940595937576e-15
19	6.2792627159092545e-18	9.17875750464121e-17
20	4.1078309524851874e-19	6.537594295698485e-18

==> pics/two_inter_nodV_solutions_upperband_E2_E7_T0.4_pp0_U1_V15_dV0_Z4_a6.dat <==
-20	2.7531441570153904e-10	7.990258156746982e-7
-19	1.1696789368309853e-9	2.117146541652969e-6
-18	4.969404932102204e-9	5.609717972689356e-6
-17	2.1112618686720834e-8	0.000014863843911600237
-16	8.969739312878114e-8	0.000039384128917714104
-15	3.810812127800875e-7	0.00010435454111547735
-14	1.6190313415847117e-6	0.000276504027146931
-13	6.878487831795229e-6	0.0007326415909765465
-12	0.000029223396506854756	0.00194125093354758
-11	0.0001241561989030895	0.005143654459988182
-10	0.0005274801552395791	0.013628934181840462
-9	0.002241010248620356	0.036112038313974554
-8	0.009520977963882704	0.09568461434992874
-7	0.04045006998274406	0.25353167117547054
-6	-0.07252687661340532	-0.0036563263308473015
-5	-0.09853965362984653	0.008494107627469383
-4	-0.08454927483101672	-0.012870822712668506
-3	-0.03623527411406715	0.016548900374574866
-2	0.026788797756968977	-0.019328691938216375
-1	0.078937689826772	0.021059308337783595
0	0.09904103891446082	-0.02164681048258328
1	0.078937689826772	0.021059308337783595
2	0.026788797756968977	-0.019328691938216375
3	-0.03623527411406715	0.016548900374574866
4	-0.08454927483101672	-0.012870822712668506
5	-0.09853965362984653	0.008494107627469383
6	-0.07252687661340532	-0.0036563263308473015
7	0.04045006998274406	0.25353167117547054
8	0.009520977963882704	0.09568461434992874
9	0.002241010248620356	0.036112038313974554
10	0.0005274801552395791	0.013628934181840462
11	0.0001241561989030895	0.005143654459988182
12	0.000029223396506854756	0.00194125093354758
13	6.878487831795229e-6	0.0007326415909765465
14	1.6190313415847117e-6	0.000276504027146931
15	3.810812127800875e-7	0.00010435454111547735
16	8.969739312878114e-8	0.000039384128917714104
17	2.1112618686720834e-8	0.000014863843911600237
18	4.969404932102204e-9	5.609717972689356e-6
19	1.1696789368309853e-9	2.117146541652969e-6
20	2.7531441570153904e-10	7.990258156746982e-7

==> pics/two_inter_withdV_T0.4_pp0_U1_V1.5_dV-0.25_one_-0.35_two_pushedout_Z4_a6.dat <==
-10	0.02784045473021736	0.0016519962788506268	0.01731402948375462
-9	0.058097265597792096	0.007259329433795829	0.04510383142787769
-8	0.12123696622946807	0.031899505164163504	0.11749752484730377
-7	0.2529964505090886	0.1401752653600696	0.306086376881716
-6	-0.008349390763099073	-0.060182968156878305	-0.0006059234415850015
-5	0.0034503710174702963	-0.054412344390192685	0.0005482206691911044
-4	-0.0014266926741252233	-0.049857126755400265	-0.0005026576324130887
-3	0.0005919382156250716	-0.04641556555751029	0.00046822538859076987
-2	-0.000250471131254494	-0.04401078679614508	-0.00044416147406643643
-1	0.00011773232860386397	-0.04258907503439108	0.00042993302027707046
0	-0.0000831048992252461	-0.04211867355945849	-0.00042522495397401
1	0.00011773232860386397	-0.04258907503439108	0.00042993302027707046
2	-0.000250471131254494	-0.04401078679614508	-0.00044416147406643643
3	0.0005919382156250716	-0.04641556555751029	0.00046822538859076987
4	-0.0014266926741252233	-0.049857126755400265	-0.0005026576324130887
5	0.0034503710174702963	-0.054412344390192685	0.0005482206691911044
6	-0.008349390763099073	-0.060182968156878305	-0.0006059234415850015
7	0.2529964505090886	0.1401752653600696	0.306086376881716
8	0.12123696622946807	0.031899505164163504	0.11749752484730377
9	0.058097265597792096	0.007259329433795829	0.04510383142787769
10	0.02784045473021736	0.0016519962788506268	0.01731402948375462

==> pics/two_inter_withdV_T0.4_pp0_U1_V___1.5_dV-0.25_one_-0.35_two_pushedout_Z4_a6.dat <==
-10	0.02784045473021736	0.0016519962788506268	0.01731402948375462
-9	0.058097265597792096	0.007259329433795829	0.04510383142787769
-8	0.12123696622946807	0.031899505164163504	0.11749752484730377
-7	0.2529964505090886	0.1401752653600696	0.306086376881716
-6	-0.008349390763099073	-0.060182968156878305	-0.0006059234415850015
-5	0.0034503710174702963	-0.054412344390192685	0.0005482206691911044
-4	-0.0014266926741252233	-0.049857126755400265	-0.0005026576324130887
-3	0.0005919382156250716	-0.04641556555751029	0.00046822538859076987
-2	-0.000250471131254494	-0.04401078679614508	-0.00044416147406643643
-1	0.00011773232860386397	-0.04258907503439108	0.00042993302027707046
0	-0.0000831048992252461	-0.04211867355945849	-0.00042522495397401
1	0.00011773232860386397	-0.04258907503439108	0.00042993302027707046
2	-0.000250471131254494	-0.04401078679614508	-0.00044416147406643643
3	0.0005919382156250716	-0.04641556555751029	0.00046822538859076987
4	-0.0014266926741252233	-0.049857126755400265	-0.0005026576324130887
5	0.0034503710174702963	-0.054412344390192685	0.0005482206691911044
6	-0.008349390763099073	-0.060182968156878305	-0.0006059234415850015
7	0.2529964505090886	0.1401752653600696	0.306086376881716
8	0.12123696622946807	0.031899505164163504	0.11749752484730377
9	0.058097265597792096	0.007259329433795829	0.04510383142787769
10	0.02784045473021736	0.0016519962788506268	0.01731402948375462

==> pics/vgl_decay_T02_v02_mott_semi.dat <==
0.06	2.5509154956364832	0.2453043491065201
0.08	2.6139117625434545	0.5147663225820023
0.1	2.6970588973779868	0.726293453718579
0.12	2.7905862315284127	0.9007242879751078
0.14	2.8908393669528145	1.049257319197821
0.16	2.996647322350975	1.1786409250077594
0.18	3.1081014444123656	1.293270137646131
0.2	3.226120813228829	1.3961732160850628
0.22	3.3523540781867873	1.4895280351357783
0.24	3.4892919057397522	1.5749546351707
0.26	3.640599861859176	1.6536914398792029
0.28	3.811803684054616	1.7267067299732697
0.3	4.011694083913772	1.7947720438232244
0.32	4.25547670532265	1.8585121508078748
0.34	4.573050120107767	1.918440050705645
0.36	5.0374059461884935	1.9749820870792478
0.38	5.934695213665451	2.028496348422419
0.8600000000000001	0.2528727121341624	2.889069061035803
0.8800000000000001	0.6139327571585179	2.898186597803729
0.8999999999999999	0.9124263533506363	2.9124348318306295
0.9199999999999999	1.1529822798421696	2.92936241663
0.94	1.3488991646526076	2.9475670185159526
0.96	1.5117432827900525	2.966330507032916
0.98	1.6498944732953786	2.9852813613231097
1.	1.7692241007399518	3.0042194157234845
1.02	1.873879802983162	3.023032549130348
1.04	1.9668514547574598	3.0416562691553164
1.06	2.050343724690784	3.0600531457808806
1.08	2.1260181214633014	3.0782017925778433
1.1	2.1951520228341517	3.0960906729808007
1.12	2.2587451952777124	3.1137144674402553
1.1400000000000001	2.317592684601771	3.1310718624229854
1.1600000000000001	2.372335759983443	3.148164161356084
1.1800000000000002	2.4234982372461857	3.164994388001481
1.2000000000000002	2.4715128604395895	3.181566694287752
1.22	2.51674079017905	3.197885961673488
1.24	2.5594862244579035	3.213957528570559
1.26	2.600007523776179	3.229787001659984
1.28	2.638525786360263	3.245380124100244
1.3	2.6752315364719035	3.2607426829589734
1.32	2.7102899978377426	3.275880444077255
1.34	2.7438452931363146	3.290799106358546
1.36	2.7760238191002924	3.305504269957035
1.3800000000000001	2.806936982178511	3.3200014144985275
1.4000000000000001	2.8366834334026776	3.334295884592873
1.4200000000000002	2.865350907511767	3.348392880672724
1.4400000000000002	2.893017746730679	3.362297453735231
1.4600000000000002	2.9197541713045543	3.376014502946405
1.48	2.945623345176711	3.389548775341913
1.5	2.9706822748206805	3.4029048670560242
1.52	2.9949825713135554	3.4160872256548793
1.54	3.018571099637635	3.42910015325659
1.56	3.041490534462898	3.441947810199343
1.58	3.0637798379619015	3.4546342190776755
1.6	3.0854746722943482	3.467163269011194
1.62	3.1066077570891233	3.4795387200435406
1.6400000000000001	3.1272091804092925	3.4917642075946302
1.6600000000000001	3.1473066702079313	3.5038432469087373
1.6800000000000002	3.16692583208983	3.5157792374555803
1.7000000000000002	3.186090358227148	3.5275754672531408
1.7200000000000002	3.204822211488106	3.539235117089521
1.74	3.223141788191681	3.550761264627896
1.76	3.241068062369466	3.56215688838384
1.78	3.258618713976028	3.573424871568242
1.8	3.275810243123832	3.584568005791968
1.82	3.2926580721148717	3.5955889946310116
1.84	3.3091766367858133	3.6064904570522667
1.86	3.3253794684701607	3.617274930701758
1.8800000000000001	3.3412792677000893	3.6279448750578442
1.9000000000000001	3.356887970618369	3.638502674452805
1.9200000000000002	3.3722168089412428	3.648950640966667
1.9400000000000002	3.3872763642029264	3.659291017197465
1.9600000000000002	3.4020766169183028	3.6695259789123345
1.98	3.4166269912199283	3.6796576375840586
2.	3.4309363954560443	3.689688042817545
2.02	3.445013259176955	3.6996191846708992
2.04	3.4588655668855437	3.709452995875578
2.06	3.4725008888831557	3.719191353960012
2.08	3.485926409503613	3.728836083281083
2.1	3.499148952994318	3.7383889569675794
2.12	3.5121750072742888	3.7478516987796944
2.14	3.5250107457732796	3.7572259848884526
2.16	3.5376620475337752	3.7665134455787816
2.18	3.5501345157380317	3.7757156668798304
2.2	3.562433494805044	3.784834192125973
2.22	3.574564086187009	3.7938705234516887
2.24	3.586531162981657	3.802826123223552
2.2600000000000002	3.5983393834646478	3.8117024154121735
2.2800000000000002	3.609993203636079	3.820500786907073
2.3000000000000003	3.62149688886545	3.829222588777028
2.3200000000000003	3.6328545247114468	3.837869137478567
2.3400000000000003	3.644070026985367	3.8464417160149957
2.3600000000000003	3.6551471511204685	3.8549415750482643
2.38	3.6660895009037007	3.8633699339659175
2.4	3.6769005366209235	3.871727981905153
2.42	3.6875835826621346	3.880016878736022
2.44	3.698141834628965	3.888237756005667
2.46	3.7085783659828184	3.8963917178453085
2.48	3.7188961342687556	3.9044798418417326
2.5	3.7290979869472154	3.912503179874965
2.52	3.7391866668625786	3.920462758923494
2.54	3.7491648173754353	3.928359581838615
2.56	3.759034987183083	3.9361946280893245
2.58	3.7687996348504544	3.9439688544788964
2.6	3.778461133072313	3.951683195834604
2.62	3.7880217726853864	3.9593385656716054
2.64	3.797483766447972	3.9669358568322366
2.66	3.806849252602822	3.974475942101667
2.68	3.8161202982382267	3.9819596748010784
2.7	3.82529890246066	3.989387889359193
2.72	3.834386999391717	3.9967614018632234
2.74	3.8433864610006827	4.004081010589963
2.7600000000000002	3.852299099783581	4.01134749651796
2.7800000000000002	3.861126671298555	4.018561623821572
2.8000000000000003	3.8698708765666927	4.025724140347599
2.8200000000000003	3.878533364346784	4.032835778075229
2.8400000000000003	3.887115733291932	4.039897253560047
2.8600000000000003	3.895619533995265	4.046909268362691
2.88	3.9040462709315276	4.0538725094627965
2.9	3.912397404300886	4.06078764965885
2.92	3.9206743517808116	4.06765534795451
2.94	3.928878490191454	4.074476249931919
2.96	3.9370111570795925	4.081250988112506
2.98	3.945073652226021	4.087980182305886
3.	3.9530672390805726	4.094664439947146
3.02	3.960993146129113	4.101304356423131
3.04	3.968852568196259	4.107900515388082
3.06	3.976646667687381	4.114453489069013
3.08	3.9843765757734135	4.120963838561317
3.1	3.9920433935214543	4.127432114114877
3.12	3.9996481929741567	4.133858855411043
3.14	4.007192018180812	4.140244591830958
3.16	4.0146758861824505	4.146589842715315
3.18	4.022100787953714	4.152895117616159
3.2	4.029467689303476	4.159160916540741
3.22	4.036777531736557	4.16538773018791
3.24	4.044031233278475	4.171576040177243
3.2600000000000002	4.051229689265149	4.177726319271197
3.2800000000000002	4.058373773099335	4.183839031590553
3.3000000000000003	4.065464336975403	4.189914632823295
3.3200000000000003	4.072502212574124	4.195953570427281
3.3400000000000003	4.079488211728964	4.201956283826905
3.3600000000000003	4.08642312706518	4.207923204603881
3.3800000000000003	4.093307732613144	4.213854756682444
3.4	4.100142784397074	4.219751356509108
3.42	4.106929021000453	4.225613413227251
3.44	4.113667164109013	4.23144132884651
3.46	4.120357919032752	4.237235498407526
3.48	4.127001975207434	4.242996310141715
3.5	4.133600006677015	4.248724145626699
3.52	4.140152672557616	4.254419379937271
3.54	4.146660617483803	4.260082381792014
3.56	4.153124472038339	4.2657135136960065
3.58	4.159544853165742	4.271313132079415
3.6	4.165922364570581	4.276881587432252
3.62	4.17225759710125	4.282419224435529
3.64	4.178551129119716	4.28792638208875
3.66	4.184803526857752	4.293403393833817
3.68	4.191015344760728	4.298850587675864
3.7	4.197187125818835	4.3042682863005535
3.72	4.203319401886827	4.30965680718841
3.74	4.209412693992335	4.315016462725936
3.7600000000000002	4.215467512633729	4.320347560314029
3.7800000000000002	4.221484358067381	4.32565040247326
3.8000000000000003	4.2274637205852725	4.330925286946573
3.8200000000000003	4.233406080783119	4.3361725067993016
3.8400000000000003	4.239311909819259	4.341392350516411
3.8600000000000003	4.245181669665079	4.3465851020974595
3.8800000000000003	4.251015813346935	4.351751041148977
3.9	4.256814785180063	4.356890442974474
3.92	4.262579020994877	4.362003578662256
3.94	4.268308948355788	4.367090715170923
3.96	4.274004986772954	4.372152115412735
3.98	4.279667547907226	4.377188038334935
4.	4.285297035768491	4.382198738998969

==> pics/vgl_decay_T02_v15_mott_semi.dat <==
0.06	2.833664745026391	0.2301564890060961
0.08	2.848831760244023	0.5055589409466927
0.1	2.868941220120516	0.7211314380572438
0.12	2.8911501866224194	0.8983354263757345
0.14	2.9142183579504	1.0488078558129974
0.16	2.9375350507570777	1.1795764795882087
0.18	2.9607765938524917	1.2952143613735125
0.2	2.9837641870054648	1.398865511932322
0.22	3.006397693542895	1.492784889679407
0.24	3.02862203097705	1.5786450949718007
0.26	3.050408942810175	1.6577211979258346
0.28	3.071746584995295	1.7310075737000765
0.3	3.0926333256373284	1.7992947228558047
0.32	3.1130739292310023	1.8632214778772915
0.34	3.133077145827789	1.923311494736267
0.36	3.152654156254405	1.9799993864572638
0.38	3.1718175538776388	2.0336498388301307
0.4	3.1905806707440085	2.084571855408616
0.42	3.2089571291989794	2.133029549430254
0.44	3.2269605436041724	2.1792504410297027
0.46	3.2446043233312793	2.223431921421567
0.48	3.261901544822754	2.2657463495892616
0.5	3.2788648711248043	2.3063451146425358
0.52	3.295506504212649	2.3453619059803863
0.54	3.3118381600089672	2.382915369731338
0.56	3.3278710590783356	2.4191112847213923
0.5800000000000001	3.343615928081158	2.45404435863785
0.6000000000000001	3.359083008520462	2.4877997212754646
0.6200000000000001	3.3742820703255756	2.520454174181248
0.6399999999999999	3.3892224285281998	2.552077242889186
0.6599999999999999	3.4039129617910424	2.5827320680287076
0.6799999999999999	3.418362131909572	2.6124761640401517
0.7	3.432578003666326	2.641362068424046
0.72	3.446568264604038	2.6694378999483432
0.74	3.460340244418858	2.6967478407179812
0.76	3.473900933772946	2.7233325542397977
0.78	3.4872570023964773	2.7492295494177674
0.8	3.5004148164009656	2.7744734986603983
0.8200000000000001	3.513380454762024	2.799096516871735
0.8400000000000001	3.5261597249569014	2.823128406960675
0.8600000000000001	3.538758177760393	2.84659687657771
0.8800000000000001	3.551181121215947	2.8695277300333326
0.8999999999999999	3.563433633807709	2.8919450387326466
0.9199999999999999	3.57552057686468	2.9138712929488078
0.94	3.5874466062322714	2.9353275373354495
0.96	3.5992161832476857	2.956333492224488
0.98	3.610833585057047	2.9769076624626134
1.	3.6223029143111676	2.9970674352911724
1.02	3.6336281082770223	3.016829168567795
1.04	3.644812947399903	3.036208270450624
1.06	3.6558610633506525	3.055219271518418
1.08	3.6667759465901795	3.0738758901718697
1.1	3.6775609534819202	3.0921910920534326
1.12	3.6882193129815715	3.1101771441308528
1.1400000000000001	3.698754132931031	3.127845664008815
1.1600000000000001	3.709168405982487	3.1452076649656386
1.1800000000000002	3.7194650151764836	3.16227359715195
1.2000000000000002	3.7296467391964856	3.1790533853373155
1.22	3.7397162573209486	3.19555646354629
1.24	3.749676154092507	3.2117918068865574
1.26	3.759528923722285	3.227767960837581
1.28	3.769276974246824	3.2434930682398324
1.3	3.7789226314529	3.258974894197009
1.32	3.7884681425855242	3.2742208490827553
1.34	3.7979156798525096	3.289238009821881
1.36	3.80726734373857	3.3040331395993334
1.3800000000000001	3.816525166140869	3.3186127061342594
1.4000000000000001	3.8256911133370304	3.3329828986425984
1.4200000000000002	3.8347670887961014	3.347149643599758
1.4400000000000002	3.843754935842012	3.3611186194036793
1.4600000000000002	3.8526564401784538	3.3748952700289814
1.48	3.8614733322837544	3.3884848177546556
1.5	3.8702072896833553	3.4018922750394416
1.52	3.878859939107235	3.41512245561255
1.54	3.8874328585392113	3.4281799848413144
1.56	3.8959275791642556	3.4410693094313327
1.58	3.904345587219911	3.453794706510217
1.6	3.9126883257572374	3.466360292141209
1.62	3.9209571963166896	3.4787700293093855
1.6400000000000001	3.9291535605233663	3.4910277354186183
1.6600000000000001	3.937278741606632	3.503137089335456
1.6800000000000002	3.9453340258480005	3.515101638011915
1.7000000000000002	3.9533206639614358	3.5269248027172844
1.7200000000000002	3.961239872409718	3.538609884906195
1.74	3.9690928346604166	3.550160071748231
1.76	3.976880702384675	3.5615784413421325
1.78	3.984604596601989	3.5728679676360904
1.8	3.9922656087737374	3.5840315250736197
1.82	3.9998648018481653	3.5950718929831695
1.84	4.007403211259651	3.6059917597286306
1.86	4.014881845884138	3.6167937266355117
1.8800000000000001	4.022301688953509	3.6274803117078998
1.9000000000000001	4.02966369893059	3.6380539531488516
1.9200000000000002	4.03696881034707	3.648517012696956
1.9400000000000002	4.04421793460615	3.658871778790399
1.9600000000000002	4.051411960751443	3.6691204695687767
1.98	4.058551756204207	3.6792652357231086
2.	4.065638167470169	3.689308163202732
2.02	4.072672020817495	3.6992512757877503
2.04	4.079654122927402	3.7090965375350584
2.06	4.0865852615185725	3.718845855105142
2.08	4.093466205946783	3.728501079976772
2.1	4.100297707780782	3.7380640105557994
2.12	4.107080501355623	3.747536394184231
2.14	4.113815304304561	3.756919929055221
2.16	4.120502818070252	3.766216266038919
2.18	4.127143728396501	3.775427010424456
2.2	4.133738705801375	3.7845537235825915
2.22	4.140288406032335	3.7935979245530405
2.24	4.146793470504431	3.802561091560863
2.2600000000000002	4.153254526722207	3.81144466346553
2.2800000000000002	4.159672188686088	3.8202500411462967
2.3000000000000003	4.166047057283803	3.828978588827042
2.3200000000000003	4.172379720667709	3.8376316353439854
2.3400000000000003	4.17867075461844	3.846210475358984
2.3600000000000003	4.184920722895578	3.854716370521318
2.38	4.191130177575854	3.8631505505805035
2.4	4.197299659379416	3.871514214452615
2.42	4.203429697984692	3.879808531242429
2.44	4.209520812332299	3.88803464122357
2.46	4.215573510918433	3.8961936567786637
2.48	4.221588292078259	3.904286663301541
2.5	4.2275656442596485	3.9123147200632653
2.52	4.233506046287556	3.92027886104355
2.54	4.239409967619709	3.928180095729597
2.56	4.245277868593623	3.936019409883469
2.58	4.251110200665496	3.9437977662796944
2.6	4.256907406641261	3.9515161054144623
2.62	4.262669920900048	3.959175346187617
2.64	4.268398169610442	3.9667763865588115
2.66	4.2740925709397555	3.974320104178914
2.68	4.279753535256625	3.9818073569978165
2.7	4.285381465327045	3.989238983849529
2.72	4.290976756504446	3.996615805016017
2.74	4.296539796913545	4.003938622770061
2.7600000000000002	4.302070967628659	4.011208221898667
2.7800000000000002	4.307570642846412	4.018425370207488
2.8000000000000003	4.313039190053055	4.025590819007095
2.8200000000000003	4.318476970186887	4.032705303582251
2.8400000000000003	4.323884337795457	4.039769543644261
2.8600000000000003	4.32926164118827	4.046784243767775
2.88	4.334609222584727	4.05375009381218
2.9	4.339927418257765	4.060667769328552
2.92	4.3452165586731875	4.067537931952574
2.94	4.350476968624912	4.0743612297841025
2.96	4.355708967366224	4.081138297753816
2.98	4.360912868737268	4.087869757977623
3.	4.36608898128881	4.0945562200991725
3.02	4.371237608402383	4.101198281620916
3.04	4.376359048407232	4.10779652822456
3.06	4.3814535946935536	4.1143515340805354
3.08	4.386521535822928	4.120863862147891
3.1	4.391563155635413	4.127334064464188
3.12	4.396578733353638	4.133762682426078
3.14	4.401568543684199	4.1401502470611575
3.16	4.406532856916172	4.146497279291097
3.18	4.411471939016661	4.152804290186149
3.2	4.416386051724217	4.159071781212284
3.22	4.421275452639401	4.16530024447023
3.24	4.426140395312929	4.171490162927148
3.2600000000000002	4.430981129331513	4.177642010641262
3.2800000000000002	4.435797900401488	4.183756252979726
3.3000000000000003	4.440590950430048	4.189833346829645
3.3200000000000003	4.445360517604493	4.195873740802929
3.3400000000000003	4.4501068364692555	4.201877875434821
3.3600000000000003	4.45483013800117	4.207846183376815
3.3800000000000003	4.459530649682346	4.2137790895833085
3.4	4.464208595571714	4.219677011493435
3.42	4.468864196374249	4.2255403592069705
3.44	4.4734976695087205	4.231369535655472
3.46	4.478109229173663	4.237164936768397
3.48	4.482699086411604	4.24292695163434
3.5	4.4872674491717	4.24865596265767
3.52	4.491814522370916	4.2543523457108625
3.54	4.496340507953528	4.260016470282314
3.56	4.500845604949302	4.265648699620176
3.58	4.505330009530077	4.271249390871971
3.6	4.509793915065144	4.276818895220545
3.62	4.514237512175148	4.282357558016082
3.64	4.518660988784704	4.287865718904528
3.66	4.523064530173809	4.293343711952574
3.68	4.527448319027953	4.298791865769145
3.7	4.531812535487052	4.304210503623623
3.72	4.536157357193269	4.309599943560957
3.74	4.540482959337587	4.3149604985135355
3.7600000000000002	4.544789514705441	4.320292476410258
3.7800000000000002	4.54907719372117	4.325596180282605
3.8000000000000003	4.5533461644914395	4.330871908367881
3.8200000000000003	4.5575965928477435	4.336119954209888
3.8400000000000003	4.561828642387881	4.3413406067568925

==> pics/why_dV.dat <==
0.51	247.62003295400473	0.
0.52	122.50740557957921	0.
0.53	80.72742909445682	0.
0.54	59.78001941049049	0.
0.55	47.16507869096902	0.
0.56	38.71582531166579	0.
0.5700000000000001	32.64640842986332	0.
0.5800000000000001	28.063806680820672	0.
0.59	24.47178803105635	0.
0.6	21.572485138853224	0.
0.61	19.176190265033576	0.
0.62	17.156234884514717	0.
0.63	15.424666174259453	0.
0.64	13.91830113525904	0.
0.65	12.590274072096651	0.
0.66	11.404581678497378	0.
0.67	10.332149927389988	0.
0.68	9.347034097557227	0.
0.69	8.418744466426487	0.
0.7	7.380677952611427	0.
0.71	6.724459570000912	-0.31224989991991803
0.72	6.121210786276606	-0.43588989435406617
0.73	5.563647704283735	-0.5267826876426361
0.74	5.045597763104454	-0.5999999999999994
0.75	4.561737691489899	-0.6614378277661471
0.76	4.107370700437512	-0.7141428428542846
0.77	3.6782172524286443	-0.7599342076785328
0.78	3.2701859081513875	-0.7999999999999998
0.79	2.879064967549594	-0.8351646544245032
0.8	2.4999999999999973	-0.8660254037844385
0.81	2.1263736753283946	-0.8930285549745874
0.8200000000000001	1.7466600561630587	-0.916515138991168
0.8300000000000001	1.3308043222796813	-0.9367496997597596
0.8400000000000001	0.6764705882352926	-1.1695898223560506
0.8500000000000001	0.5714285714285698	-1.5385572445044033
0.8600000000000001	0.4722222222222212	-1.7201453307934886
0.87	0.3783783783783779	-1.8376950008934463
0.88	0.289473684210526	-1.9160250309688243
0.89	0.20512820512820484	-1.9656564516615207
0.9	0.12499999999999939	-1.9921567416492216
0.91	0.04878048780487722	-1.9987484741666355
0.92	-0.02380952380952442	-1.987293439211847
0.9299999999999999	-0.09302325581395351	-1.9587064588884262
0.94	-0.15909090909090937	-1.9130984841707943
0.95	-0.22222222222222254	-1.8497253728086562
0.96	-0.2826086956521743	-1.7666919976289757
0.97	-0.3404255319148941	-1.6601531728507015
0.98	-0.3958333333333339	-1.5220308741752804
0.99	-0.44897959183673525	-1.3310190725215527
1.	-0.5000000000000006	-0.8660254037844392
1.01	-0.0931203882521372	-0.8351646544245037
1.02	0.06018754646788893	-0.8000000000000005
1.03	0.17580116673585944	-0.7599342076785336
1.04	0.2733230293109222	-0.7141428428542852
1.05	0.3600794285368804	-0.661437827766148
1.06	0.43969245049634054	-0.6000000000000003
1.07	0.5142345670785564	-0.526782687642637
1.08	0.5850057277107032	-0.43588989435406744
1.0899999999999999	0.6528749990506189	-0.3122498999199234
1.1	0.7184514058623821	-1.5694443837624242e-16
1.1099999999999999	1.1023337585458155	-2.005945329405724e-16
1.12	1.3026421118500116	-2.2213537967481383e-16
1.13	1.4732169028434945	-2.403448659188941e-16
1.1400000000000001	1.6285253208805852	-2.569461569799425e-16
1.15	1.7741649759478992	-2.725861737635471e-16
1.1600000000000001	1.9130093382598095	-2.8758569800329774e-16
1.17	2.046767898354826	-3.021286704593145e-16
1.1800000000000002	2.1765558165644134	-3.163306742126383e-16
1.19	2.303148042194036	-3.302691117901342e-16
1.2000000000000002	2.4271085219864235	-3.4399832061291384e-16
1.21	2.5488623159445183	-3.57557865312851e-16
1.22	2.6687387714395143	-3.7097740868357775e-16
1.23	2.7869988255560547	-3.8427972994117223e-16
1.24	2.903853046733462	-3.974826772231451e-16
1.25	3.0194739949678393	-4.10600476276182e-16
1.26	3.1340049487799067	-4.2364463416701975e-16
1.27	3.247566226273717	-4.3662457941789584e-16
1.28	3.360259864928717	-4.495481255234616e-16
1.29	3.472173152670694	-4.624218130937064e-16
1.3	3.583381336799594	-4.752511667253052e-16
1.31	3.6939497328525177	-4.88040890785475e-16
1.32	3.8039353878230373	-5.007950206670294e-16
1.33	3.9133884072601406	-5.135170410755478e-16
1.34	4.0223530253134685	-5.262099795627452e-16
1.35	4.130868475719851	-5.388764812351449e-16
1.3599999999999999	4.238969706886384	-5.515188689796595e-16
1.37	4.346687973604633	-5.641391924271075e-16
1.38	4.4540513302174745	-5.767392680721882e-16
1.3900000000000001	4.5610850443830975	-5.893207123860275e-16
1.4	4.667811946350442	-6.018849693295041e-16
1.4100000000000001	4.774252725472995	-6.144333333576789e-16
1.42	4.880426183260153	-6.269669687669049e-16
1.4300000000000002	4.98634945039944	-6.394869260552567e-16
1.44	5.092038173734638	-6.519941558284072e-16
1.4500000000000002	5.197506678052587	-6.644895206762823e-16
1.46	5.302768106638086	-6.769738053626813e-16
1.47	5.407834543847457	-6.894477256049802e-16
1.48	5.512717122383949	-7.019119356696093e-16
1.49	5.617426117502007	-7.143670349682092e-16
1.5	5.721971029997866	-7.268135738067292e-16

==> pics/why_dv2.dat <==
0.5001	24997.730933432784	0.	24995.730933432784	0.00004000320192028754	3.730973433235405
0.5011	2270.4470293706204	0.	2268.4470293706204	0.00044038975981004796	3.720197033085473
0.5021	1188.1847648154435	0.	1186.1847648154435	0.0008414290383149757	3.7094157682863442
0.5031	804.1489993601738	0.	802.1489993601738	0.0012431326713145013	3.6986295896168424
0.5041	607.4422904957578	0.	605.4422904957578	0.0016455123654560966	3.6878384471468193
0.5051	487.87107214169515	0.	485.87107214169515	0.0020485799014773854	3.6770422902236533
0.5061	407.49985429409384	0.	405.49985429409384	0.0024523471355449057	3.6662410674584387
0.5071	349.76525395704937	0.	347.76525395704937	0.0028568260006098514	3.655434726711828
0.5081	306.283336495214	0.	304.283336495214	0.003262028507781155	3.644623215079539
0.5091	272.35541323740443	0.	270.35541323740443	0.003667966747716316	3.6338064788775166
0.5101	245.1436622859822	0.	243.1436622859822	0.004074652892030278	3.6229844636267177
0.5111	222.83290024006808	0.	220.83290024006808	0.004482099194722835	3.612157114037536
0.5121	204.20800430393408	0.	202.20800430393408	0.004890317993624857	3.6013243739938363
0.5131	188.42488152131332	0.	186.42488152131332	0.005299321711863798	3.5904861865365914
0.5141	174.87889790999483	0.	172.87889790999483	0.005709122859348888	3.5796424938471234
0.5151	163.12558741048036	0.	161.12558741048036	0.006119734034276369	3.568793237229906
0.5161	152.83091029476032	0.	150.83091029476032	0.006531167924655284	3.557938357094951
0.5171	143.73896476498663	0.	141.73896476498663	0.006943437309854164	3.5470777929397426
0.5181	135.65040188959446	0.	133.65040188959446	0.0073565550621691326	3.536211483330711
0.5191	128.40762118775677	0.	126.40762118775677	0.007770534148413765	3.5253393658842334
0.5201	121.88438544235188	0.	119.88438544235188	0.008185387631531342	3.514461377247148
0.5211	115.97838864667936	0.	113.97838864667936	0.008601128672229737	3.5035774530767627
0.5221	110.60584170319102	0.	108.60584170319102	0.009017770530639626	3.4926875280203507
0.5231	105.69746443423428	0.	103.69746443423428	0.00943532656799636	3.481791535694096
0.5241	101.19547543243803	0.	99.19547543243803	0.009853810248346079	3.470889408661501
0.5251	97.0513014687689	0.	95.0513014687689	0.010273235140276546	3.459981078411219
0.5261	93.22381347344236	0.	91.22381347344236	0.010693614918673204	3.4490664753342934
0.5271	89.6779530745593	0.	87.6779530745593	0.011114963366501043	3.438145528700795
0.5281	86.38365240250826	0.	84.38365240250826	0.01153729437661276	3.4272181666358286
0.5291	83.31497661510348	0.	81.31497661510348	0.011960621953583786	3.416284316094896
0.5301	80.44943734793861	0.	78.44943734793861	0.012384960215574772	3.405343902838586
0.5311	77.76743861804243	0.	75.76743861804243	0.012810323396222073	3.3943968514065714
0.5321	75.25182629693903	0.	73.25182629693903	0.013236725846556783	3.383443085090898
0.5331	72.88751925021596	0.	70.88751925021596	0.013664182036953135	3.3724825259085365
0.5341	70.66120537921638	0.	68.66120537921638	0.014092706559106525	3.361515094573158
0.5351	68.56108962140925	0.	66.56108962140925	0.014522314128042169	3.3505407104661407
0.5361	66.57668383434945	0.	64.57668383434945	0.014953019584154695	3.3395592916067462
0.5371	64.69863066066145	0.	62.69863066066145	0.01538483789527971	3.328570754621461
0.5381	62.91855513081609	0.	60.91855513081609	0.01581778415879755	3.317575014712465
0.5391	61.22893903785259	0.	59.22893903785259	0.016251873603770364	3.3065719856251907
0.5401	59.6230141088946	0.	57.6230141088946	0.016687121593112943	3.2955615796149567
0.5411	58.094670772059295	0.	56.094670772059295	0.01712354362579804	3.284543707412639
0.5421	56.63837992570055	0.	54.63837992570055	0.01756115533909713	3.273518278189323
0.5431	55.24912559823875	0.	53.24912559823875	0.017999972510857085	3.262485199519942
0.5441	53.92234676991209	0.	51.92234676991209	0.018440011061813717	3.2514443773458295
0.5451	52.653886934421415	0.	50.653886934421415	0.0188812870579429	3.2403957159361645
0.5461	51.43995022521347	0.	49.43995022521347	0.019323816712850158	3.2293391178482653
0.5471	50.277063130766095	0.	48.277063130766095	0.019767616390199468	3.218274483886687
0.5481	49.16204098550683	0.	47.16204098550683	0.02021270260618213	3.2072017130610853
0.5491	48.09195855552092	0.	46.09195855552092	0.020659092032026604	3.196120702542802
0.5501	47.06412414692193	0.	45.06412414692193	0.021106801496550247	3.1850313476201073
0.5511	46.076056754328654	0.	44.076056754328654	0.02155584798875371	3.1739335416520777
0.5521	45.125465840988184	0.	43.125465840988184	0.022006248660459103	3.162827176021031
0.5531	44.21023340362357	0.	42.21023340362357	0.02245802082899273	3.1517121400834816
0.5541	43.32839802638544	0.	41.32839802638544	0.022911181979913466	3.1405883211195547
0.5551	42.47814067120788	0.	40.47814067120788	0.023365749769787742	3.1294556042807913
0.5561	41.65777198790475	0.	39.65777198790475	0.023821742029012178	3.1183138725362998
0.5571	40.86572095769835	0.	38.86572095769835	0.02427917676468483	3.1071630066171796
0.5581	40.100524709525345	0.	38.100524709525345	0.02473807216352632	3.0960028849591334
0.5591	39.36081937021249	0.	37.36081937021249	0.02519844659485162	3.084833383643242
0.5601	38.64533182810385	0.	36.64533182810385	0.02566031861359405	3.073654376334771
0.5610999999999999	37.95287230548904	0.	35.95287230548904	0.026123706963382197	3.062465734219978
0.5621	37.282327648662246	0.	35.282327648662246	0.026588630579671483	3.0512673259408163
0.5630999999999999	36.63265525600271	0.	34.63265525600271	0.027055108592930515	3.040059017527457
0.5641	36.002877574399115	0.	34.002877574399115	0.02752316033188547	3.028840672328526
0.5650999999999999	35.3920771029087	0.	33.3920771029087	0.027992805326820986	3.0176121509390073
0.5661	34.79939184993066	0.	32.79939184993066	0.028464063312942045	3.0063733111256283
0.5670999999999999	34.22401119658605	0.	32.22401119658605	0.028936954233794814	2.995124007749749
0.5681	33.665172124545535	0.	31.665172124545535	0.02941149824475142	2.983864092687507
0.5690999999999999	33.1221557713896	0.	31.1221557713896	0.02988771571655632	2.972593414747226
0.5701	32.59428428079001	0.	30.594284280790013	0.03036562723893932	2.9613118195838912
0.5710999999999999	32.08091791848987	0.	30.080917918489867	0.03084525362429346	2.9500191496106076
0.5721	31.58145242827282	0.	29.58145242827282	0.03132661591142233	2.9387152439068744
0.5730999999999999	31.095316604943054	0.	29.095316604943054	0.03180973536935523	2.9273999381235987
0.5740999999999999	30.621970063811887	0.	28.621970063811887	0.032294633501235154	2.916073064384609
0.5751	30.160901188377395	0.	28.160901188377395	0.032781332048277954	2.9047344511846274
0.5761	29.71162523980344	0.	27.71162523980344	0.033269852993806914	2.8933839232834386
0.5771	29.273682613508697	0.	27.273682613508697	0.03376021856736297	2.882021301596152
0.5781	28.84663722967941	0.	26.84663722967941	0.03425245124889312	2.870646403079358
0.5791	28.430075045853883	0.	26.430075045853883	0.03474657377301844	2.8592590406129794
0.5801	28.023602680910308	0.	26.023602680910308	0.035242609133383576	2.8478590228776355
0.5811	27.626846140841234	0.	25.626846140841234	0.03574058058709	2.83644615422731
0.5821	27.23944963763602	0.	25.23944963763602	0.036240511659214714	2.8250202345570887
0.5831	26.861074493427502	0.	24.861074493427502	0.036742426147416185	2.8135810591657506
0.5841	26.491398122805	0.	24.491398122805	0.03724634812663035	2.8021284186129507
0.5851	26.130113086863673	0.	24.130113086863673	0.037752301953857884	2.790662098570747
0.5861	25.776926213156916	0.	23.776926213156916	0.03826031227304578	2.779181879669198
0.5871	25.43155777625483	0.	23.43155777625483	0.03877040402006483	2.767687537335724
0.5881	25.093740734092343	0.	23.093740734092343	0.03928260242778575	2.7561788416279467
0.5891	24.763220015723146	0.	22.763220015723146	0.03979693303125604	2.7446555570596667
0.5901	24.439751856484737	0.	22.439751856484737	0.04031342167298038	2.733117442419637
0.5911	24.123103176930687	0.	22.123103176930687	0.04083209450830662	2.7215642505827806
0.5921	23.81305100220263	0.	21.81305100220263	0.04135297801092033	2.7099957283134373
0.5931	23.5093819188004	0.	21.5093819188004	0.041876098978450293	2.6984116160602585
0.5941	23.21189156596714	0.	21.21189156596714	0.042401484538187977	2.686811647742302
0.5951	22.920384159140557	0.	20.920384159140557	0.04292916215292333	2.6751955505258564
0.5961	22.634672043133193	0.	20.634672043133193	0.04345915962690039	2.6635630445915135
0.5971	22.354575272897524	0.	20.354575272897524	0.043991505111895014	2.65191384289097
0.5981	22.079921219905973	0.	20.079921219905973	0.04452622711341842	2.6402476508929844
0.5991	21.810544202335507	0.	19.810544202335507	0.0450633544970491	2.628564166317921
0.6001	21.54628513739031	0.	19.54628513739031	0.04560291649489678	2.6168630788602263
0.6011	21.286991214228518	0.	19.286991214228518	0.046144942712201556	2.605144069898184
0.6021	21.03251558607869	0.	19.03251558607869	0.04668946313407157	2.593406812190233
0.6031	20.782717080241383	0.	18.782717080241383	0.04723650813236289	2.581650969557063
0.6041	20.53745992477148	0.	18.53745992477148	0.047786108472705126	2.569876196548697
0.6051	20.296613490728337	0.	18.296613490728337	0.048338295321676536	2.5580821380956795
0.6061	20.0600520489647	0.	18.0600520489647	0.04889310025413247	2.5462684291434265
0.6071	19.82765454050201	0.	17.82765454050201	0.04945055526069104	2.5344346942687683
0.6081	19.59930435961009	0.	17.59930435961009	0.050010692755380164	2.522580547277582
0.6091	19.374889148773658	0.	17.374889148773658	0.05057354558345026	2.5107055907824014
0.6101	19.15430060478755	0.	17.15430060478755	0.05113914702935654	2.4988094157587657
0.6111	18.937434295276567	0.	16.937434295276567	0.051707530824915963	2.4868916010789817
0.6121	18.724189484986486	0.	16.724189484986486	0.05227873115764257	2.4749517130219076
0.6131	18.514468971238003	0.	16.514468971238003	0.052852782679267074	2.462989304757227
0.6141	18.30817892797876	0.	16.30817892797876	0.05342972051444433	2.4510039158025787
0.6151	18.105228757906747	0.	16.105228757906747	0.054009580269654536	2.4389950714518047
0.6161	17.905530952174885	0.	15.905530952174885	0.05459239804230328	2.4269622821723913
0.6171	17.709000957219835	0.	15.709000957219835	0.05517821043002509	2.414905042970097
0.6181	17.51555704828843	0.	15.515557048288429	0.05576705454019688	2.402822832718549
0.6191	17.32512020926368	0.	15.32512020926368	0.05635896799966636	2.3907151134514226
0.6201	17.137614018418486	0.	15.137614018418486	0.05695398896470141	2.378581329614656
0.6211	16.95296453974919	0.	14.952964539749189	0.05755215613116657	2.3664209072758973
0.6221	16.771100219563724	0.	14.771100219563724	0.058153508744932456	2.354233253288183
0.6231	16.59195178801952	0.	14.591951788019522	0.05875808661252524	2.3420177544045866
0.6241	16.41545216532575	0.	14.41545216532575	0.05936593011202205	2.329773776340273
0.6251	16.241536372342125	0.	14.241536372342125	0.059977080204199396	2.3175006627781345
0.6261	16.070141445322687	0.	14.070141445322687	0.060591578443942154	2.305197734313812
0.6271	15.901206354568632	0.	13.901206354568632	0.06120946699191934	2.2928642873355276
0.6281	15.734671926767756	0.	13.734671926767756	0.06183078862653531	2.2804995928337877
0.6291	15.57048077081158	0.	13.57048077081158	0.062455586756163306	2.2681028951355198
0.6301	15.408577206892923	0.	13.408577206892923	0.06308390543166977	2.255673410556722
0.6311	15.248907198697935	0.	13.248907198697935	0.06371578935923765	2.2432103259671616
0.6321	15.091418288516827	0.	13.091418288516827	0.06435128391349725	2.230712797260005
0.6331	14.9360595351071	0.	12.9360595351071	0.06499043515097296	2.2181799477186304
0.6341	14.782781454151428	0.	12.782781454151428	0.06563328982385626	2.205610866272073
0.6351	14.631535961160834	0.	12.631535961160834	0.06627989539411276	2.193004605629701
0.6361	14.482276316680668	0.	12.482276316680668	0.06693030004793445	2.180360180284814
0.6371	14.334957073663741	0.	12.334957073663741	0.06758455271054607	2.1676765643757467
0.6381	14.18953402688085	0.	12.18953402688085	0.06824270306137742	2.154952689391903
0.6391	14.045964164244591	0.	12.045964164244591	0.06890480154961072	2.14218744171081
0.6401	13.904205619926806	0.	11.904205619926806	0.0695708994101155	2.129379659950768
0.6411	13.764217629154487	0.	11.764217629154487	0.07024104867978204	2.11652813212201
0.6421	13.625960484572524	0.	11.625960484572524	0.07091530221426491	2.103631592557371
0.6431	13.489395494064558	0.	11.489395494064558	0.07159371370514996	2.0906887186012972
0.6441	13.354484939925943	0.	11.354484939925943	0.07227633769755626	2.0776981270336345
0.6451	13.221192039284192	0.	11.221192039284192	0.0729632296081874	2.064658370201824
0.6461	13.089480905663802	0.	11.089480905663802	0.07365444574384508	2.0515679318320124
0.6471	12.9593165115925	0.	10.9593165115925	0.0743500433204194	2.0384252224859982
0.6481	12.830664652145785	0.	10.830664652145785	0.07505008048237047	2.0252285746268073
0.6491	12.703491909325372	0.	10.703491909325372	0.07575461632271674	2.0119762372510444
0.6501	12.577765617165166	0.	10.577765617165166	0.07646371090354558	1.9986663700407281
0.6511	12.453453827455208	0.	10.453453827455208	0.07717742527706271	1.9852970369811163
0.6521	12.330525275970048	0.	10.330525275970048	0.07789582150719676	1.9718661993838889
0.6531	12.208949349082031	0.	10.208949349082031	0.07861896269177751	1.9583717082467047
0.6541	12.088696050633459	0.	10.088696050633459	0.07934691298530501	1.944811295870547
0.6551	11.969735968932433	0.	9.969735968932433	0.08007973762232921	1.9311825666450257
0.6561	11.852040243726597	0.	9.852040243726597	0.08081750294145887	1.9174829868986794
0.6571	11.735580532995675	0.	9.735580532995675	0.08156027641002091	1.9037098736959597
0.6581	11.620328979387754	0.	9.620328979387754	0.08230812664939054	1.8898603824444813
0.6591	11.506258176104783	0.	9.506258176104783	0.0830611234610145	1.8759314931547384
0.6601	11.393341132019385	0.	9.393341132019385	0.08381933785314956	1.8619199951692293
0.6611	11.281551235776524	0.	9.281551235776524	0.08458284206834032	1.847822470147784
0.6621	11.170862218599416	0.	9.170862218599416	0.0853517096116607	1.833635273059938
0.6631	11.061248115477433	0.	9.061248115477433	0.08612601527974388	1.8193545108920635
0.6641	10.952683224363073	0.	8.952683224363073	0.08690583519062807	1.8049760187249402
0.6651	10.845142062943728	0.	8.845142062943728	0.08769124681444448	1.7904953327745272
0.6661	10.738599322478409	0.	8.738599322478409	0.08848232900497677	1.7759076599120436
0.6671	10.633029818097272	0.	8.633029818097272	0.0892791620321211	1.7612078430857105
0.6681	10.528408434847536	0.	8.528408434847536	0.09008182761527754	1.7463903219512156
0.6691	10.424710068627702	0.	8.424710068627702	0.09089040895770524	1.7314490878751796
0.6701	10.321909560975456	0.	8.321909560975456	0.09170499078187405	1.716377632298189
0.6711	10.219981626452581	0.	8.219981626452581	0.09252565936584775	1.7011688872211208
0.6721	10.118900771090049	0.	8.118900771090049	0.09335250258073438	1.68581515629717
0.6731	10.018641199999367	0.	8.018641199999367	0.09418560992924163	1.6703080346542036
0.6741	9.919176711798421	0.	7.919176711798421	0.09502507258537618	1.6546383151132666
0.6751	9.820480576907588	0.	7.820480576907588	0.09587098343532709	1.638795877875762
0.6760999999999999	9.722525395998247	0.	7.722525395998247	0.09672343711957632	1.622769559977556
0.6771	9.625282933855887	0.	7.625282933855887	0.0975825300762808	1.6065469997876234
0.6780999999999999	9.528723922561705	0.	7.528723922561705	0.09844836058596923	1.5901144504693985
0.6791	9.43281782606416	0.	7.432817826064159	0.09932102881760665	1.573456554490926
0.6800999999999999	9.3375325557146	0.	7.337532555714599	0.10020063687607038	1.556556068770564
0.6811	9.242834122883332	0.	7.242834122883332	0.10108728885109558	1.539393526588104
0.6820999999999999	9.148686209922683	0.	7.148686209922683	0.10198109086773881	1.5219468175394555
0.6831	9.05504963382115	0.	7.055049633821151	0.10288215113842225	1.504190659891307
0.6840999999999999	8.961881666842528	0.	6.961881666842528	0.10379058001661125	1.4860959296402294
0.6851	8.869135163551594	0.	6.869135163551594	0.10470649005219353	1.4676287956891498
0.6860999999999999	8.77675742107793	0.	6.77675742107793	0.10562999604861777	1.4487495880024153
0.6871	8.684688664457894	0.	6.6846886644578944	0.10656121512186545	1.4294112905899194
0.6880999999999999	8.59285999300322	0.	6.59285999300322	0.10750026676131984	1.4095574952775647
0.6891	8.501190531520294	0.	6.501190531520294	0.10844727289261141	1.3891195600977324
0.6900999999999999	8.409583372694332	0.	6.409583372694332	0.10940235794251114	1.3680125586221095
0.6911	8.31791961589021	0.	6.31791961589021	0.11036564890595701	1.3461293254973736
0.6920999999999999	8.226049280175062	0.	6.2260492801750615	0.11133727541529193	1.3233313759963863
0.6931	8.133776817818767	0.	6.133776817818767	0.11231736981180772	1.2994344258491166
0.6940999999999999	8.040836696771954	0.	6.0408366967719545	0.11330606721967922	1.2741839798597394
0.6951	7.946849198583113	0.	5.946849198583113	0.11430350562239253	1.2472111357790636
0.6960999999999999	7.85123240496175	0.	5.85123240496175	0.11530982594176073	1.217944576645475
0.6971	7.753001685454986	0.	5.753001685454986	0.11632517211963957	1.185410064068796
0.6980999999999999	7.650206724620921	0.	5.650206724620921	0.117349691202446	1.1476674708460795
0.6991	7.537595732492506	0.	5.537595732492506	0.11838353342860372	1.0994749967096624
0.7001	7.373826271119256	-0.03161882350750196	5.373826271119256	0.11942685231902836	1.
0.7011000000000001	7.305646251917423	-0.10473657431861937	5.305646251917423	0.12047980477078812	1.
0.7021	7.238071253892943	-0.14453286823417913	5.238071253892943	0.12154255115406527	1.
0.7031000000000001	7.171092031638144	-0.17538457742914484	5.171092031638144	0.12261525541256611	1.
0.7041	7.1046995140485505	-0.2014441609975296	5.1046995140485505	0.12369808516751982	1.
0.7051000000000001	7.038884799876176	-0.22438749965182936	5.038884799876176	0.12479121182542638	1.
0.7061	6.973639153405391	-0.2450913095154511	4.973639153405391	0.12589481068971062	1.
0.7071000000000001	6.908954000246569	-0.2640828468492411	4.908954000246569	0.12700906107645812	1.
0.7081	6.844820923243633	-0.2817086260660094	4.844820923243633	0.12813414643440618	1.
0.7091	6.781231658490922	-0.29821091529318383	4.781231658490922	0.1292702544693851	1.
0.7101	6.718178091455776	-0.31376703141024664	4.718178091455776	0.1304175772734013	1.
0.7111	6.655652253202726	-0.3285114153267721	4.655652253202726	0.13157631145857598	1.
0.7121	6.593646316715633	-0.34254890161843865	4.593646316715633	0.13274665829615648	1.
0.7131	6.532152593314206	-0.3559631301132163	4.532152593314206	0.13392882386083163	1.
0.7141	6.471163529161301	-0.3688221115931077	4.471163529161301	0.13512301918059602	1.
0.7151	6.4106717018577015	-0.3811820431237534	4.4106717018577015	0.1363294603924187	1.
0.7161	6.350669817121002	-0.39309000241674785	4.350669817121002	0.13754836890398817	1.
0.7171	6.2911507055455065	-0.40458589940826983	4.2911507055455065	0.1387799715618181	1.
0.7181	6.232107319439919	-0.4157039210784508	4.232107319439919	0.14002450082601645	1.
0.7191	6.173532729739888	-0.42647362169306446	4.173532729739888	0.14128219495203564	1.
0.7201	6.1154201229924565	-0.43692075940609515	4.1154201229924565	0.1425532981797397	1.
0.7211	6.057762798409524	-0.44706794785580267	4.057762798409524	0.14383806093014362	1.
0.7221	6.00055416498755	-0.45693517045637766	4.00055416498755	0.1451367400102009	1.
0.7231	5.9437877386907765	-0.46654019119471274	3.9437877386907765	0.14644959882603528	1.
0.7241	5.887457139695275	-0.4758988863193514	3.8874571396952753	0.14777690760503784	1.
0.7251	5.831556089691253	-0.4850255147927774	3.8315560896912526	0.14911894362727288	1.
0.7261	5.776078409240988	-0.49393294079257255	3.776078409240988	0.150475991466665	1.
0.7271	5.721018015189945	-0.502632818267967	3.7210180151899452	0.15184834324246504	1.
0.7281	5.666368918128558	-0.5111357451793007	3.6663689181285584	0.15323629888152468	1.
0.7291	5.612125219902256	-0.5194513932987367	3.612125219902256	0.15464016639193992	1.
0.7301	5.55828111116729	-0.5275886181486472	3.5582811111672896	0.15606026214866012	1.
0.7311	5.50483086899005	-0.5355555526740425	3.50483086899005	0.15749691119169287	1.
0.7321	5.451768854487412	-0.5433596874999093	3.451768854487412	0.158950447537578	1.
0.7331	5.399089510505883	-0.5510079400516827	3.399089510505883	0.1604212145048424	0.9999999999999999
0.7341	5.34678735933709	-0.5585067143732465	3.34678735933709	0.16190956505419649	1.
0.7351	5.294857000467378	-0.5658619531299125	3.2948570004673776	0.16341586214427806	1.
0.7361	5.243293108359137	-0.5730791830105147	3.243293108359137	0.16494047910380447	0.9999999999999999
0.7371	5.192090430261533	-0.5801635545257897	3.1920904302615334	0.16648380002104768	1.
0.7381	5.141243784048307	-0.5871198770268292	3.1412437840483074	0.16804622015160886	0.9999999999999999
0.7391	5.090748056080232	-0.5939526496278968	3.0907480560802316	0.16962814634553358	0.9999999999999999
0.7401	5.040598199089876	-0.6006660886049746	3.0405981990898763	0.17122999749487777	1.
0.7411	4.990789230086262	-0.6072641517494665	2.9907892300862624	0.17285220500291032	1.
0.7421	4.9413162282768575	-0.6137505600812101	2.9413162282768575	0.17449521327622125	0.9999999999999999
0.7431	4.8921743330044904	-0.6201288172629936	2.8921743330044904	0.1761594802410887	1.
0.7441	4.8433587416965835	-0.6264022270075348	2.8433587416965835	0.17784547788555508	1.
0.7451	4.794864707824029	-0.632573908725296	2.794864707824029	0.17955369282876493	1.
0.7461	4.7466875388670395	-0.6386468116259558	2.7466875388670395	0.18128462691922692	0.9999999999999999
0.7471	4.698822594285145	-0.6446237274565678	2.6988225942851454	0.18303879786378346	1.
0.7481	4.651265283488472	-0.6505073020343425	2.6512652834884722	0.18481673988919953	1.
0.7491	4.60401106380726	-0.6563000457108007	2.6040110638072598	0.18661900443842566	1.
0.7501	4.557055438456515	-0.6620043428860564	2.5570554384565147	0.1884461609037413	1.
0.7511	4.510393954492526	-0.6676224606766907	2.5103939544925256	0.19029879739915165	1.
0.7521	4.464022200757817	-0.673156556827607	2.4640222007578174	0.19217752157459125	1.
0.7531	4.417935805810972	-0.6786086869470499	2.4179358058109717	0.1940829614746853	1.
0.7541	4.372130435837533	-0.683980811134347	2.3721304358375326	0.19601576644503263	1.
0.7551	4.326601792537996	-0.6892748000616296	2.3266017925379963	0.1979766080892098	0.9999999999999999
0.7561	4.281345610988696	-0.69449244056361	2.281345610988696	0.19996618127994836	1.
0.7571	4.236357657471121	-0.699635440783269	2.236357657471121	0.20198520522821817	0.9999999999999999
0.7581	4.191633727264862	-0.704705434915894	2.191633727264862	0.20403442461425395	1.
0.7591	4.147169642399205	-0.7097039875891916	2.147169642399205	0.20611461078489443	0.9999999999999999
0.7601	4.102961249357881	-0.7146325979130811	2.1029612493578806	0.2082265630219726	1.
0.7611	4.059004416731262	-0.7194927032291566	2.0590044167312618	0.21037110988689225	0.9999999999999999
0.7621	4.015295032809724	-0.7242856825866429	2.015295032809724	0.21254911064697232	0.9999999999999999
0.7631	3.9718290031115573	-0.7290128599688757	1.9718290031115573	0.2147614567896206	1.
0.7641	3.928602247838205	-0.7336755072918814	1.9286022478382052	0.21700907363093538	1.
0.7651	3.8856106992490678	-0.7382748471944574	1.8856106992490678	0.2192929220259223	1.
0.7661	3.842850298947501	-0.7428120556372247	1.8428502989475009	0.22161400018816102	1.
0.7671	3.800316995068889	-0.7472882643264243	1.800316995068889	0.2239733456274775	1.
0.7681	3.7580067393609315	-0.7517045629767053	1.7580067393609315	0.2263720372149714	1.
0.7691	3.715915484145401	-0.7560620014258086	1.715915484145401	0.22881119738562838	1.
0.7701	3.6740391791496663	-0.7603615916128322	1.6740391791496663	0.23129199448972618	1.
0.7711	3.6323737681952246	-0.7646043094307013	1.6323737681952246	0.23381564530532883	1.
0.7721	3.5909151857292367	-0.7687910964624912	1.5909151857292367	0.23638341772537402	1.
0.7731	3.5496593531838108	-0.7729228616103935	1.5496593531838108	0.23899663363420418	1.
0.7741	3.508602175146179	-0.7770004826253324	1.5086021751461791	0.24165667198990196	1.
0.7751	3.4677395353213685	-0.7810248075445488	1.4677395353213685	0.24436497213046662	0.9999999999999999
0.7761	3.4270672922669654	-0.7849966560438328	1.4270672922669654	0.247123037323761	1.
0.7771	3.3865812748775763	-0.7889168207105229	1.3865812748775763	0.2499324385832671	1.
0.7781	3.346277277594141	-0.792786068242877	1.3462772775941412	0.2527948187740713	1.
0.7791	3.306151055310655	-0.7966051405809529	1.306151055310655	0.25571189703617314	1.
0.7801	3.2661983179477994	-0.8003747559737249	1.2661983179477994	0.2586854735552345	1.
0.7811	3.2264147246595876	-0.8040956099867723	1.2264147246595876	0.26171743471429915	1.
0.7821	3.186795877635306	-0.8077683764545376	1.1867958776353058	0.26480975866387724	1.
0.7831	3.147337315454601	-0.8113937083808327	1.147337315454601	0.2679645213521809	1.
0.7841	3.1080345059486265	-0.8149722387909907	1.1080345059486265	0.27118390306228407	0.9999999999999999
0.7851	3.068882838514479	-0.818504581538796	1.068882838514479	0.27447019550866936	1.
0.7861	3.029877615823615	-0.8219913320710868	1.0298776158236151	0.2778258095521268	1.
0.7871	2.9910140448575775	-0.825433068152712	0.9910140448575775	0.28125328359940616	0.9999999999999999
0.7881	2.952287227195772	-0.8288303505543216	0.9522872271957721	0.28475529276257394	1.
0.7890999999999999	2.9136921484702514	-0.8321837237052879	0.9136921484702514	0.28833465886285436	0.9999999999999999
0.7901	2.8752236668910243	-0.8354937163138928	0.8752236668910243	0.29199436137508966	0.9999999999999999
0.7910999999999999	2.8368765007325214	-0.8387608419567517	0.8368765007325214	0.2957375494220669	1.
0.7921	2.7986452146562235	-0.8419855996393285	0.7986452146562235	0.2995675549432274	1.
0.7930999999999999	2.7605242047272354	-0.8451684743292305	0.7605242047272354	0.30348790717996577	0.9999999999999999
0.7941	2.7225076819613547	-0.8483099374638964	0.7225076819613547	0.3075023486404801	0.9999999999999999
0.7950999999999999	2.6845896542154657	-0.851410447434138	0.6845896542154657	0.31161485273133394	0.9999999999999999
0.7961	2.646763906205082	-0.8544704500449385	0.6467639062050821	0.31582964327144397	0.9999999999999999
0.7970999999999999	2.6090239773997688	-0.8574903789547723	0.6090239773997688	0.32015121613776343	1.
0.7981	2.5713631375068684	-0.8604706560946745	0.5713631375068684	0.3245843633317744	1.
0.7990999999999999	2.5337743592072526	-0.8634116920681577	0.5337743592072526	0.3291341998031146	1.
0.8001	2.4962502877498154	-0.8663138865330509	0.4962502877498154	0.3338061934231259	1.
0.8010999999999999	2.4587832069445077	-0.8691776285662208	0.4587832069445077	0.3386061985686121	1.
0.8021	2.4213650010117824	-0.8720032970121155	0.4213650010117824	0.34354049385746566	1.
0.8030999999999999	2.3839871116485956	-0.8747912608159727	0.38398711164859556	0.34861582467605134	0.9999999999999999
0.8041	2.3466404895512345	-0.8775418793425187	0.3466404895512345	0.35383945125770827	0.9999999999999999
0.8050999999999999	2.3093155394898206	-0.8802555026808974	0.3093155394898206	0.3592192032174898	1.
0.8061	2.2720020578499485	-0.8829324719365574	0.27200205784994846	0.36476354162734437	1.
0.8070999999999999	2.234689161336255	-0.885573119510749	0.23468916133625495	0.37048162993694816	1.
0.8081	2.1973652052576345	-0.8881777693682723	0.19736520525763446	0.37638341532009734	1.
0.8090999999999999	2.1600176894709455	-0.8907467372940523	0.16001768947094552	0.3824797223698847	1.
0.8101	2.122633149627188	-0.893280331139111	0.12263314962718797	0.3887823614982539	1.
0.8110999999999999	2.0851970308166052	-0.895778851056442	0.08519703081660523	0.3953042549436018	0.9999999999999999
0.8121	2.0476935400080074	-0.8982425897272962	0.04769354000800741	0.4020595839907096	1.
0.8130999999999999	2.010105472775591	-0.9006718325783255	0.010105472775590929	0.40906396190981503	0.9999999999999999
0.8141	1.9724140086326274	-0.9030668579900382	-0.02758599136737261	0.41633463829510053	0.9999999999999999
0.8150999999999999	1.9345984677519767	-0.9054279374969603	-0.06540153224802325	0.42389074202269983	1.
0.8161	1.8966360198112118	-0.9077553359799102	-0.10336398018878823	0.43175357209008386	0.9999999999999999
0.8170999999999999	1.8585013329637423	-0.9100493118507367	-0.14149866703625769	0.43994694833553405	1.
0.8181	1.820166147223717	-0.9123101172298814	-0.17983385277628305	0.4484976377495601	1.
0.8190999999999999	1.781598751450107	-0.9145379981170817	-0.21840124854989296	0.4574358771929533	1.
0.8201	1.742763336001858	-0.9167331945555369	-0.25723666399814205	0.4667960204492491	1.
0.8210999999999999	1.7036191830673344	-0.9188959407898151	-0.2963808169326656	0.47661734760846847	1.
0.8221	1.664119642172133	-0.9210264654177966	-0.33588035782786707	0.4869450892777255	0.9999999999999999
0.8230999999999999	1.6242108170976661	-0.9231249915368988	-0.3757891829023339	0.49783173938639586	1.
0.8241	1.5838298585737727	-0.9251917368848469	-0.4161701414262273	0.5093387622222751	1.
0.8251	1.542902708239319	-0.9272269139752143	-0.45709729176068103	0.5215388482048527	1.
0.8261000000000001	1.5013410624303554	-0.9292307302279665	-0.49865893756964463	0.5345189498358182	1.
0.8271	1.4590381995821726	-0.9312033880952106	-0.5409618004178274	0.5483844540405732	1.
0.8281000000000001	1.4158631056535493	-0.9331450851823632	-0.5841368943464507	0.5632650564921357	1.
0.8291	1.371651966506596	-0.9350560143649146	-0.628348033493404	0.579323268984138	1.
0.8301000000000001	1.3261954280701933	-0.9369363639009854	-0.6738045719298067	0.5967671590246236	1.
0.8311	1.2792187348294206	-0.9387863175398327	-0.7207812651705794	0.6158702111083632	1.
0.8321000000000001	1.2303491938066484	-0.9406060546264838	-0.7696508061933516	0.6370038625016905	1.
0.8331	1.179059440274591	-0.9423957502026415	-0.8209405597254089	0.6606942372997118	1.
0.8341000000000001	1.1245601028908074	-0.9441555751040185	-0.8754398971091926	0.6877294810660897	1.
0.8351	1.0655727608552685	-0.9458856960542322	-0.9344272391447315	0.719386803453893	0.9999999999999999
0.8361000000000001	0.9997640535702889	-0.9475862757554058	-1.000235946429711	0.7579983683279528	1.
0.8371	0.9218919991831942	-0.9492574729755882	-1.0781080008168058	0.8088049750084407	0.9999999999999999
0.8381000000000001	0.8124827630129148	-0.9508994426331314	-1.1875172369870852	0.8912792896342288	1.
0.8391	0.6862282512533177	-1.0883708364165203	-1.3137717487466825	1.	1.
0.8401000000000001	0.6753895912966759	-1.1767850623064122	-1.3246104087033241	1.	1.
0.8411	0.6646144825564347	-1.2386698698395329	-1.3353855174435654	1.	1.
0.8421000000000001	0.6539023677287331	-1.2888283907460227	-1.3460976322712668	1.	1.
0.8431	0.6432526960069951	-1.3318716122944503	-1.356747303993005	1.	1.
0.8441000000000001	0.6326649229875025	-1.3699690116492502	-1.3673350770124975	1.	1.
0.8451	0.6221385105766446	-1.4043504464309655	-1.3778614894233554	1.	1.
0.8461000000000001	0.611672926899739	-1.4357945019971554	-1.388327073100261	1.	1.
0.8471	0.6012676462114664	-1.4648318689875786	-1.3987323537885334	1.	1.
0.8481000000000001	0.5909221488078129	-1.4918440189128008	-1.409077851192187	1.	1.
0.8491	0.5806359209395587	-1.517116402665784	-1.4193640790604412	1.	0.9999999999999999
0.8501000000000001	0.5704084547272199	-1.5408694496960889	-1.42959154527278	1.	1.
0.8511	0.5602392480774709	-1.563277747285325	-1.439760751922529	0.9999999999999999	1.
0.8521	0.5501278046009654	-1.5844824870796286	-1.4498721953990346	1.	0.9999999999999999
0.8531	0.5400736335315774	-1.6045998634596286	-1.4599263664684226	1.	1.
0.8541	0.5300762496469921	-1.6237269273905368	-1.4699237503530078	1.	1.
0.8551	0.5201351731906505	-1.6419457803522657	-1.4798648268093495	0.9999999999999999	1.
0.8561	0.5102499297950014	-1.659326650690688	-1.4897500702049986	1.	0.9999999999999999
0.8571	0.5004200504060484	-1.6759301968062827	-1.4995799495939517	1.	1.
0.8581	0.49064507120915885	-1.6918092626534262	-1.5093549287908412	0.9999999999999999	1.
0.8591	0.48092453355611214	-1.7070102371251803	-1.519075466443888	0.9999999999999999	1.
0.8601	0.4712579838933628	-1.7215741216288976	-1.5287420161066372	1.	1.
0.8611	0.46164497369149793	-1.7355373791340658	-1.5383550263085022	1.	1.
0.8621	0.4520850593758627	-1.748932617141055	-1.5479149406241373	1.	1.
0.8631	0.4425778022583309	-1.761789142740454	-1.5574221977416691	1.	1.
0.8641	0.4331227684702006	-1.7741334179633195	-1.5668772315297994	1.	0.9999999999999999
0.8651	0.4237195288961926	-1.7859894365448226	-1.5762804711038074	0.9999999999999999	1.
0.8661	0.4143676591095323	-1.7973790381216317	-1.5856323408904678	1.	1.
0.8671	0.4050667393080901	-1.8083221721539453	-1.59493326069191	1.	1.
0.8681	0.3958163542515618	-1.8188371211018932	-1.6041836457484382	1.	1.
0.8691	0.3866160931996744	-1.8289406903175656	-1.6133839068003257	1.	1.
0.8701	0.37746554985139125	-1.8386483705473977	-1.6225344501486088	1.	1.
0.8711	0.36836432228509797	-1.847974477741222	-1.6316356777149021	0.9999999999999999	1.
0.8721	0.3593120128997579	-1.8569322739388665	-1.6406879871002422	0.9999999999999999	1.
0.8731	0.3503082283570084	-1.865534072284254	-1.6496917716429915	1.	1.
0.8741	0.34135257952419096	-1.8737913286507344	-1.658647420475809	1.	1.
0.8751	0.3324446814182878	-1.8817147219132786	-1.6675553185817122	1.	1.
0.8761	0.3235841531507571	-1.889314224545927	-1.676415846849243	1.	0.9999999999999999
0.8771	0.314770617873243	-1.8965991649362253	-1.685229382126757	1.	1.
0.8781	0.30600370272414656	-1.9035782825768142	-1.6939962972758535	1.	1.
0.8791	0.29728303877604834	-1.9102597771062144	-1.7027169612239517	0.9999999999999999	0.9999999999999999
0.8801	0.2886082609839514	-1.916651352017098	-1.7113917390160487	1.	1.
0.8811	0.2799790081343474	-1.92276025372402	-1.7200209918656526	0.9999999999999999	1.
0.8821	0.2713949227950793	-1.9285933065782868	-1.7286050772049206	1.	0.9999999999999999
0.8831	0.26285565126598764	-1.9341569443310676	-1.7371443487340124	1.	0.9999999999999999
0.8841	0.2543608435303302	-1.9394572384737077	-1.7456391564696698	1.	1.
0.8851	0.2459101532069586	-1.9444999238237783	-1.7540898467930415	1.	1.
0.8861	0.23750323750323707	-1.9492904216745992	-1.762496762496763	0.9999999999999999	0.9999999999999999
0.8871	0.22913975716868998	-1.9538338607830728	-1.77086024283131	1.	1.
0.8881	0.2208193764493684	-1.9581350964343336	-1.7791806235506316	0.9999999999999999	1.
0.8891	0.21254176304291914	-1.9621987277907897	-1.7874582369570808	1.	0.9999999999999999
0.8901	0.20430658805434432	-1.9660291137067505	-1.7956934119456558	0.9999999999999999	1.
0.8911	0.19611352595244136	-1.9696303871672263	-1.8038864740475586	1.	1.
0.8921	0.18796225452690596	-1.9730064684900679	-1.812037745473094	0.9999999999999999	1.
0.8931	0.17985245484609458	-1.9761610774138711	-1.8201475451539055	1.	1.
0.8941	0.1717838112154269	-1.9790977441795876	-1.8282161887845731	1.	1.
0.8951	0.16375601113642071	-1.9818198197012427	-1.8362439888635793	1.	1.
0.8961	0.15576874526634651	-1.9843304849102337	-1.8442312547336535	1.	1.
0.8971	0.14782170737849365	-1.9866327593481594	-1.8521782926215065	1.	1.
0.8981	0.13991459432303377	-1.988729509074815	-1.8600854056769662	0.9999999999999999	1.
0.8991	0.1320471059884736	-1.9906234539506713	-1.8679528940115264	0.9999999999999999	1.
0.9001	0.12421894526368372	-1.9923171743467494	-1.8757810547363163	0.9999999999999999	1.
0.9011	0.11642981800049806	-1.9938131173291356	-1.8835701819995019	1.	1.
0.9021	0.10867943297687079	-1.9951136023603853	-1.8913205670231292	1.	0.9999999999999999
0.9031	0.10096750186058019	-1.9962208265556254	-1.8990324981394198	0.9999999999999999	1.
0.9041	0.09329373917347134	-1.9971368695272358	-1.9067062608265286	1.	1.
0.9051	0.08565786225623229	-1.9978636978484754	-1.9143421377437677	1.	0.9999999999999999
0.9061	0.07805959123368561	-1.9984031691632853	-1.9219404087663143	0.9999999999999999	1.
0.9071	0.07049864898059377	-1.998757035966695	-1.9295013510194061	1.	1.
0.9081	0.06297476108796782	-1.9989269490777302	-1.9370252389120322	1.	1.
0.9091	0.05548765582987002	-1.9989144608244493	-1.94451234417013	0.9999999999999999	1.
0.9101	0.048037064130699435	-1.9987210279586733	-1.9519629358693005	1.	1.
0.9111	0.040622719532959796	-1.998348014316103	-1.9593772804670402	0.9999999999999999	1.
0.9121	0.03324435816549325	-1.99779669323582	-1.9667556418345067	1.	1.
0.9131	0.02590171871217569	-1.9970682497516026	-1.9740982812878243	1.	0.9999999999999999
0.9141	0.018594542381067003	-1.9961637825660514	-1.981405457618933	1.	0.9999999999999999
0.9151	0.011322572874005607	-1.995084305817199	-1.9886774271259944	1.	1.
0.9161	0.004085556356644426	-1.993830750646039	-1.9959144436433556	1.	1.
0.9171	-0.0031167585710867446	-1.9924039665722604	-2.0031167585710867	1.	1.
0.9180999999999999	-0.010284620904089922	-1.9908047226843835	-2.01028462090409	1.	1.
0.9191	-0.017418277260797574	-1.9890337086494685	-2.0174182772607976	1.	1.
0.9200999999999999	-0.024517971911449582	-1.9870915355465784	-2.0245179719114494	0.9999999999999999	1.
0.9211	-0.03158394680598489	-1.984978736527228	-2.031583946805985	1.	0.9999999999999999
0.9220999999999999	-0.0386164416015161	-1.9826957673051442	-2.038616441601516	1.	0.9999999999999999
0.9231	-0.04561569368943576	-1.980243006476726	-2.045615693689436	1.	1.
0.9240999999999999	-0.05258193822211739	-1.9776207556727399	-2.0525819382221173	0.9999999999999999	1.
0.9251	-0.05951540813926168	-1.9748292395408438	-2.0595154081392617	1.	1.
0.9260999999999999	-0.06641633419385087	-1.9718686055576722	-2.066416334193851	1.	0.9999999999999999
0.9271	-0.07328494497775781	-1.9687389236682549	-2.073284944977758	1.	0.9999999999999999
0.9280999999999999	-0.08012146694697514	-1.9654401857496286	-2.080121466946975	1.	1.
0.9291	-0.08692612444651687	-1.9619723048944793	-2.0869261244465167	1.	1.
0.9300999999999999	-0.09369913973494545	-1.958335114509663	-2.0936991397349454	0.9999999999999999	0.9999999999999999
0.9311	-0.10044073300858342	-1.9545283672233222	-2.1004407330085835	0.9999999999999999	1.
0.9320999999999999	-0.10715112242536468	-1.950551733593199	-2.1071511224253645	1.	1.
0.9331	-0.11383052412837755	-1.9464048006074646	-2.1138305241283777	1.	1.
0.9340999999999999	-0.12047915226906247	-1.9420870699680908	-2.1204791522690627	1.	1.
0.9351	-0.12709721903010893	-1.937597956145293	-2.1270972190301087	1.	1.
0.9360999999999999	-0.1336849346480167	-1.9329367841900416	-2.133684934648017	1.	1.
0.9371	-0.14024250743537015	-1.9281027872898497	-2.14024250743537	1.	0.9999999999999999
0.9380999999999999	-0.1467701438027848	-1.9230951040511997	-2.146770143802785	1.	1.
0.9391	-0.1532680482805746	-1.9179127754897798	-2.153268048280575	1.	0.9999999999999999
0.9400999999999999	-0.15973642354010445	-1.912554741707452	-2.1597364235401044	1.	1.
0.9411	-0.16617547041487252	-1.90701983823215	-2.1661754704148724	1.	0.9999999999999999
0.9420999999999999	-0.1725853879212847	-1.9013067919940938	-2.1725853879212846	1.	0.9999999999999999
0.9431	-0.1789663732791703	-1.895414216908321	-2.17896637327917	1.	0.9999999999999999
0.9440999999999999	-0.1853186219319975	-1.889340609029936	-2.1853186219319976	1.	1.
0.9451	-0.19164232756683958	-1.8830843412442246	-2.1916423275668397	1.	1.
0.9460999999999999	-0.19793768213405052	-1.8766436574491356	-2.1979376821340506	1.	1.
0.9471	-0.20420487586669706	-1.8700166661821953	-2.204204875866697	1.	1.
0.9480999999999999	-0.21044409729970998	-1.8632013336378834	-2.21044409729971	1.	0.9999999999999999
0.9491	-0.21665553328880072	-1.856195476014444	-2.216655533288801	1.	1.
0.9501	-0.2228393690291049	-1.848996751121196	-2.222839369029105	1.	0.9999999999999999
0.9511000000000001	-0.2289957880735986	-1.84160264916813	-2.2289957880735987	1.	0.9999999999999999
0.9521	-0.23512497235125002	-1.8340104826490877	-2.23512497235125	1.	1.
0.9531000000000001	-0.24122710218494864	-1.8262173752174906	-2.241227102184949	1.	1.
0.9541	-0.24730235630918312	-1.8182202494395003	-2.247302356309183	1.	0.9999999999999999
0.9551000000000001	-0.25335091188749836	-1.8100158132928867	-2.253350911887498	1.	1.
0.9561	-0.2593729445297085	-1.8016005452607375	-2.2593729445297086	0.9999999999999999	1.
0.9571000000000001	-0.265368628308905	-1.7929706778464887	-2.265368628308905	1.	1.
0.9581	-0.27133813577821464	-1.7841221793103799	-2.2713381357782145	1.	1.
0.9591000000000001	-0.27728163798736744	-1.7750507333960748	-2.2772816379873673	1.	1.
0.9601	-0.28319930449902225	-1.7657517167793373	-2.283199304499022	1.	0.9999999999999999
0.9611000000000001	-0.28909130340490213	-1.7562201739265535	-2.289091303404902	1.	1.
0.9621	-0.2949578013417012	-1.7464507889985748	-2.294957801341701	1.	1.
0.9631000000000001	-0.30079896350680296	-1.7364378543723213	-2.300798963506803	0.9999999999999999	1.
0.9641	-0.3066149536737777	-1.7261752352770054	-2.306614953673778	1.	0.9999999999999999
0.9651000000000001	-0.3124059342076984	-1.7156563299500627	-2.3124059342076984	0.9999999999999999	1.
0.9661	-0.3181720660802408	-1.7048740246066094	-2.318172066080241	0.9999999999999999	0.9999999999999999
0.9671000000000001	-0.323913508884608	-1.6938206423798794	-2.323913508884608	1.	1.
0.9681	-0.3296304208502459	-1.6824878852228027	-2.329630420850246	1.	1.
0.9691000000000001	-0.33532295885738744	-1.670866767553651	-2.3353229588573874	1.	1.
0.9701	-0.34099127845139354	-1.6589475401711558	-2.3409912784513933	1.	1.
0.9711000000000001	-0.34663553385693135	-1.64671960264155	-2.346635533856931	0.9999999999999999	1.
0.9721	-0.35225587799195096	-1.6341714019529388	-2.352255877991951	1.	0.9999999999999999
0.9731000000000001	-0.3578524624815058	-1.6212903147146602	-2.357852462481506	1.	0.9999999999999999
0.9741	-0.3634254376713778	-1.6080625095163277	-2.3634254376713777	1.	1.
0.9751000000000001	-0.36897495264155034	-1.5944727852041338	-2.3689749526415502	1.	1.
0.9761	-0.37450115521949223	-1.5805043797145637	-2.3745011552194923	1.	1.
0.9771000000000001	-0.3800041919932939	-1.5661387426335542	-2.3800041919932937	1.	1.
0.9781	-0.38548420832461866	-1.551355262689908	-2.385484208324619	1.	0.9999999999999999
0.9791000000000001	-0.39094134836151206	-1.5361309387532676	-2.390941348361512	1.	0.9999999999999999
0.9801	-0.39637575505103145	-1.5204399793100882	-2.3963757550510314	1.	1.
0.9811	-0.4017875701517359	-1.5042533104198483	-2.4017875701517357	1.	1.
0.9821	-0.40717693424600737	-1.487537965181748	-2.4071769342460074	0.9999999999999999	1.
0.9831	-0.41254398675222537	-1.470256317803019	-2.412543986752225	1.	1.
0.9841	-0.4178888659367904	-1.4523651109362203	-2.4178888659367903	0.9999999999999999	0.9999999999999999
0.9851	-0.4232117089259949	-1.4338142036014032	-2.423211708925995	1.	0.9999999999999999
0.9861	-0.4285126517177539	-1.4145449346971735	-2.428512651717754	1.	1.
0.9871	-0.4337918291931845	-1.3944879469801315	-2.4337918291931846	1.	0.9999999999999999
0.9881	-0.439049375128048	-1.373560236429106	-2.439049375128048	1.	1.
0.9891	-0.44428542220404843	-1.3516610602144135	-2.4442854222040484	1.	1.
0.9901	-0.4495001020199964	-1.3286661114892893	-2.4495001020199965	1.	0.9999999999999999
0.9911	-0.45469354510283094	-1.304418968031907	-2.454693545102831	1.	1.
0.9921	-0.4598658809185128	-1.2787180694579854	-2.459865880918513	1.	0.9999999999999999
0.9931	-0.46501723788278254	-1.2512959790360028	-2.4650172378827824	1.	1.
0.9941	-0.47014774337178755	-1.221784470834204	-2.4701477433717876	1.	1.
0.9951	-0.47525752373257957	-1.1896514097248119	-2.4752575237325796	1.	1.
0.9961	-0.4803467042934896	-1.1540752396198763	-2.4803467042934897	1.	0.9999999999999999
0.9971	-0.4854154093743719	-1.1136594475771953	-2.485415409374372	1.	1.
0.9981	-0.49046376229672795	-1.0656320692633838	-2.490463762296728	1.	1.
0.9991	-0.4954918853937091	-1.002529867087482	-2.495491885393709	1.	0.9999999999999999
1.0001	-0.45576959888036994	-0.8657365361355617	-2.45576959888037	1.0457302011596221	1.
1.0011	-0.35683871649553967	-0.8628266048285717	-2.3568387164955396	1.1596371366275913	1.
1.0021	-0.3046617055961035	-0.8598777529393354	-2.3046617055961036	1.226750463294556	1.
1.0030999999999999	-0.264876904980475	-0.8568895786505991	-2.264876904980475	1.28143207931688	1.
1.0041	-0.23165716821777504	-0.8538616691244553	-2.231657168217775	1.3295093661999997	1.
1.0051	-0.20265942618949606	-0.8507936001169731	-2.202659426189496	1.3733256262753644	1.
1.0061	-0.17666236367534538	-0.8476849355745333	-2.1766623636753453	1.414102406132993	1.
1.0070999999999999	-0.15293413817579593	-0.8445352272108023	-2.152934138175796	1.452571777817104	1.
1.0081	-0.13099553065205793	-0.8413440140632135	-2.130995530652058	1.4892131881040929	1.
1.0091	-0.11051272160959413	-0.8381108220277317	-2.1105127216095942	1.5243606824367644	1.
1.0101	-0.09124229323757838	-0.8348351633705906	-2.0912422932375785	1.558257902802414	1.
1.0110999999999999	-0.07300037831883677	-0.8315165362156073	-2.0730003783188367	1.591088938840231	1.
1.0121	-0.05564414279280794	-0.8281544240055718	-2.055644142792808	1.6229968452954564	0.9999999999999999
1.0131000000000001	-0.03906006495651171	-0.8247482949360976	-2.039060064956512	1.6540953628353436	0.9999999999999999
1.0141	-0.023156191636022228	-0.8212976013601895	-2.0231561916360223	1.6844766618944198	1.
1.0151	-0.007856837614460765	-0.8178017791616753	-2.0078568376144608	1.7142166432630377	1.
1.0161	0.006901152025447832	-0.8142602470954853	-1.9930988479745522	1.7433786757611587	1.
1.0171000000000001	0.02117110511256115	-0.8106724060926213	-1.9788288948874388	1.772016299465686	1.
1.0181	0.03499852066219222	-0.8070376385274733	-1.9650014793378077	1.8001752240013165	1.
1.0191	0.048422574475062374	-0.8033553074449694	-1.9515774255249376	1.8278948341552774	0.9999999999999999
1.0201	0.06147727271663317	-0.7996247557448435	-1.9385227272833667	1.8552093434722579	0.9999999999999999
1.0211000000000001	0.07419234902615912	-0.7958453053200728	-1.9258076509738409	1.8821486913788765	1.
1.0221	0.08659397150364478	-0.7920162561462994	-1.9134060284963552	1.9087392501858897	1.
1.0231	0.09870530655593623	-0.7881368853187886	-1.9012946934440638	1.9350043889493589	1.
1.0241	0.11054697345813114	-0.7842064460331861	-1.8894530265418688	1.9609649280469506	0.9999999999999999
1.0251000000000001	0.12213741441732584	-0.7802241665060113	-1.8778625855826743	1.9866395092564062	1.
1.0261	0.13349319854820846	-0.7761892488304645	-1.8665068014517916	2.0120448997457	0.9999999999999999
1.0271	0.14462927361326622	-0.7721008677627564	-1.8553707263867338	2.037196243827646	1.
1.0281	0.15555917607698144	-0.767958169433727	-1.8444408239230186	2.062107273028317	1.
1.0291000000000001	0.16629520759649546	-0.7637602699800505	-1.8337047924035046	2.0867904825917725	0.9999999999999999
1.0301	0.17684858426626893	-0.7595062540887999	-1.8231514157337312	2.1112572807386334	0.9999999999999999
1.0311	0.1872295635766293	-0.7551951734485605	-1.8127704364233708	2.135518115638387	1.
1.0321	0.1974475530141741	-0.7508260450996627	-1.8025524469858258	2.1595825840233838	1.
1.0331000000000001	0.20751120344005441	-0.746397849675359	-1.7924887965599456	2.1834595245805555	1.
1.0341	0.21742848976876772	-0.7419095295249956	-1.7825715102312323	2.207157098643511	1.
1.0351	0.22720678099102615	-0.7373599867093423	-1.772793219008974	2.2306828602285513	1.
1.0361	0.23685290120713365	-0.732748080857262	-1.7631470987928664	2.2540438170810386	0.9999999999999999
1.0371000000000001	0.24637318303822464	-0.7280726268717977	-1.7536268169617752	2.277246484099482	1.
1.0381	0.25577351454386943	-0.7233323924725068	-1.7442264854561307	2.300296930265855	1.
1.0391	0.26505938058252443	-0.7185260955595151	-1.7349406194174755	2.323200820018621	1.
1.0401	0.2742358993960024	-0.7136524013831947	-1.7257641006039977	2.3459634498496227	1.
1.0411000000000001	0.28330785507281364	-0.7087099195016251	-1.7166921449271864	2.3685897807797094	1.
1.0421	0.2922797264418674	-0.7036972005060134	-1.7077202735581327	2.3910844672645943	1.
1.0431	0.30115571286300563	-0.6986127324920448	-1.6988442871369944	2.4134518829974185	1.
1.0441	0.3099397573106045	-0.6934549372525949	-1.6900602426893956	2.435696144004228	0.9999999999999999
1.0451000000000001	0.31863556708815544	-0.688222166164386	-1.6813644329118445	2.457821129370308	1.
1.0461	0.32724663246310237	-0.6829126957378961	-1.6727533675368975	2.4798304998866523	0.9999999999999999
1.0471	0.33577624347042767	-0.677524722796151	-1.6642237565295723	2.501727714865053	1.
1.0481	0.3442275050992231	-0.6720563592437766	-1.6557724949007768	2.5235160473360416	1.
1.0491000000000001	0.352603351047543	-0.6665056263828532	-1.647396648952457	2.5451985978149825	1.
1.0501	0.3609065562063205	-0.6608704487265264	-1.6390934437936795	2.566778306797123	1.
1.0511	0.3691397480122483	-0.6551486472549579	-1.6308602519877518	2.5882579661214837	1.
1.0521	0.37730541679172647	-0.649337932050793	-1.6226945832082735	2.609640229325689	0.9999999999999999
1.0531000000000001	0.3854059252027534	-0.6434358942427749	-1.6145940747972465	2.630927621098615	1.
1.0541	0.39344351686854384	-0.6374399971762051	-1.606556483131456	2.652122545924672	1.
1.0551	0.40142032428536534	-0.6313475667174155	-1.5985796757146347	2.673227296002173	1.
1.0561	0.4093383760773462	-0.6251557805859275	-1.5906616239226539	2.6942440585085645	1.
1.0571000000000002	0.41719960366257247	-0.6188616565921657	-1.5828003963374275	2.715174922276827	1.
1.0581	0.42500584738747393	-0.6124620396400093	-1.574994152612526	2.7360218839400634	1.
1.0591	0.4327588621800768	-0.6059535873315721	-1.5672411378199231	2.75678685359485	1.
1.0601	0.44046032276714847	-0.5993327539856305	-1.5595396772328516	2.777471660028353	0.9999999999999999
1.0611000000000002	0.448111828495379	-0.5925957728502621	-1.551888171504621	2.7980780555493827	0.9999999999999999
1.0621	0.45571490779246693	-0.5857386362534064	-1.544285092207533	2.818607720459253	0.9999999999999999
1.0631	0.463271022300202	-0.5787570733909015	-1.536728977699798	2.839062267194537	1.
1.0641	0.47078157070832105	-0.5716465253983448	-1.5292184292916788	2.859443244170474	1.
1.0651000000000002	0.4782478923149989	-0.5644021172887285	-1.5217521076850011	2.879752139350924	1.
1.0661	0.4856712703372456	-0.5570186262594817	-1.5143287296627543	2.8999903835681247	1.
1.0671	0.4930529349921732	-0.5494904457768137	-1.506947065007827	2.9201593536132275	1.
1.0681	0.5003940663680606	-0.5418115447275006	-1.4996059336319394	2.9402603751165213	1.
1.0691000000000002	0.5076957971023333	-0.5339754207826419	-1.4923042028976667	2.9602947252344745	1.
1.0701	0.5149592148819713	-0.5259750469366398	-1.4850407851180287	2.980263635159117	1.
1.0711	0.5221853647803945	-0.5178028099576144	-1.4778146352196055	3.000168292463812	1.
1.0721	0.5293752514435851	-0.5094504391989472	-1.470624748556415	3.020009843298157	1.
1.0731000000000002	0.5365298411370621	-0.5009089238574208	-1.463470158862938	3.0397893944436425	1.
1.0741	0.5436500636642927	-0.49216841629669844	-1.4563499363357073	3.0595080152406746	1.
1.0751	0.5507368141661674	-0.48321811845170015	-1.4492631858338325	3.079166739396562	1.
1.0761	0.5577909548103406	-0.4740461475426209	-1.4422090451896594	3.098766566683281	0.9999999999999999
1.0771	0.5648133163784853	-0.4646393762909049	-1.4351866836215148	3.118308464533051	1.
1.0781	0.5718046997588407	-0.4549832414496167	-1.4281953002411591	3.1377933695391573	0.9999999999999999
1.0791	0.5787658773507662	-0.44506151260247295	-1.4212341226492338	3.1572221888686385	1.
1.0800999999999998	0.5856975943875308	-0.43485601065180457	-1.4143024056124691	3.1765958015931828	1.
1.0811	0.5926005701829915	-0.42434626191354796	-1.4073994298170085	3.19591505994379	0.9999999999999999
1.0821	0.5994754993073949	-0.4135090688243732	-1.400524500692605	3.2151807904944776	0.9999999999999999
1.0831	0.6063230526971211	-0.40231797126154	-1.393676947302879	3.2343937952798676	1.
1.0840999999999998	0.6131438787027934	-0.39074256230925547	-1.3868561212972066	3.253554852851054	1.
1.0851	0.6199386040798285	-0.3787476072531696	-1.3800613959201715	3.272664719273812	0.9999999999999999
1.0861	0.6267078349252113	-0.36629189180215316	-1.3732921650747887	3.291724129072969	1.
1.0871	0.6334521575639774	-0.3533266901891243	-1.3665478424360225	3.310733796126403	0.9999999999999999
1.0880999999999998	0.6401721393886252	-0.3397936874045812	-1.3598278606113747	3.3296944145119025	0.9999999999999999
1.0891	0.646868329654428	-0.3256220969160434	-1.353131670345572	3.348606659309835	1.
1.0901	0.6535412602334219	-0.3107245564804947	-1.3464587397665781	3.3674711873644174	1.
1.0911	0.6601914463296319	-0.29499110156071007	-1.339808553670368	3.3862886380061674	1.
1.0920999999999998	0.6668193871579096	-0.27827998490729144	-1.3331806128420904	3.405059633737878	1.
1.0931	0.6734255665885855	-0.2604030529774972	-1.3265744334114145	3.423784780886343	1.
1.0941	0.6800104537599949	-0.24110111986467442	-1.319989546240005	3.4424646702218715	0.9999999999999999
1.0951	0.6865745036607892	-0.21999943181745102	-1.3134254963392107	3.461099877547531	1.
1.0960999999999999	0.6931181576838106	-0.19651908304284949	-1.3068818423161894	3.4796909642598868	1.
1.0971	0.6996418441531745	-0.16967542544517508	-1.3003581558468253	3.4982384778828677	0.9999999999999999
1.0981	0.7061459788261147	-0.13751272668375134	-1.2938540211738854	3.5167429525763256	0.9999999999999999
1.0991	0.7126309653710334	-0.09476154283252881	-1.2873690346289666	3.5352049096207407	1.
1.1000999999999999	0.750723925024801	-1.6086097386376152e-16	-1.249276074975199	3.5536248578794236	0.9688732707982988
1.1011	0.830570048043164	-1.7028468151546597e-16	-1.169429951956836	3.5720032942394138	0.9004750029754872
1.1021	0.8772685691441366	-1.7565338871166246e-16	-1.1227314308558634	3.5903407040323168	0.8652063318654253
1.1031	0.9151362214395211	-1.7994494829746133e-16	-1.0848637785604789	3.6086375614361583	0.8387508840191867
1.1040999999999999	0.9483016690879973	-1.8366489016762527e-16	-1.0516983309120027	3.626894329859288	0.8169803449295422
1.1051	0.9784268802487214	-1.8701666344465022e-16	-1.0215731197512787	3.645111462307278	0.7982330864379967
1.1061	1.00637918533559	-1.9010640447326562e-16	-0.9936208146644101	3.6632894017337367	0.781642108825137
1.1071	1.0326789852695677	-1.9299776518756027e-16	-0.9673210147304323	3.6814285813759033	0.7666873328877541
1.1080999999999999	1.0576675242989175	-1.9573245927854127e-16	-0.9423324757010825	3.699529425075801	0.753027827433683
1.1091	1.0815828708916406	-1.9833956709597622e-16	-0.9184171291083594	3.7175923475876886	0.7404258286907934
1.1101	1.1045989049746658	-2.0084031013749796e-16	-0.8954010950253342	3.735617754872517	0.7287077533562998
1.1111	1.1268471962162208	-2.0325073029779284e-16	-0.8731528037837792	3.753606044380085	0.7177423205906353
1.1120999999999999	1.1484301409133661	-2.0558329860852174e-16	-0.8515698590866339	3.771557605319479	0.7074274153945135
1.1131	1.1694292804189974	-2.0784793388972318e-16	-0.8305707195810026	3.7894728189183864	0.6976817704354511
1.1141	1.1899107992858913	-2.1005267601874216e-16	-0.8100892007141087	3.8073520586718392	0.6884394681467346
1.1151	1.2099292902581995	-2.122041469516332e-16	-0.7900707097418005	3.8251956905809217	0.6796461759689579
1.1160999999999999	1.2295304102620663	-2.1430787593345392e-16	-0.7704695897379337	3.8430040733819237	0.6712564905829311
1.1171	1.2487528021610332	-2.1636853479289322e-16	-0.7512471978389668	3.8607775587663777	0.6632320163687527
1.1181	1.2676295160050102	-2.1839011194464729e-16	-0.7323704839949898	3.878516491592436	0.6555399443627035
1.1191	1.286189080369835	-2.2037604354225848e-16	-0.713810919630165	3.8962212100880205	0.6481519811153744
1.1200999999999999	1.3044563236058893	-2.2232931400555936e-16	-0.6955436763941107	3.913892046046101	0.6410435276329229
1.1211	1.3224530128200094	-2.2425253422870543e-16	-0.6775469871799906	3.9315293250124754	0.6341930405775877
1.1221	1.3401983576985108	-2.261480032377561e-16	-0.6598016423014892	3.9491333664663943	0.6275815286199957
1.1231	1.35770941253672	-2.2801775738380396e-16	-0.64229058746328	3.9667044839943997	0.6211921505782056
1.1240999999999999	1.375001400525194	-2.298636100168765e-16	-0.624998599474806	3.9842429854576427	0.6150098912936093
1.1251	1.3920879779048594	-2.3168718379741225e-16	-0.6079120220951406	4.001749173152984	0.6090212976317423
1.1261	1.4089814510751923	-2.334899372475882e-16	-0.5910185489248077	4.019223343968156	0.6032142615241712
1.1271	1.425692956503548	-2.352731867484769e-16	-0.5743070434964519	4.036665789531282	0.5975778402036226
1.1280999999999999	1.4422326109372734	-2.3703812490165847e-16	-0.5577673890627266	4.0540767963549715	0.59210210613096
1.1291	1.4586096376960005	-2.387858359627574e-16	-0.5413903623039995	4.071456645975219	0.5867780208368393
1.1301	1.4748324735389398	-2.405173088973035e-16	-0.5251675264610602	4.088805615085357	0.581597328183458
1.1311	1.4909088596370235	-2.422334484911483e-16	-0.5090911403629765	4.106123975665283	0.5765524635167713
1.1320999999999999	1.5068459194461292	-2.439350848578262e-16	-0.4931540805538708	4.123411995106142	0.5716364759131376
1.1331	1.5226502257144459	-2.456229816162838e-16	-0.47734977428555414	4.140669936330664	0.5668429612875169
1.1341	1.5383278584208213	-2.472978429589833e-16	-0.4616721415791787	4.157898057909331	0.5621660045665703
1.1351	1.5538844551001385	-2.4896031978865036e-16	-0.4461155448998615	4.1750966141725785	0.5576001294708022
1.1360999999999999	1.5693252547433834	-2.506110150690727e-16	-0.43067474525661664	4.1922658553191905	0.5531402547182367
1.1371	1.5846551362472023	-2.522504885092908e-16	-0.41534486375279767	4.209406027520987	0.5487816556749763
1.1381000000000001	1.5998786522177424	-2.538792606797005e-16	-0.4001213477822576	4.226517373024038	0.5445199306480113
1.1391	1.615000058796841	-2.5549781664184877e-16	-0.38499994120315906	4.2436001302465	0.5403509711523649
1.1401	1.6300233420680055	-2.5710660916015533e-16	-0.3699766579319945	4.260654533873232	0.536270935595258
1.1411	1.6449522415096116	-2.587060615527725e-16	-0.3550477584903884	4.277680814947288	0.532276225909988
1.1421000000000001	1.6597902708891292	-2.602965702297804e-16	-0.3402097291108708	4.294679200958443	0.5283634667458427
1.1431	1.674540736931601	-2.618785069594969e-16	-0.325459263068399	4.311649915928867	0.5245294868809527
1.1441	1.6892067560454953	-2.6345222089754766e-16	-0.3107932439545047	4.328593180496043	0.520771302575063
1.1451	1.7037912693474624	-2.6501804040824826e-16	-0.2962087306525376	4.345509211993058	0.5170861026207917
1.1461000000000001	1.7182970561928497	-2.665762747036072e-16	-0.28170294380715033	4.36239822452632	0.5134712348866329
1.1471	1.7327267463897509	-2.6812721532169525e-16	-0.2672732536102491	4.379260429050882	0.5099241941740342
1.1481	1.7470828312498878	-2.6967113746313317e-16	-0.25291716875011216	4.396096033443408	0.5064426112353346
1.1491	1.7613676736089565	-2.7120830120191916e-16	-0.23863232639104348	4.412905242572858	0.5030242428200099
1.1501000000000001	1.77558351693159	-2.727389525846761e-16	-0.2244164830684101	4.429688258369021	0.49966696263416843
1.1511	1.7897324936011847	-2.7426332463057667e-16	-0.2102675063988153	4.446445279888952	0.49636875311313944
1.1521	1.8038166324821023	-2.757816382426427e-16	-0.19618336751789767	4.46317650338142	0.49312769791971306
1.1531	1.8178378658308547	-2.7729410303978544e-16	-0.18216213416914528	4.4798821223493785	0.48994197509148313
1.1541000000000001	1.8317980356235632	-2.7880091811780637e-16	-0.16820196437643675	4.496562327610593	0.48680985077008904
1.1551	1.8456988993589052	-2.8030227274659646e-16	-0.1543011006410948	4.513217307356468	0.4837296734532169
1.1561	1.8595421353887733	-2.8179834700991224e-16	-0.14045786461122667	4.529847247209149	0.4806998687171906
1.1571	1.8733293478228323	-2.832893123933695e-16	-0.12667065217716766	4.546452330276946	0.47771893436401985
1.1581000000000001	1.88706207104794	-2.847753323256581e-16	-0.11293792895206001	4.563032737208127	0.47478543595201134
1.1591	1.9007417738988137	-2.8625656267741784e-16	-0.09925822610118629	4.5795886462432	0.4718980026736217
1.1601	1.9143698635123243	-2.877331522217287e-16	-0.0856301364876757	4.596120233265669	0.4690553235482236
1.1611	1.927947688894285	-2.892052430597376e-16	-0.07205231110571497	4.6126276718513575	0.466256143900952
1.1621000000000001	1.9414765442245747	-2.90672971014574e-16	-0.05852345577542528	4.6291111333163135	0.46349926210185616
1.1631	1.9549576719237294	-2.9213646599637466e-16	-0.04504232807627062	4.645570786763402	0.460783526542281
1.1641	1.968392265501734	-2.9359585234094684e-16	-0.03160773449826593	4.662006799127587	0.4581078328277794
1.1651	1.981781472207648	-2.9505124912433975e-16	-0.01821852779235189	4.678419335219937	0.45547112116895816
1.1661000000000001	1.9951263954968708	-2.9650277045537216e-16	-0.004873604503129236	4.694808557770453	0.45287237395350854
1.1671	2.0084280973311803	-2.9795052574796053e-16	0.008428097331180329	4.7111746274696795	0.4503106134843235
1.1681	2.021687600325234	-2.9939461997491257e-16	0.02168760032523398	4.72751770300925	0.4477848998700653
1.1691	2.0349058897518653	-3.0083515390468947e-16	0.03490588975186526	4.743837941121277	0.4452943290558542
1.1701000000000001	2.0480839154174175	-3.022722243225036e-16	0.04808391541741752	4.760135496616704	0.4428380309828993
1.1711	2.061222593417287	-3.0370592423698874e-16	0.0612225934172872	4.776410522422653	0.440415167866935
1.1721	2.074322807780916	-3.051363430735666e-16	0.07432280778091593	4.792663169618768	0.4380249325862518
1.1731	2.0873854120146236	-3.065635668555296e-16	0.08738541201462358	4.8088935874726015	0.4356665471709465
1.1741000000000001	2.10041123054997	-3.0798767837377357e-16	0.10041123054997003	4.825101923474071	0.43333926138575335
1.1751	2.113401060104637	-3.0940875734602955e-16	0.11340106010463691	4.8412883233690405	0.43104235139949243
1.1761	2.126355670962221	-3.1082688056636987e-16	0.1263556709622211	4.857452931192011	0.42877511853477357
1.1771	2.1392758081767616	-3.1224212204569583e-16	0.13927580817676155	4.8735958892980005	0.4265368880921437
1.1781000000000001	2.1521621927073706	-3.1365455314385727e-16	0.15216219270737064	4.8897173383935755	0.4243270082433476
1.1791	2.165015522487884	-3.1506424269400033e-16	0.16501552248788398	4.905817417567118	0.4221448489888186
1.1801	2.17783647343603	-3.1647125711968775e-16	0.17783647343603004	4.921896264318346	0.4199898011749193
1.1811	2.190625700406239	-3.1787566054529176e-16	0.19062570040623905	4.937954014587066	0.4178612755668195
1.1821000000000002	2.203383838089916	-3.1927751490012157e-16	0.20338383808991578	4.953990802781216	0.4157587019732214
1.1831	2.2161115018666995	-3.20676880016711e-16	0.21611150186669947	4.970006761804225	0.4136815284194447
1.1841	2.228809288609926	-3.2207381372365676e-16	0.22880928860992622	4.986002023081712	0.41162922036566085
1.1851	2.2414777774492722	-3.234683719333646e-16	0.24147777744927224	5.00197671658751	0.40960125996731356
1.1861000000000002	2.2541175304933407	-3.248606087250398e-16	0.25411753049334074	5.017930970869058	0.4075971453749871
1.1871	2.266729093514763	-3.262505764232294e-16	0.2667290935147628	5.0338649130721995	0.40561639007118877
1.1881	2.2793129966001486	-3.2763832567219956e-16	0.27931299660014863	5.049778668965385	0.4036585222417077
1.1891	2.291869754767069	-3.2902390550641074e-16	0.291869754767069	5.065672362963285	0.40172308417938274
1.1901000000000002	2.3043998685501084	-3.3040736341733534e-16	0.30439986855010837	5.081546118149847	0.39980963171826867
1.1911	2.316903824557875	-3.31788745416846e-16	0.3169038245578748	5.097400056300801	0.3979177336963333
1.1921	2.3293820960027047	-3.331680960973825e-16	0.32938209600270474	5.113234297905691	0.3960469714449588
1.1931	2.3418351432046745	-3.3454545868909216e-16	0.34183514320467445	5.129048962189311	0.3941969383036377
1.1941000000000002	2.3542634140714442	-3.3592087511412607e-16	0.35426341407144424	5.14484416713271	0.39236723915836774
1.1951	2.366667344555346	-3.372943860382601e-16	0.3666673445553461	5.160620029493679	0.39055749000235046
1.1961	2.3790473590890175	-3.3866603091999854e-16	0.37904735908901754	5.176376664826801	0.3887673175176996
1.1971	2.3914038710007954	-3.4003584805730425e-16	0.39140387100079543	5.192114187503022	0.38699635867695004
1.1981000000000002	2.4037372829110137	-3.4140387463209285e-16	0.40373728291101374	5.207832710728776	0.3852442603632405
1.1991	2.416047987110293	-3.4277014675262146e-16	0.4160479871102929	5.223532346564694	0.38351067900811214
1.2001	2.428336365920792	-3.441346994938871e-16	0.42833636592079216	5.239213205943912	0.38179528024594467
1.2011	2.4406027920413536	-3.4549756693614686e-16	0.44060279204135355	5.254875398689934	0.38009773858410967
1.2021000000000002	2.4528476288774193	-3.4685878220166454e-16	0.45284762887741925	5.270519033534124	0.3784177370879798
1.2031	2.465071230856544	-3.4821837748978145e-16	0.4650712308565441	5.286144218132806	0.37675496707998773
1.2041	2.477273943730264	-3.4957638411040226e-16	0.477273943730264	5.301751059084021	0.3751091278519811
1.2050999999999998	2.489456104863015	-3.5093283251597936e-16	0.48945610486301483	5.317339661943866	0.3734799263901696
1.2061	2.5016180435088136	-3.522877523320785e-16	0.5016180435088136	5.332910131242534	0.37186707711199596
1.2071	2.5137600810762923	-3.536411723865984e-16	0.5137600810762923	5.3484625704999695	0.3702703016143127
1.2081	2.5258825313827216	-3.5499312073771743e-16	0.5258825313827216	5.36399708224121	0.36868932843227636
1.2090999999999998	2.537985700897549	-3.5634362470063175e-16	0.5379857008975488	5.379513768011419	0.3671238928084128
1.2101	2.5500698889759894	-3.5769271087314685e-16	0.5500698889759894	5.395012728390574	0.36557373647133656
1.2111	2.5621353880831452	-3.590404051601805e-16	0.5621353880831452	5.4104940630078415	0.36403860742363964
1.2121	2.5741824840091594	-3.6038673279723576e-16	0.5741824840091594	5.425957870555681	0.36251825973848856
1.2130999999999998	2.5862114560758087	-3.617317183728922e-16	0.5862114560758087	5.4414042488036545	0.36101245336450277
1.2141	2.5982225773349485	-3.6307538585036427e-16	0.5982225773349485	5.456833294611927	0.3595209539385087
1.2151	2.610216114759209	-3.6441775858817423e-16	0.6102161147592091	5.472245103944494	0.35804353260578553
1.2161	2.6221923294253178	-3.657588593599823e-16	0.6221923294253178	5.487639771882172	0.35657996584744167
1.2170999999999998	2.634151476690393	-3.6709871037361673e-16	0.6341514766903931	5.50301739263529	0.35513003531458104
1.2181	2.646093806361515	-3.684373332893383e-16	0.6460938063615149	5.51837805955615	0.3536935276689407
1.2191	2.658019562858903	-3.6977474923737816e-16	0.658019562858903	5.533721865151204	0.35227023442969324
1.2201	2.6699289853729966	-3.711109788347848e-16	0.6699289853729966	5.5490489010930295	0.35085995182612706
1.2210999999999999	2.681822308015721	-3.724460422016113e-16	0.6818223080157209	5.564359258232048	0.3494624806559324
1.2221	2.6936997599661665	-3.7377995897647165e-16	0.6936997599661665	5.579653026608013	0.34807762614883936
1.2231	2.7055615656109615	-3.7511274833149755e-16	0.7055615656109615	5.5949302954612605	0.3467051978353632
1.2241	2.717407944679578	-3.764444289867239e-16	0.7174079446795778	5.6101911532437665	0.3453450094204236
1.2250999999999999	2.729239112374775	-3.7777501922392757e-16	0.729239112374775	5.625435687629973	0.3439968786616245
1.2261	2.7410552794983953	-3.7910453689994335e-16	0.7410552794983953	5.64066398552741	0.3426606272519855
1.2271	2.7528566525727185	-3.804329994594818e-16	0.7528566525727185	5.655876133087105	0.34133608070692995
1.2281	2.7646434339575663	-3.8176042394747145e-16	0.7646434339575663	5.671072215713801	0.3400230682553421
1.2290999999999999	2.776415821963345	-3.8308682702094667e-16	0.776415821963345	5.686252318076002	0.3387214227345172
1.2301	2.788174010960176	-3.844122249604984e-16	0.788174010960176	5.701416524115776	0.33743098048883985
1.2311	2.7999181914832914	-3.8573663368130934e-16	0.7999181914832914	5.716564917058425	0.33615158127202804
1.2321	2.8116485503348545	-3.8706006874379123e-16	0.8116485503348545	5.731697579421948	0.33488306815279417
1.2330999999999999	2.8233652706823626	-3.88382545363842e-16	0.8233652706823626	5.746814593026341	0.333625287423776
1.2341	2.835068532153728	-3.897040784227356e-16	0.8350685321537279	5.7619160390027115	0.33237808851360645
1.2351	2.846758510929222	-3.910246824766632e-16	0.8467585109292219	5.777001997802236	0.3311413239019878
1.2361	2.858435379830381	-3.9234437176594055e-16	0.858435379830381	5.79207254920494	0.3299148490376478
1.2370999999999999	2.8700993084060187	-3.9366316022389415e-16	0.8700993084060187	5.8071277723283545	0.3286985222590597
1.2381	2.8817504630154245	-3.9498106148543905e-16	0.8817504630154245	5.822167745635966	0.3274922047178161
1.2391	2.8933890069088823	-3.962980888953613e-16	0.8933890069088823	5.8371925469455395	0.3262957603045483
1.2401	2.9050151003056275	-3.976142555163192e-16	0.9050151003056275	5.852202253437301	0.325109055577288
1.2410999999999999	2.9166289004693113	-3.9892957413657245e-16	0.9166289004693113	5.867196941661961	0.3239319596921767
1.2421	2.9282305617810955	-4.0024405727745083e-16	0.9282305617810955	5.8821766875486	0.3227643443364296
1.2431	2.9398202358104344	-4.0155771720057135e-16	0.9398202358104344	5.897141566412402	0.32160608366346616
1.2441	2.9513980713836787	-4.028705659148173e-16	0.9513980713836787	5.912091652962275	0.3204570542301212
1.2450999999999999	2.9629642146505537	-4.0418261518308714e-16	0.9629642146505537	5.927027021308328	0.3193171349358579
1.2461	2.9745188091485866	-4.054938765288194e-16	0.9745188091485866	5.941947744969216	0.31818620696390576
1.2471	2.9860619958655725	-4.068043612423059e-16	0.9860619958655725	5.956853896879344	0.31706415372425106
1.2481	2.997593913300156	-4.0811408038680063e-16	0.9975939133001561	5.971745549395985	0.31595086079840695
1.2490999999999999	3.0091146975205927	-4.094230448044321e-16	1.0091146975205927	5.986622774306239	0.3148462158858981
1.2501	3.020624482221746	-4.107312651219258e-16	1.0206244822217458	6.001485642833896	0.3137501087523968
1.2511	3.03212339878039	-4.1203875175614357e-16	1.03212339878039	6.016334225646166	0.3126624311794483
1.2521	3.04361157630889	-4.133455149194491e-16	1.0436115763088898	6.031168592860305	0.3115830769157261
1.2530999999999999	3.0550891417073216	-4.1465156462490656e-16	1.0550891417073216	6.045988814050135	0.31051194162976054
1.2541	3.066556219714046	-4.159569106913127e-16	1.066556219714046	6.060794958252454	0.3094489228640911
1.2551	3.07801293295484	-4.1726156274807567e-16	1.0780129329548398	6.075587093973306	0.3083939199907868
1.2561	3.0894594019906103	-4.1856553023994213e-16	1.0894594019906103	6.090365289194209	0.30734683416828656
1.2570999999999999	3.100895745363755	-4.198688224315807e-16	1.1008957453637551	6.105129611378234	0.30630756829951317
1.2581	3.1123220796431985	-4.2117144841202407e-16	1.1123220796431985	6.119880127475989	0.3052760269912151
1.2591	3.1237385194681493	-4.224734170989762e-16	1.1237385194681493	6.134616903931533	0.30425211651449446
1.2601	3.1351451775906574	-4.2377473724299194e-16	1.1351451775906574	6.149340006688144	0.30323574476647586
1.2610999999999999	3.1465421649169665	-4.2507541743152917e-16	1.1465421649169665	6.164049501194063	0.30222682123308026
1.2621	3.157929590547729	-4.2637546609288146e-16	1.1579295905477291	6.1787454524080845	0.30122525695286356
1.2631000000000001	3.1693075618171087	-4.2767489149999304e-16	1.1693075618171087	6.193427924805088	0.30023096448188447
1.2641	3.18067618433082	-4.2897370177416254e-16	1.18067618433082	6.20809698238146	0.29924385785956487
1.2651	3.192035562003141	-4.302719048886387e-16	1.192035562003141	6.22275268866047	0.2982638525755097
1.2661	3.203385797092913	-4.315695086721098e-16	1.203385797092913	6.237395106697524	0.297290865537255
1.2671000000000001	3.214726990238573	-4.3286652081209257e-16	1.2147269902385731	6.252024299085335	0.2963248150389118
1.2681	3.2260592404922606	-4.341629488582237e-16	1.2260592404922606	6.266640327959041	0.29536562073067585
1.2691	3.2373826453530246	-4.354588002254584e-16	1.2373826453530246	6.281243255001228	0.29441320358917394
1.2701	3.2486973007991353	-4.367540821971757e-16	1.2486973007991353	6.295833141446881	0.2934674858886216
1.2711000000000001	3.2600033013195566	-4.3804880192819576e-16	1.2600033013195566	6.310410048088222	0.29252839117276347
1.2721	3.271300739944603	-4.3934296644771444e-16	1.271300739944603	6.324974035279545	0.2915958442275705
1.2731	3.2825897082758044	-4.4063658266215447e-16	1.2825897082758044	6.33952516294191	0.29066977105467035
1.2741	3.293870296514987	-4.4192965735793614e-16	1.2938702965149869	6.354063490567813	0.28975009884548786
1.2751000000000001	3.305142593492611	-4.4322219720417196e-16	1.305142593492611	6.368589077225747	0.2888367559560724
1.2761	3.3164066866953967	-4.445142087552872e-16	1.3164066866953967	6.383101981564713	0.2879296718825885
1.2771	3.3276626622932497	-4.458056984535699e-16	1.3276626622932497	6.397602261818696	0.28702877723745074
1.2781	3.338910605165494	-4.470966726316481e-16	1.338910605165494	6.412089975810997	0.28613400372608255
1.2791000000000001	3.3501505989264495	-4.483871375149019e-16	1.3501505989264495	6.426565180958571	0.28524528412427863
1.2801	3.3613827259503823	-4.4967709922381e-16	1.3613827259503823	6.441027934276269	0.28436255225615176
1.2811	3.3726070673958373	-4.509665637762349e-16	1.3726070673958373	6.455478292381032	0.2834857429726459
1.2821	3.383823703229353	-4.522555370896433e-16	1.383823703229353	6.469916311495997	0.2826147921306
1.2831000000000001	3.3950327122486073	-4.535440249832708e-16	1.3950327122486073	6.484342047454588	0.28174963657234336
1.2841	3.4062341721049916	-4.548320331802268e-16	1.4062341721049916	6.498755555704486	0.2808902141058075
1.2851	3.417428159325656	-4.561195673095479e-16	1.417428159325656	6.513156891311622	0.2800364634851371
1.2861	3.428614749334992	-4.574066329081924e-16	1.4286147493349919	6.527546108964028	0.2791883243917883
1.2871000000000001	3.4397940164756156	-4.586932354229864e-16	1.4397940164756156	6.541923262975693	0.27834573741609675
1.2881	3.4509660340288493	-4.59979380212518e-16	1.4509660340288493	6.556288407290332	0.27750864403930237
1.2891	3.4621308742347194	-4.612650725489841e-16	1.4621308742347194	6.570641595485131	0.2766769866160164
1.2901	3.4732886083114742	-4.62550317619988e-16	1.4732886083114742	6.5849828807744055	0.27585070835712
1.2911000000000001	3.4844393064746355	-4.638351205302915e-16	1.4844393064746355	6.599312316013225	0.2750297533130793
1.2921	3.4955830379556168	-4.651194863035227e-16	1.4955830379556168	6.613629953700985	0.2742140663576655
1.2931	3.5067198710199117	-4.664034198838417e-16	1.5067198710199117	6.627935845984944	0.27340359317206764
1.2941	3.5178498729848475	-4.676869261375631e-16	1.5178498729848475	6.642230044663677	0.2725982802293886
1.2951000000000001	3.5289731102369277	-4.689700098547372e-16	1.5289731102369277	6.6565126011905065	0.2717980747795111
1.2961	3.540089648248786	-4.702526757506923e-16	1.5400896482487858	6.67078356667688	0.2710029248343243
1.2971	3.5511995515957606	-4.715349284675413e-16	1.5511995515957606	6.685042991895717	0.27021277915329894
1.2981	3.562302883972072	-4.728167725756471e-16	1.5623028839720718	6.699290927284677	0.2694275872294043
1.2991000000000001	3.5733997082066407	-4.740982125750536e-16	1.5733997082066407	6.713527422949398	0.2686472992753551
1.3001	3.584490086278555	-4.75379252896882e-16	1.5844900862785551	6.7277525286667155	0.26787186621017844
1.3011	3.595574079332199	-4.766598979046938e-16	1.595574079332199	6.741966293887792	0.2671012396460933
1.3021	3.606651747692024	-4.779401518958191e-16	1.6066517476920241	6.756168767741264	0.26633537187569367
1.3031000000000001	3.617723150877003	-4.792200191026533e-16	1.6177231508770031	6.770359999036271	0.26557421585942675
1.3041	3.628788347614765	-4.804995036939228e-16	1.628788347614765	6.784540036265508	0.26481772521335745
1.3051	3.639847395855426	-4.817786097759222e-16	1.6398473958554258	6.798708927608221	0.2640658541972114
1.3061	3.650900352785107	-4.830573413937185e-16	1.650900352785107	6.81286672093315	0.2633185577026902
1.3071000000000002	3.6619472748391493	-4.843357025323291e-16	1.6619472748391493	6.827013463801434	0.2625757912420509
1.3081	3.672988217715074	-4.85613697117872e-16	1.672988217715074	6.841149203469487	0.2618375109369401
1.3091	3.684023236385233	-4.868913290186889e-16	1.684023236385233	6.855273986891849	0.26110367350748015
1.3101	3.695052385109201	-4.881686020464407e-16	1.695052385109201	6.869387860723967	0.2603742362615973
1.3111000000000002	3.7060757174458985	-4.894455199571795e-16	1.7060757174458985	6.883490871324964	0.25964915708458675
1.3121	3.7170932862654507	-4.907220864523929e-16	1.7170932862654507	6.897583064760363	0.2589283944289087
1.3131	3.7281051437608257	-4.919983051800292e-16	1.7281051437608257	6.911664486804795	0.25821190730420635
1.3141	3.739111341459184	-4.932741797354931e-16	1.739111341459184	6.925735182944639	0.2574996552675452
1.3151000000000002	3.7501119302330146	-4.945497136626225e-16	1.7501119302330146	6.939795198380655	0.2567915984138633
1.3161	3.761106960311035	-4.958249104546415e-16	1.761106960311035	6.953844578030564	0.25608769736662873
1.3171	3.7720964812888735	-4.970997735550937e-16	1.7720964812888735	6.967883366531628	0.2553879132686983
1.3181	3.783080542139506	-4.983743063587514e-16	1.7830805421395062	6.98191160824316	0.25469220777337376
1.3191000000000002	3.7940591912235004	-4.996485122125069e-16	1.7940591912235004	6.995929347249017	0.25400054303564884
1.3201	3.8050324762990293	-5.00922394416241e-16	1.8050324762990293	7.0099366273600685	0.2533128817036429
1.3211	3.8160004445317157	-5.021959562236776e-16	1.8160004445317157	7.023933492116637	0.25262918691021535
1.3221	3.8269631425042325	-5.0346920084321285e-16	1.8269631425042325	7.037919984790886	0.25194942226475847
1.3231000000000002	3.837920616225731	-5.047421314387297e-16	1.8379206162257309	7.051896148389203	0.2512735518451627
1.3241	3.8488729111410804	-5.060147511303934e-16	1.8488729111410804	7.065862025654534	0.25060154018994923
1.3251	3.8598200721399216	-5.072870629954311e-16	1.8598200721399216	7.079817659068716	0.24993335229056718
1.3261	3.8707621435655306	-5.085590700688921e-16	1.8707621435655306	7.093763090854746	0.2492689535838508
1.3271000000000002	3.881699169223509	-5.098307753443927e-16	1.8816991692235092	7.107698362979049	0.2486083099446327
1.3281	3.8926311923903016	-5.111021817748448e-16	1.8926311923903016	7.121623517153705	0.24795138767850933
1.3291	3.9035582558215594	-5.123732922731696e-16	1.9035582558215594	7.135538594838667	0.24729815351475343
1.3301	3.9144804017603185	-5.136441097129955e-16	1.9144804017603185	7.149443637243923	0.24664857459937278
1.3311000000000002	3.9253976719450194	-5.149146369293389e-16	1.9253976719450194	7.163338685331658	0.24600261848831012
1.3321	3.9363101076173876	-5.16184876719274e-16	1.9363101076173876	7.177223779818378	0.24536025314077928
1.3331	3.947217749530148	-5.174548318425871e-16	1.947217749530148	7.191098961177012	0.24472144691273698
1.3340999999999998	3.958120637954591	-5.187245050224159e-16	1.958120637954591	7.204964269638994	0.24408616855048523
1.3351	3.969018812687995	-5.199938989458769e-16	1.9690188126879948	7.21881974519631	0.24345438718440196
1.3361	3.979912313060897	-5.212630162646775e-16	1.9799123130608969	7.232665427603524	0.24282607232279663
1.3371	3.9908011779442436	-5.225318595957186e-16	1.9908011779442436	7.246501356379786	0.2422011938458873
1.3380999999999998	4.001685445756392	-5.238004315216826e-16	2.001685445756392	7.260327570810817	0.24157972199989686
1.3391	4.012565154469979	-5.250687345916085e-16	2.0125651544699794	7.274144109950868	0.2409616273912657
1.3401	4.023440341618661	-5.263367713214568e-16	2.0234403416186613	7.287951012624638	0.24034688098097806
1.3411	4.034311044303721	-5.276045441946612e-16	2.0343110443037213	7.301748317429207	0.2397354540789989
1.3420999999999998	4.04517729920058	-5.288720556626718e-16	2.0451772992005797	7.315536062735931	0.23912731833881815
1.3431	4.056039142565145	-5.301393081454842e-16	2.0560391425651448	7.329314286692292	0.23852244575210219
1.3441	4.0668966102400645	-5.314063040321578e-16	2.0668966102400645	7.3430830272237575	0.23792080864344795
1.3451	4.0777497376608665	-5.326730456813263e-16	2.0777497376608665	7.356842322035607	0.23732237966523737
1.3460999999999999	4.08859855986198	-5.33939535421697e-16	2.08859855986198	7.370592208614741	0.2367271317925907
1.3471	4.099443111482642	-5.352057755525371e-16	2.0994431114826417	7.384332724231469	0.2361350383184166
1.3481	4.1102834267727015	-5.364717683441551e-16	2.1102834267727015	7.398063905941266	0.23554607284855542
1.3491	4.121119539598308	-5.377375160383678e-16	2.1211195395983076	7.411785790586528	0.23496020929701572
1.3500999999999999	4.131951483447518	-5.390030208489624e-16	2.1319514834475184	7.425498414798291	0.23437742188129854
1.3511	4.142779291435784	-5.402682849621468e-16	2.142779291435784	7.439201814997962	0.23379768511781146
1.3521	4.15360299631133	-5.415333105369908e-16	2.1536029963113297	7.452896027398972	0.23322097381736817
1.3531	4.164422630460459	-5.427980997058592e-16	2.164422630460459	7.466581088008469	0.2326472630807711
1.3540999999999999	4.175238225912764	-5.440626545748394e-16	2.1752382259127643	7.480257032628972	0.23207652829447645
1.3551	4.186049814346219	-5.453269772241548e-16	2.1860498143462186	7.493923896860001	0.23150874512633995
1.3561	4.1968574270921986	-5.465910697085756e-16	2.1968574270921986	7.507581716099681	0.23094388952144074
1.3571	4.207661095140402	-5.478549340578162e-16	2.207661095140402	7.521230525546353	0.23038193769798232
1.3580999999999999	4.218460849143714	-5.491185722769326e-16	2.218460849143714	7.53487036020016	0.22982286614326708
1.3591	4.229256719422939	-5.503819863467043e-16	2.2292567194229393	7.548501254864601	0.2292666516097462
1.3601	4.240048735971481	-5.516451782240132e-16	2.240048735971481	7.562123244148078	0.22871327111114065
1.3611	4.25083692845993	-5.529081498422141e-16	2.25083692845993	7.57573636246543	0.2281627019186317
1.3620999999999999	4.261621326240585	-5.541709031114996e-16	2.2616213262405847	7.589340644039441	0.22761492155712068
1.3631	4.272401958351875	-5.554334399192553e-16	2.2724019583518746	7.602936122902363	0.22706990780155642
1.3641	4.283178853522719	-5.566957621304108e-16	2.2831788535227187	7.616522832897355	0.22652763867332765
1.3651	4.2939520401768	-5.579578715877819e-16	2.2939520401767997	7.630100807679986	0.22598809243672072
1.3660999999999999	4.304721546436788	-5.592197701124101e-16	2.304721546436788	7.643670080719676	0.22545124759543883
1.3671	4.315487400128466	-5.604814595038913e-16	2.3154874001284664	7.6572306853011245	0.22491708288918447
1.3681	4.326249628784791	-5.617429415407004e-16	2.326249628784791	7.670782654525736	0.22438557729030162
1.3691	4.337008259649896	-5.630042179805108e-16	2.3370082596498962	7.684326021313013	0.22385671000047702
1.3700999999999999	4.3477633196830165	-5.642652905605064e-16	2.3477633196830165	7.6978608184019786	0.22333046044749888
1.3711	4.358514835562364	-5.655261609976901e-16	2.3585148355623637	7.711387078352531	0.22280680828207275
1.3721	4.369262833688902	-5.667868309891822e-16	2.369262833688902	7.724904833546796	0.22228573337469287
1.3731	4.380007340190091	-5.680473022125183e-16	2.380007340190091	7.738414116190497	0.2217672158125678
1.3740999999999999	4.390748380923569	-5.693075763259394e-16	2.3907483809235686	7.751914958314277	0.22125123589659837
1.3751	4.401485981480752	-5.705676549686774e-16	2.401485981480752	7.765407391775028	0.22073777413840856
1.3761	4.412220167190377	-5.718275397612329e-16	2.4122201671903767	7.7788914482571885	0.220226811257428
1.3771	4.422950963122007	-5.730872323056526e-16	2.422950963122007	7.792367159274037	0.21971832817802253
1.3780999999999999	4.433678394089469	-5.743467341857986e-16	2.433678394089469	7.805834556168986	0.21921230602667496
1.3791	4.444402484654219	-5.756060469676129e-16	2.444402484654219	7.819293670116843	0.21870872612921394
1.3801	4.455123259128669	-5.768651721993781e-16	2.455123259128669	7.832744532125058	0.21820757000808896
1.3811	4.465840741579456	-5.781241114119729e-16	2.4658407415794557	7.846187173034961	0.21770881937969228
1.3820999999999999	4.476554955830664	-5.793828661191242e-16	2.4765549558306637	7.85962162352303	0.21721245615172485
1.3831	4.487265925466984	-5.806414378176534e-16	2.4872659254669838	7.873047914102061	0.2167184624206069
1.3841	4.497973673836817	-5.818998279877181e-16	2.4979736738368166	7.8864660751224	0.21622682046893288
1.3851	4.508678224055347	-5.831580380930507e-16	2.5086782240553473	7.899876136773123	0.2157375127629667
1.3860999999999999	4.519379599007559	-5.844160695811937e-16	2.519379599007559	7.913278129083233	0.21525052195018007
1.3871	4.530077821351192	-5.856739238837279e-16	2.530077821351192	7.926672081922827	0.21476583085683132
1.3881000000000001	4.5407729135196595	-5.869316024164988e-16	2.5407729135196595	7.940058025004231	0.21428342248558396
1.3891	4.551464897724925	-5.881891065798386e-16	2.551464897724925	7.953435987883182	0.21380328001316456
1.3901	4.562153795960329	-5.894464377587852e-16	2.562153795960329	7.966805999959937	0.21332538678805862
1.3911	4.572839630003371	-5.907035973232958e-16	2.5728396300033713	7.980168090480419	0.21284972632824448
1.3921000000000001	4.5835224214184365	-5.919605866284569e-16	2.5835224214184365	7.993522288537312	0.21237628231896452
1.3931	4.594202191559503	-5.932174070146928e-16	2.5942021915595026	8.006868623071165	0.21190503861053153
1.3941	4.604878961572791	-5.944740598079692e-16	2.6048789615727914	8.020207122871504	0.2114359792161711
1.3951	4.615552752399379	-5.957305463199924e-16	2.6155527523993793	8.0335378165779	0.2109690883098991
1.3961000000000001	4.626223584777765	-5.969868678484065e-16	2.6262235847777653	8.046860732681031	0.2105043502244327
1.3971	4.636891479246395	-5.982430256769861e-16	2.636891479246395	8.060175899523756	0.21004174944913573
1.3981	4.647556456146173	-5.994990210758281e-16	2.647556456146173	8.073483345302172	0.20958127062799548
1.3991	4.658218535622903	-6.007548553015376e-16	2.658218535622903	8.086783098066645	0.20912289855763294
1.4001000000000001	4.668877737629697	-6.020105295974109e-16	2.668877737629697	8.100075185722833	0.20866661818534463
1.4011	4.679534081929371	-6.032660451936183e-16	2.679534081929371	8.113359636032717	0.2082124146071742
1.4021	4.690187588096777	-6.045214033073802e-16	2.6901875880967774	8.126636476615626	0.2077602730660159
1.4031	4.700838275521114	-6.057766051431423e-16	2.7008382755211144	8.139905734949215	0.20731017894974685
1.4041000000000001	4.711486163408199	-6.070316518927485e-16	2.711486163408199	8.15316743837047	0.2068621177893892
1.4051	4.722131270782698	-6.08286544735608e-16	2.7221312707826977	8.166421614076683	0.2064160752573011
1.4061	4.732773616490346	-6.095412848388637e-16	2.732773616490346	8.17966828912644	0.2059720371653948
1.4071	4.74341321920011	-6.107958733575552e-16	2.74341321920011	8.192907490440586	0.2055299894633837
1.4081000000000001	4.754050097406318	-6.120503114347785e-16	2.754050097406318	8.206139244803163	0.20508991823705616
1.4091	4.764684269430781	-6.133046002018456e-16	2.7646842694307807	8.219363578862358	0.20465180970657562
1.4101	4.775315753424858	-6.1455874077844e-16	2.7753157534248576	8.23258051913148	0.20421565022480712
1.4111	4.7859445673715095	-6.158127342727698e-16	2.7859445673715095	8.245790091989841	0.20378142627566942
1.4121000000000001	4.796570729087302	-6.170665817817185e-16	2.7965707290873016	8.258992323683707	0.20334912447251266
1.4131	4.807194256224393	-6.183202843909925e-16	2.807194256224393	8.272187240327185	0.20291873155652065
1.4141	4.817815166272498	-6.195738431752689e-16	2.8178151662724984	8.285374867903167	0.2024902343951367
1.4151	4.828433476560812	-6.208272591983378e-16	2.8284334765608117	8.298555232264198	0.20206361998051442
1.4161000000000001	4.839049204259894	-6.220805335132432e-16	2.8390492042598936	8.311728359133363	0.20163887542799164
1.4171	4.849662366383554	-6.233336671624228e-16	2.849662366383554	8.32489427410517	0.20121598797458695
1.4181	4.860272979790695	-6.245866611778452e-16	2.860272979790695	8.338053002646443	0.20079494497751885
1.4191	4.870881061187127	-6.258395165811445e-16	2.870881061187127	8.351204570097154	0.20037573391274752
1.4201000000000001	4.881486627127353	-6.270922343837516e-16	2.8814866271273534	8.364349001671307	0.19995834237353838
1.4211	4.892089694016339	-6.283448155870265e-16	2.892089694016339	8.377486322457766	0.19954275806904667
1.4221	4.902690278111254	-6.295972611823853e-16	2.902690278111254	8.390616557421108	0.19912896882292302
1.4231	4.913288395523186	-6.308495721514284e-16	2.9132883955231863	8.40373973140246	0.1987169625719399
1.4241000000000001	4.923884062218821	-6.321017494660626e-16	2.9238840622188214	8.416855869120308	0.19830672736463903
1.4251	4.934477294022124	-6.333537940886257e-16	2.934477294022124	8.429964995171337	0.19789825135999708
1.4261	4.945068106615972	-6.346057069720064e-16	2.945068106615972	8.443067134031224	0.19749152282611238
1.4271	4.955656515543778	-6.358574890597633e-16	2.9556565155437777	8.456162310055465	0.1970865301389102
1.4281000000000001	4.9662425362110785	-6.371091412862415e-16	2.9662425362110785	8.469250547480147	0.19668326178086745
1.4291	4.9768261838871135	-6.383606645766874e-16	2.9768261838871135	8.482331870422756	0.19628170633975545
1.4301	4.987407473706384	-6.39612059847364e-16	2.9874074737063836	8.49540630288296	0.19588185250740076
1.4311	4.9979864206701725	-6.408633280056607e-16	2.9979864206701725	8.508473868743376	0.19548368907846467
1.4321000000000002	5.008563039648049	-6.421144699502033e-16	3.008563039648049	8.521534591770344	0.1950872049492401
1.4331	5.019137345379365	-6.433654865709636e-16	3.019137345379365	8.534588495614683	0.19469238911646544
1.4341	5.029709352474724	-6.446163787493652e-16	3.0297093524747236	8.54763560381248	0.19429923067615543
1.4351	5.04027907541742	-6.458671473583896e-16	3.04027907541742	8.560675939785801	0.19390771882244928
1.4361000000000002	5.050846528564862	-6.471177932626772e-16	3.050846528564862	8.57370952684345	0.19351784284647508
1.4371	5.061411726149987	-6.48368317318632e-16	3.061411726149987	8.586736388181704	0.19312959213522998
1.4381	5.0719746822826455	-6.496187203745209e-16	3.0719746822826455	8.599756546885061	0.19274295617047663
1.4391	5.082535410950976	-6.50869003270573e-16	3.0825354109509764	8.612770025926936	0.1923579245276548
1.4401000000000002	5.093093926022737	-6.521191668390759e-16	3.0930939260227373	8.625776848170393	0.19197448687480953
1.4411	5.103650241246652	-6.533692119044723e-16	3.103650241246652	8.63877703636886	0.19159263297153292
1.4421	5.114204370253725	-6.54619139283456e-16	3.1142043702537254	8.651770613166844	0.1912123526679214
1.4431	5.124756326558531	-6.558689497850632e-16	3.124756326558531	8.664757601100613	0.1908336359035478
1.4441000000000002	5.135306123560488	-6.571186442107653e-16	3.135306123560488	8.677738022598893	0.19045647270644764
1.4451	5.145853774545121	-6.583682233545581e-16	3.145853774545121	8.690711899983564	0.19008085319211965
1.4461	5.156399292685315	-6.596176880030532e-16	3.1563992926853146	8.703679255470348	0.1897067675625394
1.4471	5.166942691042532	-6.608670389355641e-16	3.1669426910425322	8.716640111169472	0.18933420610518767
1.4481000000000002	5.177483982568023	-6.621162769241933e-16	3.177483982568023	8.729594489086347	0.1889631591920919
1.4491	5.188023180104017	-6.633654027339171e-16	3.1880231801040173	8.74254241112223	0.18859361727888052
1.4501	5.198560296384915	-6.646144171226706e-16	3.1985602963849153	8.755483899074894	0.18822557090385034
1.4511	5.20909534403844	-6.658633208414304e-16	3.20909534403844	8.768418974639275	0.18785901068704705
1.4521000000000002	5.219628335586788	-6.67112114634296e-16	3.219628335586788	8.781347659408112	0.18749392732935818
1.4531	5.230159283447749	-6.683607992385688e-16	3.2301592834477493	8.794269974872611	0.18713031161161842
1.4541	5.240688199935851	-6.696093753848349e-16	3.2406881999358514	8.807185942423068	0.1867681543937266
1.4551	5.2512150972634375	-6.708578437970408e-16	3.2512150972634375	8.82009558334952	0.18640744661377545
1.4561000000000002	5.261739987541763	-6.721062051925703e-16	3.2617399875417634	8.832998918842344	0.18604817928719283
1.4571	5.272262882782069	-6.7335446028232195e-16	3.2722628827820692	8.845895969992908	0.18569034350589428
1.4581	5.282783794896648	-6.746026097707832e-16	3.2827837948966483	8.858786757794173	0.18533393043744717
1.4591	5.293302735699878	-6.758506543561046e-16	3.2933027356998776	8.871671303141317	0.18497893132424617
1.4601	5.303819716909264	-6.770985947301721e-16	3.3038197169092642	8.884549626832333	0.1846253374826997
1.4611	5.3143347501464575	-6.783464315786794e-16	3.3143347501464575	8.897421749568645	0.184273140302427
1.4621	5.3248478469382485	-6.795941655811978e-16	3.3248478469382485	8.910287691955673	0.18392233124546656
1.4630999999999998	5.335359018717584	-6.808417974112481e-16	3.3353590187175843	8.923147474503482	0.18357290184549385
1.4641	5.3458682768245245	-6.820893277363674e-16	3.3458682768245245	8.936001117627315	0.1832248437070508
1.4651	5.356375632507224	-6.833367572181774e-16	3.3563756325072243	8.948848641648214	0.18287814850478468
1.4661	5.366881096922875	-6.845840865124516e-16	3.3668810969228753	8.961690066793578	0.18253280798269714
1.4670999999999998	5.377384681138668	-6.858313162691821e-16	3.3773846811386683	8.974525413197748	0.18218881395340292
1.4681	5.387886396132708	-6.870784471326433e-16	3.387886396132708	8.987354700902577	0.1818461582973988
1.4691	5.3983862527949364	-6.883254797414566e-16	3.3983862527949364	9.000177949857994	0.18150483296234188
1.4701	5.408884261928047	-6.895724147286544e-16	3.408884261928047	9.012995179922546	0.18116482996233688
1.4710999999999999	5.419380434248368	-6.908192527217415e-16	3.4193804342483682	9.025806410863991	0.18082614137723335
1.4721	5.429874780386767	-6.920659943427581e-16	3.4298747803867666	9.038611662359829	0.18048875935193143
1.4731	5.440367310889501	-6.93312640208339e-16	3.440367310889501	9.05141095399784	0.1801526760956973
1.4741	5.450858036219093	-6.94559190929774e-16	3.450858036219093	9.06420430527664	0.17981788388148687
1.4750999999999999	5.461346966755186	-6.958056471130682e-16	3.461346966755186	9.076991735606226	0.1794843750452781
1.4761	5.471834112795379	-6.970520093589987e-16	3.4718341127953787	9.089773264308503	0.17915214198541252
1.4771	5.482319484556056	-6.982982782631734e-16	3.482319484556056	9.102548910617806	0.17882117716194484
1.4781	5.49280309217321	-6.995444544160863e-16	3.49280309217321	9.115318693681436	0.17849147309600077
1.4790999999999999	5.503284945703256	-7.007905384031754e-16	3.503284945703256	9.128082632560194	0.1781630223691432
1.4801	5.513765055123825	-7.020365308048769e-16	3.513765055123825	9.140840746228868	0.17783581762274625
1.4811	5.524243430334562	-7.0328243219667935e-16	3.524243430334562	9.153593053576783	0.17750985155737778
1.4821	5.534720081157895	-7.045282431491781e-16	3.5347200811578947	9.166339573408278	0.17718511693218925
1.4830999999999999	5.545195017339817	-7.05773964228128e-16	3.5451950173398172	9.179080324443243	0.1768616065643132
1.4841	5.555668248550651	-7.070195959944969e-16	3.555668248550651	9.191815325317593	0.17653931332826858
1.4851	5.566139784385788	-7.082651390045153e-16	3.566139784385788	9.204544594583796	0.17621823015537383
1.4861	5.576609634366437	-7.095105938097286e-16	3.576609634366437	9.21726815071134	0.1758983500331668
1.4870999999999999	5.587077807940366	-7.107559609570479e-16	3.587077807940366	9.22998601208723	0.17557966600483202
1.4881	5.597544314482621	-7.120012409887988e-16	3.5975443144826214	9.242698197016503	0.17526217116863532
1.4891	5.608009163296241	-7.132464344427707e-16	3.6080091632962414	9.255404723722672	0.1749458586773656
1.4901	5.618472363612964	-7.144915418522646e-16	3.6184723636129643	9.268105610348222	0.17463072173778327
1.4910999999999999	5.6289339245939365	-7.157365637461417e-16	3.6289339245939365	9.280800874955098	0.1743167536100755
1.4921	5.639393855330403	-7.169815006488714e-16	3.639393855330403	9.29349053552516	0.17400394760731808
1.4931	5.649852164844371	-7.18226353080575e-16	3.649852164844371	9.306174609960665	0.173692297094945
1.4941	5.660308862089305	-7.194711215570737e-16	3.6603088620893054	9.31885311608471	0.1733817954902228
1.4950999999999999	5.670763955950791	-7.207158065899343e-16	3.6707639559507914	9.33152607164173	0.1730724362617328
1.4961	5.681217455247186	-7.219604086865125e-16	3.681217455247186	9.344193494297919	0.172764212928859
1.4971	5.691669368730274	-7.232049283499979e-16	3.691669368730274	9.356855401641724	0.17245711906128242
1.4981	5.702119705085904	-7.244493660794567e-16	3.702119705085904	9.369511811184244	0.17215114827848185
1.4990999999999999	5.712568472934635	-7.256937223698766e-16	3.7125684729346347	9.382162740359737	0.17184629424923997
